Clustering by Direct Optimization of the Medoid Silhouette

The evaluation of clustering results is difficult, highly dependent on the evaluated data set and the perspective of the beholder. There are many different clustering quality measures, which try to provide a general measure to validate clustering results. A very popular measure is the Silhouette. We discuss the efficient medoid-based variant of the Silhouette, perform a theoretical analysis of its properties, and provide two fast versions for the direct optimization. We combine ideas from the original Silhouette with the well-known PAM algorithm and its latest improvements FasterPAM. One of the versions guarantees equal results to the original variant and provides a run speedup of $O(k^2)$. In experiments on real data with 30000 samples and $k$=100, we observed a 10464$\times$ speedup compared to the original PAMMEDSIL algorithm.

==> results/klein/counttable_klein_2d.csv <==
a,b,c,d,e,f
1.000000000000000000e+00,-2.248747490616158728e+01,-1.292379921909009433e+01,-1.034197981580845926e+01,1.998042728174880489e+00,4.240560502118086994e+00
1.000000000000000000e+00,-1.860637721265064926e+01,-1.193439164204234082e+01,-6.930474301696805561e+00,-4.983744251633212552e-01,2.325970670110470984e+00
1.000000000000000000e+00,-2.247447243218929813e+01,-1.165025742556662003e+01,-1.028269291802984675e+01,1.414454523921998774e+00,6.336774534203795994e+00
1.000000000000000000e+00,-2.137747893291358281e+01,-1.456984703013535665e+01,-1.324590771804188627e+01,2.815800670089313229e+00,5.484973158076349442e+00
1.000000000000000000e+00,-2.303938928739092873e+01,-1.674360330266550889e+01,-8.656156488722611897e+00,1.750085740994184746e+01,-9.560453301214220101e-01
1.000000000000000000e+00,-2.361740193383399955e+01,-1.030907421063152540e+01,-1.074200555126327927e+01,1.196689138863468616e+00,4.837317406089470140e+00
1.000000000000000000e+00,-2.103353304776368660e+01,-1.216106793129848107e+01,-1.515369992960980561e+01,8.897304819146750754e-01,4.364575986914001504e+00
1.000000000000000000e+00,-2.252069439853759647e+01,-1.553974573619646371e+01,-1.180407860081585092e+01,2.324672761283310685e+00,4.271205017205211618e+00
1.000000000000000000e+00,-2.636238081424611224e+01,-1.053878661486139201e+01,-4.769874071955165107e+00,7.369633668610242161e+00,4.714595775645858744e+00
1.000000000000000000e+00,-2.195374163267108969e+01,-1.253251492962965585e+01,-1.098116721410239194e+01,7.327102598646197951e-01,4.355863151776611097e+00
1.000000000000000000e+00,-2.012212235569728236e+01,-7.374172117017228523e+00,-6.453036734343988279e+00,-3.622879050812064516e+00,5.172367472966518775e+00
1.000000000000000000e+00,-2.705595454363609420e+01,-7.995894246666372496e+00,1.864518939491283778e+00,6.580671929730695924e-01,4.209877341064179213e+00
1.000000000000000000e+00,-2.566860587532603688e+01,-1.301026109810520914e+01,-4.974710995101751188e+00,2.624303722779212755e+00,5.066477342882707013e+00
1.000000000000000000e+00,-2.759876977638991491e+01,-6.955716289672511543e+00,-3.376335214999561352e+00,4.400306459468020570e+00,4.883889809673831905e+00
1.000000000000000000e+00,-2.567454256584700545e+01,-1.189697661300642473e+01,-8.138938846603901212e+00,2.640126758326012180e+00,5.555603940745618807e+00
1.000000000000000000e+00,-2.495106964713702169e+01,-1.369636728449885688e+01,-8.214145189486128373e+00,2.722400437548082142e+00,6.884923427805673235e+00
1.000000000000000000e+00,-2.048811164439651833e+01,-1.393537319444556388e+01,-1.044446574752588042e+01,-5.558655489646621151e-01,4.182443900387223579e+00
1.000000000000000000e+00,-2.450755370354185558e+01,-1.154406414086640176e+01,-5.932737200858127835e+00,1.023497350168045106e+00,6.037795981729241923e+00
1.000000000000000000e+00,-2.016409310543633282e+01,-1.262023663449496880e+01,-1.412419191765937887e+00,2.723540115842707365e+01,-3.176479323069805183e+00
1.000000000000000000e+00,-2.224995689137648469e+01,-1.053235933134029167e+01,-5.969149659388585327e+00,-9.741936808546590443e-02,4.888648199911699521e+00
1.000000000000000000e+00,-2.187693009774669761e+01,-6.587085833204575636e+00,-7.523901871800527275e+00,1.900830973825090364e+00,1.307001755812496668e+00
1.000000000000000000e+00,-2.222348276917855969e+01,-5.305988511386356521e+00,-1.016788145018258227e+01,-1.082315757419415103e+00,1.169474340979788883e-02
1.000000000000000000e+00,-2.492573750719279957e+01,-1.521279414984054768e+01,-8.625837394507286149e+00,6.070722719866449069e+00,4.082753070877436663e+00
1.000000000000000000e+00,-1.947885251631340608e+01,-1.229130879384715769e+01,-1.128749837658193833e+01,-3.688339597800851966e+00,2.514383963929866628e+00
1.000000000000000000e+00,-2.420856086634075055e+01,-1.009904911817350559e+01,-2.389155272066998403e+00,1.234712801323752274e+01,-2.302066967478038517e+00
1.000000000000000000e+00,-2.946247992810215521e+01,-5.661265197399334426e+00,5.478843560689056202e-02,1.827253761603975457e+00,3.597294276033344396e+00
1.000000000000000000e+00,-2.353658096184375736e+01,-1.193100268209644810e+01,-1.029665126117117069e+01,-3.671692669853415136e+00,7.606949711695938809e+00
1.000000000000000000e+00,-2.573027034080971021e+01,-9.426668251056673498e+00,-5.882487181010633392e+00,1.139886541427484623e+01,7.296593728531752809e-01
1.000000000000000000e+00,-2.225845224680280410e+01,-1.080629832894262066e+01,-9.489325825900582601e+00,-1.057017949351433561e+00,6.703923571073641341e+00
1.000000000000000000e+00,-2.161944069340715302e+01,-3.640444896323700608e+00,-8.307761110290838857e+00,1.265194635213154672e+00,-9.348968548990527205e-01
1.000000000000000000e+00,-2.727568934889066199e+01,-3.081236546498077544e+00,4.670241776724072813e-01,5.231831417219125591e+00,1.571183013799849482e+00
1.000000000000000000e+00,-2.420813481956095714e+01,-1.055434024901000001e+01,-5.484147773384590252e+00,2.804436423595528360e+00,5.332805190793577843e+00
1.000000000000000000e+00,-1.946827375146721195e+01,-9.680697189801838576e+00,-7.584690716306016434e+00,-1.939326184639706740e+00,2.906428024961327239e+00
1.000000000000000000e+00,-2.654615538354114790e+01,-1.194877903184812240e+01,-6.758947225136640924e+00,5.279945682403475615e+00,6.299217818235073096e+00
1.000000000000000000e+00,-2.372426274176556760e+01,-1.335241827960454764e+01,-7.716605969226564277e+00,4.948552694813287189e+00,4.041604922029015334e+00
1.000000000000000000e+00,-2.220733959476824637e+01,-1.146776579895648851e+01,-1.074501073923147665e+01,5.673244939609919935e-02,5.406497684639499646e+00
1.000000000000000000e+00,-2.163542685987840386e+01,-1.309988018849439051e+01,-1.287370065065668001e+01,2.296140757174025993e+00,3.315973800730185328e+00
1.000000000000000000e+00,-2.755283317373563179e+01,-7.631424197567062251e+00,-1.241315571759142644e+00,-2.871031703477492369e-01,4.778540696746794048e+00
1.000000000000000000e+00,-2.145404945575389988e+01,-1.497878112802399109e+01,-1.441685264085461249e+01,6.443780656516355787e-01,5.483432416797586306e+00
1.000000000000000000e+00,-2.410762053568022623e+01,-1.354028722895087888e+01,-8.452759186900003385e+00,5.463670864959556006e+00,5.237717705065040086e+00
1.000000000000000000e+00,-2.364338598624712162e+01,-6.078034069432566078e+00,-5.057668129591369244e+00,6.098502631830818643e+00,-2.000294951385034992e+00
1.000000000000000000e+00,-2.656029758103778349e+01,-6.950012603106983988e+00,7.383633184329826404e-01,7.762254056673226543e+00,1.456894460018369308e+00
1.000000000000000000e+00,-3.252028010978715855e+01,-2.390037930479166128e+00,4.145711516120019091e+00,-3.901864943779213668e+00,1.263972298904111824e+01
1.000000000000000000e+00,-2.194640973489129010e+01,-1.513504734032750321e+01,-1.354116465627382659e+01,6.517514435276387630e+00,2.254682363238597720e+00
1.000000000000000000e+00,-2.265702451165698506e+01,-1.211538734171607601e+01,-8.795453607934307527e+00,7.952856771254257495e-01,4.480728844622333895e+00
1.000000000000000000e+00,-2.337000506577573589e+01,-1.365873447269431296e+01,-8.798638551565446164e+00,-5.485722823358064881e-02,6.240491484065741723e+00
1.000000000000000000e+00,-2.122002041191674238e+01,-1.310574695405131429e+01,-6.971723103784706055e+00,6.324418418968149602e-01,3.184772419958197265e+00
1.000000000000000000e+00,-2.606689631169697563e+01,-1.054527141780856070e+01,-3.563555927197339823e+00,-2.063430673667948856e+00,9.382950668062973065e+00
1.000000000000000000e+00,-2.369339988614206050e+01,-1.178549359064380653e+01,-9.825776431402703182e+00,1.709113222859351522e+00,5.300204973354349036e+00
1.000000000000000000e+00,-2.582269188977045005e+01,-1.011759532175849685e+01,-2.913233753824121752e+00,4.068601719974792807e+00,5.370185040416182609e+00
1.000000000000000000e+00,-2.194440289948047962e+01,-1.198052425203245619e+01,-8.544289539332691419e+00,7.297087756458576990e+00,-1.932577733416351307e-01
1.000000000000000000e+00,-2.464364555806359292e+01,-1.124008126330131319e+01,-5.980886070650044850e+00,3.959402156917584126e-01,5.521626157082812014e+00
1.000000000000000000e+00,-2.113789989579750639e+01,-1.239750201019797338e+01,-1.122691453899065905e+01,2.168071034564559074e+00,3.310343287768314102e+00
1.000000000000000000e+00,-2.269210174808684854e+01,-1.324458454665371931e+01,-8.698296719571436242e+00,9.040703395787245356e+00,2.260459873502140393e+00
1.000000000000000000e+00,-2.392870525043385754e+01,2.293548757015018147e+00,-4.293440873326070495e+00,2.606006016459318175e+00,-2.505053922376701436e+00
1.000000000000000000e+00,-2.509177571298663878e+01,-9.126235450859553566e+00,-3.840342582943711225e+00,1.425130711919727622e+00,5.140416423666746226e+00
1.000000000000000000e+00,-2.062008773622923385e+01,-1.019757176241636465e+01,-6.622808720141239114e+00,8.053447931432076601e+00,1.546582187258544183e-01
1.000000000000000000e+00,-2.234414315546755603e+01,-1.387955760632625335e+01,-1.044482270961388259e+01,8.233894080476316546e+00,2.585533697888051652e+00
1.000000000000000000e+00,-2.990500959921643087e+01,-4.166487471917458940e+00,4.808095341436419368e+00,5.370058062314734038e+00,3.655172238528579864e+00
1.000000000000000000e+00,-2.705978326740500606e+01,-1.002509888939497706e+01,-4.252275157393862415e+00,3.439408324791899396e+00,5.331952163833718394e+00
1.000000000000000000e+00,-2.014694738847241240e+01,-7.345379151031961484e+00,1.462552998986651920e+00,8.969645972659188615e+00,-2.568452898961200770e+00
1.000000000000000000e+00,-1.845598303135457385e+01,-1.588722349016541990e+01,-1.371542635126891341e+01,2.439387057637837142e+00,2.872981503448904572e+00
1.000000000000000000e+00,-1.966900517311573182e+01,-1.570905371090228009e+01,-1.240317247570771464e+01,7.442558420326243152e+00,3.241461827666321405e+00
1.000000000000000000e+00,-2.493787233701328532e+01,-1.433504241471649188e+01,-8.468181207203542726e+00,3.926957791665067532e+00,6.357458436945767843e+00
1.000000000000000000e+00,-2.003015054140607987e+01,-1.347023299542030017e+01,-7.571630541202203801e+00,1.609206892778589548e+01,-1.396687723868890396e+00
1.000000000000000000e+00,-2.848685422382575894e+01,-7.966613924601880115e+00,-2.435760112976162184e-01,3.928146234644248391e+00,6.590895469793496275e+00
1.000000000000000000e+00,-2.185551997162897564e+01,-8.858898074191435157e+00,-9.499230322618414490e+00,-2.425029009483896103e-01,3.031552020963574456e+00
1.000000000000000000e+00,-2.275933152859253994e+01,-1.455109421358556787e+01,-9.530911556795327755e+00,1.492485682307699013e-01,5.716986472941922415e+00
1.000000000000000000e+00,-2.364400641705475437e+01,-1.348517921606313230e+01,-7.327725766705764698e+00,5.346269522692894682e+00,3.262931325147873984e+00
1.000000000000000000e+00,-2.439721000683061547e+01,-7.718266575918439898e+00,-9.443081967263236565e-02,2.095208429281722129e+00,3.963192227732489581e+00
1.000000000000000000e+00,-2.047618786591773699e+01,-1.513731760375599222e+01,-1.381424256175659515e+01,5.130673842459103184e+00,3.117359417807289645e+00
1.000000000000000000e+00,-2.253309306652220556e+01,-1.277244991597888379e+01,-7.730083600621904694e+00,1.253588298268001333e+00,4.970686741182959167e+00
1.000000000000000000e+00,-2.225359850610954382e+01,-8.818930758701986505e+00,-3.421106776090514501e+00,-7.304558036907398133e-01,4.166369161007751565e+00
1.000000000000000000e+00,-2.383340010370137918e+01,-1.236664381609512020e+01,-1.134430748999630012e+01,1.397092657532186255e+00,4.475411726962851056e+00
1.000000000000000000e+00,-2.655981674038587670e+01,-1.115655991655669155e+01,-6.860941776422914806e+00,5.557014217119967014e+00,4.182303874649894837e+00
1.000000000000000000e+00,-2.363731743391180018e+01,-1.122596979134898909e+01,-7.220373750359479814e+00,7.695857919945480186e-01,5.342978511224113269e+00
1.000000000000000000e+00,-2.971005648137800037e+01,-3.200299097631325473e+00,2.305489171141446025e+00,4.648994979602056432e+00,5.686369478664809129e+00
1.000000000000000000e+00,-2.285909111905842650e+01,-1.465993029002110504e+01,-1.240381283246773769e+01,3.535378706942151616e+00,4.587286970262725028e+00
1.000000000000000000e+00,-2.062247397602703813e+01,-1.153468711199488972e+01,-1.228347007623853138e+01,3.965431729491566415e-01,3.410142605383069903e+00
1.000000000000000000e+00,-2.408010808584696960e+01,-1.134186458179364188e+01,-6.781463169870658447e+00,-1.408193798974228361e+00,6.127414770736013594e+00
1.000000000000000000e+00,-2.242632835122401147e+01,-1.226820203649255525e+01,-1.342479221488760288e+01,3.032785355538935246e+00,4.015091263386080911e+00
1.000000000000000000e+00,-1.788621537348278778e+01,-1.538369668629366060e+01,-1.049707516047450717e+01,1.945660774333795118e+01,-3.131278709649836678e+00
1.000000000000000000e+00,-2.619591341249785188e+01,-9.319706408563508404e+00,-1.888455693317111717e+00,8.707255193208320421e+00,1.757066939159763086e+00
1.000000000000000000e+00,-2.577275665458101628e+01,-1.289321464370491732e+01,-6.323137678728324218e+00,1.122031854532919226e+01,2.675320921967701882e+00
1.000000000000000000e+00,-2.303335603369534823e+01,-1.076726078718938240e+01,-7.097936255854023102e+00,6.823214817708654900e-01,4.427561550703371651e+00
1.000000000000000000e+00,-2.144425450572247982e+01,-1.257963889369857924e+01,-8.331815368352302187e+00,5.819446870487813506e+00,3.288711317872070161e+00
1.000000000000000000e+00,-2.192564443267664487e+01,-1.224354674785980279e+01,-1.265219812342705197e+01,1.614556749556587345e+00,3.832293825130166809e+00
1.000000000000000000e+00,-2.480192668212877294e+01,-1.329874467617687017e+01,-9.310342316602573831e+00,6.296408507508523655e+00,3.851174673579727870e+00
1.000000000000000000e+00,-2.435534597052151184e+01,-1.017973188336634749e+01,-6.954189382810585407e+00,5.384675498604678978e+00,3.794872052900606363e+00
1.000000000000000000e+00,-2.331335496328138035e+01,-8.389333903559014871e+00,1.149200195094846055e+00,1.603178291569971847e+01,-2.969719671970232788e+00
1.000000000000000000e+00,-2.343074225391556453e+01,-1.136890390751478819e+01,-1.118073732780709584e+01,8.102075001192400094e+00,1.249736453909061851e+00
1.000000000000000000e+00,-2.584099989237847694e+01,-1.129280449564968691e+01,-6.918688186854915934e+00,5.876726640833218163e+00,2.579037235406363759e+00
1.000000000000000000e+00,-2.260232520194566419e+01,-1.244082009035698810e+01,-8.807079450745899152e+00,9.064177028565545413e-02,4.624993626345948350e+00
1.000000000000000000e+00,-2.571626816736891641e+01,-5.633085194660623962e+00,5.611539537829062674e+00,4.280441327106900395e+00,-8.449740852378425648e-01
1.000000000000000000e+00,-2.512325604577080540e+01,-1.116472506237465900e+01,-2.247922736344488914e+00,1.246515684781278566e+01,-7.014108992657250852e-01
1.000000000000000000e+00,-2.457596939660541580e+01,-1.196316257926710591e+01,-6.139697610880315182e+00,9.994105125775428533e+00,2.849915868920588125e+00
1.000000000000000000e+00,-2.503933749385227259e+01,-9.644733291759484572e+00,-7.488817511262263693e+00,9.688498876513523816e-01,5.421236391073265715e+00
1.000000000000000000e+00,-2.217898268888938418e+01,-1.066324958125263400e+01,-8.447635141282646032e+00,1.885577113532298066e+00,3.234494232244987000e+00
1.000000000000000000e+00,-2.200467599921270789e+01,-1.265664649550444842e+01,-8.619435187928893072e+00,1.446678118295613658e+00,4.366533246350992492e+00
1.000000000000000000e+00,-2.370262538294538501e+01,-1.212798826899142490e+01,-7.130565803753017740e+00,1.618251266445218439e+00,6.568569526035278550e+00
1.000000000000000000e+00,-2.177073169046615675e+01,-1.364641839558834491e+01,-8.136478514104428683e+00,1.954521514087847800e+00,4.813772211574018911e+00
1.000000000000000000e+00,-2.272023960711604929e+01,-1.137766906411917489e+01,-1.022680945169140898e+01,2.537507681572161111e+00,4.552940579203669458e+00
1.000000000000000000e+00,-2.580267646378396051e+01,-8.087401559562454878e+00,-1.044799801708739118e+01,1.033610949764610876e+00,2.339024520901117565e+00
1.000000000000000000e+00,-2.277744170259025580e+01,-7.492658814261123013e+00,-6.688850265325071431e-01,-6.858264979957965357e-01,8.428713965112875073e-01
1.000000000000000000e+00,-2.297335168643770231e+01,-1.374428346510518750e+01,-1.135898660147083206e+01,4.003831529129920241e+00,4.257834274244743256e+00
1.000000000000000000e+00,-2.442453357400120595e+01,-8.093765607772176907e+00,-7.972468431775635800e+00,-2.411991476815102509e+00,4.323124922780218427e+00
1.000000000000000000e+00,-2.397901995750953219e+01,-1.845074101092767371e+00,2.322890692272428836e+00,1.512029568505865917e+01,-5.493089488400030085e+00
1.000000000000000000e+00,-2.315086505281016827e+01,-6.359705812038107808e+00,-6.174984632247716654e+00,-2.038596064923619000e+00,4.529170947206255349e+00
1.000000000000000000e+00,-2.194690110019375950e+01,-1.198726068750944407e+01,-1.083908092262709033e+01,-1.644492312139384183e+00,5.441203562168046126e+00
1.000000000000000000e+00,-2.385212521435115107e+01,-7.339900111730736754e+00,1.480250407615918196e+00,1.041171243471264596e+01,2.672392531701186069e+00
1.000000000000000000e+00,-2.344660578946589879e+01,-1.082744969465491991e+01,-8.921547748833001279e+00,5.721023818497741331e-01,5.183352311971003878e+00
1.000000000000000000e+00,-2.217785437693837736e+01,-1.440476478450045761e+01,-9.694970925716260624e+00,9.564859293832720155e+00,7.041649059942723943e-01
1.000000000000000000e+00,-2.286648869363508041e+01,-9.827604353838284013e+00,-9.402808016865401797e+00,7.905981625338761809e+00,6.928878431748036748e-01
1.000000000000000000e+00,-2.039988243137244339e+01,-1.385412127703878760e+01,-1.232690125285036586e+01,8.975339508761093210e-01,6.447388075163154042e+00
1.000000000000000000e+00,-2.178792438657766084e+01,-1.363815411724534421e+01,-8.975077663087853708e+00,3.351288950382459664e+00,2.884642002399202543e+00
1.000000000000000000e+00,-2.487246293644377815e+01,-8.840243189684423797e+00,-7.296984768449555681e+00,1.230179045203833699e+00,3.780619988165242695e+00
1.000000000000000000e+00,-2.522985204286231209e+01,-1.328231218864169882e+01,-5.775099520082266125e+00,1.198058290823111527e+01,1.242966938633027540e+00
1.000000000000000000e+00,-2.095336110730528389e+01,-1.325947045279921355e+01,-5.670621716164068182e+00,1.211023786301698202e+01,-1.222635082734843115e-01
1.000000000000000000e+00,-2.165971191307051313e+01,-1.104761454056829351e+01,-9.351209280635178089e+00,3.660874291226398736e+00,1.121911538112875917e+00
1.000000000000000000e+00,-2.490978180382936813e+01,-1.089783953734233002e+01,-6.780536793181303423e+00,6.922635859907342315e+00,2.705549058015152664e+00
1.000000000000000000e+00,-2.176565813578004693e+01,-1.508178026438188013e+01,-1.246171926942891695e+01,2.422549182866674311e+00,2.748987251864078107e+00
1.000000000000000000e+00,-2.526186887239163426e+01,-1.051400447400450133e+01,-9.752803977721207218e+00,-7.880846573020394707e-01,6.486042621974763556e+00
1.000000000000000000e+00,-2.251074877098389493e+01,-1.144764365123958605e+01,-5.984877024660082867e+00,2.495221940680897088e+00,3.527948053548674245e+00
1.000000000000000000e+00,-2.404784140268920467e+01,-1.248279623523970194e+01,-8.308272874676232433e+00,1.369497200841766071e+00,3.677418970306967072e+00
1.000000000000000000e+00,-2.170682715516350569e+01,1.360528446235115263e+00,-1.078847504809610669e+01,-7.782524539556016308e+00,9.613947181752202642e-01
1.000000000000000000e+00,-2.344048786794485295e+01,-1.082303746494801011e+01,-3.852392557619630953e+00,1.967524450153625093e+00,1.004279735564664877e+00
1.000000000000000000e+00,-3.197037948233302274e+01,1.439984802503122108e+00,4.859255041874358305e+00,-1.390496137305494928e+00,8.463569786186932120e+00
1.000000000000000000e+00,-2.986924976392402797e+01,-7.444206951657210247e+00,1.483948309136477572e+00,6.581602751267240592e+00,2.506955337680623952e+00
1.000000000000000000e+00,-2.397293777670458681e+01,-9.663912020782689183e+00,-3.761308472911279566e+00,2.712512050423796506e+00,1.867973477874636190e+00
1.000000000000000000e+00,-2.441740112285395625e+01,-1.295908930688390193e+01,-8.076556701900175383e+00,1.301827572147760037e+01,7.662078431078589436e-01
1.000000000000000000e+00,-2.707010368622896834e+01,-7.119188320607467091e+00,1.704244408643689201e-01,3.992495053339313316e+00,3.704311206092517850e+00
1.000000000000000000e+00,-2.203282101129268256e+01,-1.280716949664452464e+01,-1.343457457091939311e+01,5.297377808606165139e-01,4.969992711841307198e+00
1.000000000000000000e+00,-2.152952228448510397e+01,-1.209616956003816668e+01,-1.043695526576996002e+01,2.489767348271903824e+00,2.444423793295335656e+00
1.000000000000000000e+00,-2.470122776168055623e+01,-7.600835970462499702e+00,-1.434163960738169097e+00,2.679183569135197729e+00,4.699423530034740892e+00
1.000000000000000000e+00,-2.049090098341778443e+01,-1.021609978493002835e+01,-1.258578409277026466e+01,3.266062369704997970e+00,1.898017350204556086e-01
1.000000000000000000e+00,-2.139233970745389257e+01,-1.617437039251004904e+01,-1.162426871055915178e+01,2.061836957857424046e+00,4.050503862665643773e+00
1.000000000000000000e+00,-2.650490027717111374e+01,-9.811625754601104532e+00,-6.306570075317528001e-01,3.886328361266462306e+00,3.281601375286632205e+00
1.000000000000000000e+00,-2.448082454196374158e+01,-1.128203340593935700e+01,-1.076381643720266545e+01,7.143847596047121495e-01,6.043725555577976749e+00
1.000000000000000000e+00,-2.412903263247490315e+01,-1.335762951348759309e+01,-1.050588447681727011e+01,5.390823493803376998e+00,3.186921825602512914e+00
1.000000000000000000e+00,-2.158920961773653602e+01,-1.602677998169041373e+01,-1.062484210137253804e+01,6.414532505688537611e+00,3.815377601252289086e+00
1.000000000000000000e+00,-1.761301204183177660e+01,2.959851736519877985e+00,-1.185876765539804900e+01,5.399211080372620097e-01,-5.410020248915755836e+00
1.000000000000000000e+00,-2.104592213368385245e+01,-1.119359516222457884e+01,-9.697832635660745382e+00,-1.197359781874051121e+00,2.329269609182018641e+00
1.000000000000000000e+00,-2.151798590305185499e+01,-1.268777520057693309e+01,-1.112086096527801793e+01,-2.885508339131411137e+00,5.407718831135319704e+00
1.000000000000000000e+00,-2.360444700666666762e+01,-1.292176264580423251e+01,-5.290430016777937894e+00,1.699247305118951346e+01,1.171172373604627559e+00
1.000000000000000000e+00,-3.231493018512940552e+01,-3.763711208067025416e-01,9.195126147826462315e+00,-3.490340522195528594e-01,9.979653102814392440e+00
1.000000000000000000e+00,-2.007892550916048435e+01,-1.369486028884538875e+01,-1.238991590216474137e+01,1.581617000621471147e+00,4.118830052405209941e+00
1.000000000000000000e+00,-1.611426417723939153e+01,-7.910584644643617658e+00,-6.945168162267031597e+00,-8.607809162353259325e-01,-3.118545070909751749e-01
1.000000000000000000e+00,-2.518121975262936374e+01,-1.341466185771482245e+01,-4.206820423682154697e+00,1.642257519156364864e+01,-1.016456406876604657e+00
1.000000000000000000e+00,-2.310246994256285546e+01,-1.115230923046192757e+01,-7.741579671456625178e+00,5.403929504990045984e+00,2.972805012069081432e+00
1.000000000000000000e+00,-3.135586514882237097e+01,-2.502540318141915687e+00,7.489655635994148852e+00,-3.175470876509055351e+00,1.336846259854978136e+01
1.000000000000000000e+00,-2.142178787965301368e+01,-1.355160867322834051e+01,-7.621867917925762903e+00,4.903679280139655816e+00,1.168811391304827918e+00
1.000000000000000000e+00,-2.322139476992092710e+01,-6.577004437183223473e+00,-4.141955244930447755e+00,5.596339681882156469e+00,-2.011566447925013712e+00
1.000000000000000000e+00,-2.126495045028021735e+01,-1.499810324027245123e+01,-1.208235930694799265e+01,3.305212833266279571e+00,2.639606249137955718e+00
1.000000000000000000e+00,-2.305409064148093989e+01,-1.412942151712566385e+01,-1.043772651524263928e+01,4.851959091440992466e+00,4.733054063902232933e+00
1.000000000000000000e+00,-2.697561915214071959e+01,-1.028475898775584163e+01,-4.460276899296887754e-01,9.201402223561570892e+00,4.226702706089778161e+00
1.000000000000000000e+00,-2.186067352155436794e+01,-1.365054244199611944e+01,-1.105626261978457769e+01,1.487287794270498509e+00,5.182508646708719802e+00
1.000000000000000000e+00,-2.888654165255912787e+01,-5.262665408688524948e+00,4.858128949278091468e+00,5.887594441674383283e+00,3.127194208969559241e+00
1.000000000000000000e+00,-2.715123698006237518e+01,-6.552424636559238458e+00,2.816714619402182596e+00,1.849747141919493387e+01,-9.054553382231758096e-01
1.000000000000000000e+00,-2.155529214951957329e+01,-1.078100706903708961e+01,-9.846449675648699440e+00,-1.218961961279397377e+00,3.301548439514329303e+00
1.000000000000000000e+00,-2.068893204810242636e+01,-1.258018354951552631e+01,-3.203302554229502164e+00,-3.763074319576686921e+00,4.398461453227918483e+00
1.000000000000000000e+00,-3.126598041393591032e+01,-1.227467178558036665e+00,4.436655371207713472e+00,-6.410968328297049545e+00,1.279017797598121042e+01
1.000000000000000000e+00,-1.586855372511875650e+01,-3.987142979469695980e+00,-1.569429206045364111e+01,3.897760654891917476e+00,-4.744944110102443879e+00
1.000000000000000000e+00,-2.754502830797213875e+01,-7.288497315555675371e+00,2.717332525368143514e-01,4.210348027142326366e+00,3.553696342960449783e+00
1.000000000000000000e+00,-2.367534618616583231e+01,-1.061566756146479484e+01,-9.689019043402423037e+00,9.703093826476967276e-01,5.123791775331043574e+00
1.000000000000000000e+00,-2.419023612074244767e+01,-8.898545761211448024e+00,-5.364010769831107694e+00,4.866328278484850500e+00,3.348975477792713207e+00
1.000000000000000000e+00,-2.251098675464472265e+01,-1.272213230063141332e+01,-6.954801303923061617e+00,2.674234180513626047e+00,3.372495311934959439e+00
1.000000000000000000e+00,-2.193700919575629626e+01,-7.376090525224487493e+00,-1.061867045295726264e+01,5.689570878589501612e-01,8.502850326965988303e-01
1.000000000000000000e+00,-2.598448507706142507e+01,-4.008035146842728658e+00,8.942297956229241507e-01,4.729885892786106716e+00,7.694570857969907918e-01
1.000000000000000000e+00,-1.769649782490788681e+01,-9.788202861592543158e+00,-1.439660748402220136e+01,1.916990434268520893e+00,-1.565610184369752855e-01
1.000000000000000000e+00,-2.260592985597437377e+01,-1.608286049858882549e+01,-1.045722888497807368e+01,4.430418763547693928e+00,4.111513540479374562e+00
1.000000000000000000e+00,-2.179772491298268378e+01,-1.000561812872874157e+01,-7.340621237164672408e+00,-1.191951843373549424e+00,3.350214838985353882e+00
1.000000000000000000e+00,-2.296984144849898613e+01,-1.312230689305918041e+01,-7.209156762399976159e+00,-4.834907176043489185e-01,4.804115934398675236e+00
1.000000000000000000e+00,-2.120931068116465923e+01,-1.902695356754938061e+01,-1.316984966938105650e+01,9.606743365079999819e+00,3.108373789071452009e+00
1.000000000000000000e+00,-2.666402011183776821e+01,-1.054923589584136145e+01,-4.075986395070767543e+00,3.358719126539748689e+00,5.253064265576014691e+00
1.000000000000000000e+00,-2.481229310786646991e+01,-1.121967392826094212e+01,-8.326157232464906244e+00,2.522320754064431902e+00,5.271207237448005678e+00
1.000000000000000000e+00,-2.128949790465997438e+01,-1.061760863014451139e+01,-9.772826038495082912e+00,-8.555887512597725175e-01,4.036321146340676513e+00
1.000000000000000000e+00,-2.522685665407816913e+01,-1.372382508809915080e+01,-1.068551925422916682e+01,2.114336358261565518e+00,6.997340372815672893e+00
1.000000000000000000e+00,-2.483056866081061997e+01,-1.065780908640393321e+01,-3.508464587507246435e+00,-1.196846662204639644e+00,3.732262785769374869e+00
1.000000000000000000e+00,-2.418794387218795805e+01,-1.363087107580904167e+01,-7.386633105343541672e+00,4.437132965029527476e+00,4.148455623933270608e+00
1.000000000000000000e+00,-1.958899700544404610e+01,-1.340291219771751585e+01,-1.056302996735902511e+01,1.814140468749081414e+00,3.847494351234094889e+00
1.000000000000000000e+00,-2.270752271744431638e+01,-1.329716673968071916e+01,-9.247518891847931854e+00,9.114382893246542494e+00,1.441512931391264241e+00
1.000000000000000000e+00,-2.326621984631770346e+01,-8.827436262016838953e+00,-2.035829961804315857e+00,1.927767768362841583e+00,5.461032873537320143e+00
1.000000000000000000e+00,-2.347393422428769583e+01,-1.210371376582471648e+01,-9.408784648749112023e+00,2.607864111963160703e+00,3.891867258305886867e+00
1.000000000000000000e+00,-2.156769191024562815e+01,-1.192467379899695246e+01,-6.215546319558657551e+00,5.491332603297034431e+00,1.789404066864610732e+00
1.000000000000000000e+00,-2.452513479360149162e+01,-5.680170368846325424e+00,-3.609013818451908939e+00,-1.451862443195562014e+00,3.943304352178603089e+00
1.000000000000000000e+00,-2.146157060230340008e+01,-8.578154245101689668e+00,1.829382305623601601e+00,2.212862489531823940e+01,-5.434549321367470043e+00
1.000000000000000000e+00,-2.159044961656199746e+01,-1.217491906059409423e+01,-9.815524004371372513e+00,5.094079846720844351e+00,2.141837583283016766e+00
1.000000000000000000e+00,-2.142598772619637160e+01,-1.364328748442286710e+01,-8.804683875157879314e+00,4.578711219221930584e+00,4.751947160310182383e+00
1.000000000000000000e+00,-2.378561502589256094e+01,-9.330004346308635732e+00,2.111252151200575522e+00,5.018068111055299596e+00,1.920116673059118151e+00
1.000000000000000000e+00,-2.490555716301419409e+01,-1.175717205476204263e+01,-7.678778942134775187e-01,1.505977895602106464e+01,9.787129869950605965e-01
1.000000000000000000e+00,-2.137386007089653361e+01,-1.013997775840565119e+01,-6.431608887492451743e+00,1.459787490009555766e+00,1.859113661110997517e+00
1.000000000000000000e+00,-1.992187999733033621e+01,-1.121402631794236093e+01,-1.422392498189885579e+01,1.148068595138265913e+01,-4.554659696055006757e-01
1.000000000000000000e+00,-2.551519262998747806e+01,-1.732691712416049024e+00,1.024611993912883179e+01,1.465936114346772534e+01,-5.049987893657970517e+00
1.000000000000000000e+00,-2.103684604840464090e+01,-1.199578566237545729e+01,-1.107632249570725413e+01,1.791545843328461229e+00,4.613426299914618056e+00
1.000000000000000000e+00,-2.673363316656789834e+01,-1.369412071170063072e+01,-7.228919083075846075e+00,5.114964575932550161e+00,5.368751273520856238e+00
1.000000000000000000e+00,-2.386330030416565506e+01,-1.279862580462993726e+01,-5.672654566928359898e+00,1.234644632808926445e+00,4.723267440598771572e+00
1.000000000000000000e+00,-2.342521593249983880e+01,-8.827076291288658894e+00,-1.086584264783054010e+01,4.569979193678292084e+00,2.075426691364270937e+00
1.000000000000000000e+00,-2.200389658453300257e+01,-1.432438823194183009e+01,-8.711383626640268218e+00,-9.457158181403831909e-01,4.961854311569912745e+00
1.000000000000000000e+00,-2.157887517577043823e+01,-1.059476477091273949e+01,-1.218267304692828112e+01,-3.233719516145697970e+00,3.840074799678824036e+00
1.000000000000000000e+00,-2.323525934849807939e+01,-1.123200785467804685e+01,-9.833110472315778949e+00,-1.668022402318895869e+00,3.735665943139091283e+00
1.000000000000000000e+00,-1.847487676974069259e+01,-7.724490066003488309e+00,-1.103860725761858319e+01,-4.863189551759332652e-01,-2.748757714360292592e-01
1.000000000000000000e+00,-2.202596722091761450e+01,-1.105446009321616962e+01,-9.500858152653217203e+00,-8.337875317816977327e-01,3.620233998830915123e+00
1.000000000000000000e+00,-2.601859169498786883e+01,-1.023379719523938824e+01,-4.675202354393898752e+00,6.555614973185481809e+00,2.157194471108007328e+00
1.000000000000000000e+00,-2.138422156748118752e+01,-9.506281746345518258e+00,-4.834736526101999665e+00,-2.595122516646418465e+00,2.565254924067628561e+00
1.000000000000000000e+00,-2.386511021376632513e+01,-1.195058565978652609e+01,-1.932142126252488712e+00,8.118554999212312495e+00,1.519407788654870251e+00
1.000000000000000000e+00,-2.616691105243959825e+01,-1.083592243952675283e+01,-2.599135971544721091e+00,4.885732758256476238e+00,3.917646511477503424e+00
1.000000000000000000e+00,-2.045440346911727758e+01,-8.082403102916639881e+00,-1.099363733831259360e+01,3.588006331719686859e+00,-2.736211796485302994e+00
1.000000000000000000e+00,-2.401682360944957395e+01,-1.047880969732288925e+01,-5.972713377920226385e+00,2.205021927774409196e+00,4.746069693078034391e+00
1.000000000000000000e+00,-2.224423269135662551e+01,-8.259513074143240985e+00,-1.396418651895865226e+00,1.290448564477822302e+01,1.121833598812781663e+00
1.000000000000000000e+00,-2.409987693441524925e+01,-1.314563145810462608e+01,-1.033492272116852462e+01,2.291669001774260028e+00,5.376101873758277527e+00
1.000000000000000000e+00,-2.291241915296728138e+01,-1.305951590166818477e+01,-1.098187754539410221e+01,-1.199154037587001786e+00,3.957407902744800587e+00
1.000000000000000000e+00,-2.489593500346717292e+01,-9.782211257496809864e+00,-4.167087193397062350e+00,5.075292596500768916e+00,1.902399480928052222e+00
1.000000000000000000e+00,-1.909592191903980307e+01,-1.554595106171012731e+01,-1.575979868438485809e+01,5.492603886047369599e+00,2.136698298225955917e+00
1.000000000000000000e+00,-2.554030860249148915e+01,-9.292520662062733194e+00,9.634390522180050764e-01,2.395586523971736170e+01,-4.592779798721355000e+00
1.000000000000000000e+00,-2.058054583811918192e+01,-1.824239407417620029e+01,-1.350787872935249823e+01,7.505180210723845668e+00,3.593395900307057023e+00
1.000000000000000000e+00,-2.607758236104709226e+01,-5.767065390171543626e+00,-1.425113698837394915e+00,2.844343173361661981e-01,7.151857737926822445e+00
1.000000000000000000e+00,-2.646344285200642332e+01,-1.230781557909896762e+01,-4.981643880854741191e+00,2.791271401423725873e+00,7.629546498048889624e+00
1.000000000000000000e+00,-2.859767324234732300e+01,-8.416797197052416024e+00,-4.237760521501197530e+00,9.074409436903819737e-01,6.213327927622643188e+00
1.000000000000000000e+00,-2.473311463168670343e+01,-9.904799470952747598e+00,-5.889149119017072387e+00,-3.473229081529150442e+00,6.131185789809354247e+00
1.000000000000000000e+00,-2.793171975108007388e+01,-8.083306914246666253e+00,-2.617163067474697069e+00,5.203841449964008881e+00,6.909853082040532612e+00
1.000000000000000000e+00,-2.257910808882676079e+01,-1.186030843856428341e+01,-7.833709580816612394e+00,-5.747998912350715806e-01,4.613371151222305677e+00
1.000000000000000000e+00,-2.571594180197702073e+01,-1.114334049140897243e+01,-4.637423980907110277e+00,1.336759576593759880e+00,6.003900169798585651e+00
1.000000000000000000e+00,-2.297304921141994072e+01,-1.313881685928263465e+01,-9.303135060131374701e+00,2.584087311473782567e+00,3.898072687983364037e+00
1.000000000000000000e+00,-1.897967702891055453e+01,-7.234137117564548802e+00,-1.182032209802992284e+01,-1.003144089093112257e+00,1.671520649896989008e+00
1.000000000000000000e+00,-2.250879127317023887e+01,-1.611914367327226572e+01,-1.230050431153929402e+01,6.402615116495262271e+00,1.880187532031564412e+00
1.000000000000000000e+00,-2.521203421323287586e+01,-9.715229581871348330e+00,-2.596052121042960348e+00,7.458304362406352750e-01,4.709401175716267929e+00
1.000000000000000000e+00,-2.104548730593156591e+01,-1.331360204733518593e+01,-9.947078450835649122e+00,4.684147054883763595e+00,2.552556001848749201e+00
1.000000000000000000e+00,-2.275031924721102072e+01,-1.204085435983594010e+01,-6.231647123289552503e+00,4.851424072712530844e+00,1.060024396944396985e+00
1.000000000000000000e+00,-2.328169657915418966e+01,-1.391768942300799061e+01,-7.752419974999776642e+00,4.901043364969521754e+00,4.015289772126915402e+00
1.000000000000000000e+00,-1.916821401470422970e+01,-1.301834424445684135e+01,-1.229901415039645762e+01,-2.665381531637945667e+00,3.761572368368791608e+00
1.000000000000000000e+00,-2.241032530347587581e+01,-1.083083243561073594e+01,-2.230360064005217247e+00,8.542220587720137814e+00,2.355187785436767101e+00
1.000000000000000000e+00,-2.234205139329287348e+01,-1.476212281290392703e+01,-7.632451115514022888e+00,5.881521711904920124e+00,5.240309432075157758e+00
1.000000000000000000e+00,-2.348247452025637827e+01,-9.977920518830645236e+00,-2.558919194144464004e+00,6.105589622042571385e+00,3.776078726830795151e+00
1.000000000000000000e+00,-2.038844623699115388e+01,-7.752748952743058197e+00,-5.816685038918198991e+00,-3.302952533051244810e+00,4.615266822622941412e+00
1.000000000000000000e+00,-1.781093070687264657e+01,-8.545414168115533116e+00,4.915637604767546243e-02,5.530304428893734858e+00,-1.072527958578124663e+00
1.000000000000000000e+00,-2.054148696657841100e+01,-1.023796903155985660e+01,-9.265034004912113375e+00,-3.713667028958897554e+00,4.308140762370225474e+00
1.000000000000000000e+00,-2.712280001396245055e+01,-1.035373729135060827e+01,-3.663249533252765033e+00,8.764086154353478264e+00,3.720205384224791523e+00
1.000000000000000000e+00,-2.723007010505470404e+01,-1.337181783029819648e+01,-7.057648169140245287e+00,3.911080511970642881e+00,5.930728570046186476e+00
1.000000000000000000e+00,-2.062025886909083283e+01,-1.348627894013581674e+01,-9.136026610783815727e+00,-7.885327052359377697e-01,3.812998839418488828e+00
1.000000000000000000e+00,-2.264120151391242786e+01,-8.174546254877672169e+00,-5.857507007171325775e+00,1.065641204102834250e+00,4.417370595270194045e+00
1.000000000000000000e+00,-2.300240916761198662e+01,-8.472068187298219755e+00,-6.112448189233338880e+00,-1.430115288443140731e+00,2.983513672071584022e+00
1.000000000000000000e+00,-2.438395397662468866e+01,-6.976657950487068938e+00,1.137339769216827889e+00,-1.062266889719623464e+00,3.793583182490472883e+00
1.000000000000000000e+00,-2.200996093474924820e+01,-1.336219489337436883e+01,-5.276277642565709414e+00,7.442246123760313914e+00,1.271385445525523350e+00
1.000000000000000000e+00,-2.169307829063540183e+01,-1.077224254673867598e+01,-9.933463821585782227e+00,-2.545700245469857848e+00,4.511275524391640701e+00
1.000000000000000000e+00,-2.407990350893408404e+01,-8.148479184418414789e+00,-2.326979940087318788e+00,2.261999502876023360e+00,3.758748350084906154e+00
1.000000000000000000e+00,-2.148659392589340200e+01,-1.107152422642409029e+01,-8.356994608782892797e+00,-2.351999577877240011e+00,4.862039095521445198e+00
1.000000000000000000e+00,-2.840498684217192960e+01,7.070146750913427702e+00,3.048718152711492824e+00,1.331703021610002757e+00,3.761208392454383487e-03
1.000000000000000000e+00,-2.566489143666063910e+01,-5.428300605480416152e+00,2.891930023342379918e+00,-1.634782316109182343e-01,1.713133287117235337e+00
1.000000000000000000e+00,-2.569264310267452700e+01,-1.256454357462381566e+01,-8.510494774499836268e+00,2.482652646136763952e+00,5.506701646942100403e+00
1.000000000000000000e+00,-2.219085863105071255e+01,-1.257938747577762761e+01,-1.043192515609398718e+01,2.659093387550486742e+00,4.117466465807715359e+00
1.000000000000000000e+00,-2.218999367840898884e+01,-1.167779432971648745e+01,-9.720944720632353153e+00,4.927490575845962617e+00,2.181680019057841147e+00
1.000000000000000000e+00,-2.202160864169795929e+01,-1.393576275374544160e+01,-1.148870099484465435e+01,6.351496377088407641e+00,5.411116145894451890e+00
1.000000000000000000e+00,-2.970120971928423259e+01,-4.372605639277646894e+00,1.648926561882959829e+00,6.507909906968960989e+00,2.777408228227930209e+00
1.000000000000000000e+00,-2.413174486573380761e+01,-1.210875141662702603e+01,-9.042959083258867992e+00,-7.900825395692412378e-01,4.235641015496518058e+00
1.000000000000000000e+00,-2.394020579397223614e+01,-1.136696926010995234e+01,-9.292764481985759772e+00,1.619623790300157795e+00,4.890271637150298112e+00
1.000000000000000000e+00,-2.585840184057653701e+01,-1.019577025884558452e+01,-4.710072679539541340e+00,-2.674265023798797714e+00,6.592312557047319999e+00
1.000000000000000000e+00,-2.424565333813084322e+01,-1.430131146023355981e+01,-1.213142300463923640e+01,4.668110443662105702e+00,6.222509960008467900e+00
1.000000000000000000e+00,-2.418078796510836170e+01,-1.406400908018567542e+01,-1.201836163802120083e+01,-1.680520973103056814e-01,6.722334271241797055e+00
1.000000000000000000e+00,-2.492124863271043012e+01,-1.464965900943136390e+01,-1.076564669687079956e+01,7.273090435804581588e+00,4.500902099653144361e+00
1.000000000000000000e+00,-2.023885600838366017e+01,-1.587013930580226351e+01,-1.286432287750418801e+01,3.538662558095769572e+00,4.274415180872940034e+00
1.000000000000000000e+00,-2.348211535346827006e+01,-1.070194613882364720e+01,-8.562026671056170102e+00,1.664952883704723940e-01,6.040271480785463609e+00
1.000000000000000000e+00,-2.171625556788116285e+01,-1.758436161492781835e+01,-1.161257670217135107e+01,1.387419271319790326e+01,-6.042327485807157811e-02
1.000000000000000000e+00,-3.088223708919285926e+01,-2.997754423264169077e+00,7.291762518072107957e-01,-9.474989142710287027e+00,1.445780709251444307e+01
1.000000000000000000e+00,-3.135810381411594960e+01,-3.159046076761506061e+00,7.101083953097503176e+00,9.683350287686133484e+00,3.550548415166133509e+00
1.000000000000000000e+00,-2.165228976840297292e+01,-1.529352705500918219e+01,-1.048234400906914487e+01,9.698463606361945821e+00,2.744910201883429934e+00
1.000000000000000000e+00,-2.439248326745200757e+01,-1.308569586556511943e+01,-1.065710487706667031e+01,5.104092078158417145e+00,2.697301356812576323e+00
1.000000000000000000e+00,-2.108022318128439210e+01,-1.486605063750003453e+01,-1.305821911598076923e+01,3.997180447227598465e-01,3.118201450046990786e+00
1.000000000000000000e+00,-2.255254438547600770e+01,-1.438546738641814215e+01,-9.637833407253737050e+00,6.040563274090645862e+00,3.299955355735156193e+00
1.000000000000000000e+00,-2.408569116072262162e+01,-1.141892819809041626e+01,-6.903390372049066137e+00,9.025818710016562108e+00,2.364856677774815008e+00
1.000000000000000000e+00,-2.260950418098185111e+01,-1.399953940591062818e+01,-9.837156945237744310e+00,3.385124540691421213e+00,5.442277139090120563e+00
1.000000000000000000e+00,-2.313932874830932462e+01,-1.195308603458707353e+01,-6.105963745500757156e+00,1.872973099736824132e+00,2.529985688602604199e+00
1.000000000000000000e+00,-2.397932005781395048e+01,-9.752979055203025993e+00,-8.790097231869793859e+00,1.558833768713747903e+00,3.811461753720366108e+00
1.000000000000000000e+00,-2.858149562042308744e+01,-6.778042349114543619e+00,1.405235445834133179e+00,3.858533218206086080e+00,6.042019446976699903e+00
1.000000000000000000e+00,-2.164825257156551430e+01,-1.230090957139336005e+01,-1.035800454313271501e+01,8.531430044519908051e+00,4.679993200424466537e-01
1.000000000000000000e+00,-2.140214327550330253e+01,-1.414130451882758521e+01,-1.099355799484472129e+01,5.552569184296088700e+00,1.117851362443484931e+00
1.000000000000000000e+00,-3.242045435032384404e+01,-9.481520642190759407e-01,8.047008584088276351e+00,-4.115666767850880703e+00,1.190228706310667484e+01
1.000000000000000000e+00,-1.877768407886373936e+01,-1.197070590819391711e+01,-9.157988821014209080e+00,-6.576338309751936229e-02,1.527318444571531542e+00
1.000000000000000000e+00,-2.208191448494075004e+01,-1.268276125516049824e+01,-6.128608326633070646e+00,9.443539464345512835e-01,4.856964454809197029e+00
1.000000000000000000e+00,-2.255346372596462956e+01,-1.234825514307133609e+01,-6.640167433345215642e+00,9.150168524705719619e+00,2.754572300737826662e+00
1.000000000000000000e+00,-2.565943967231431344e+01,-8.710265028671955179e+00,-8.852352324916291648e-01,2.564481828272006680e+01,-4.373417582688786887e+00
1.000000000000000000e+00,-2.219003947643819785e+01,-1.346571759781616606e+01,-1.122323211030563606e+01,-1.486196151433350376e+00,5.727272196248405223e+00
1.000000000000000000e+00,-2.231909696069070037e+01,-1.434323491240013659e+01,-9.986834536735669232e+00,9.208314803171544494e-01,4.491202881663518554e+00
1.000000000000000000e+00,-2.418462533973403694e+01,-1.383165623783919074e+01,-6.457454308193717019e+00,1.421916495410747050e+00,4.899891975745737760e+00
1.000000000000000000e+00,-2.962573252798711820e+01,-2.873451004494899319e+00,4.901997299238029626e+00,4.830907277119911747e+00,3.319655504243930189e+00
1.000000000000000000e+00,-2.439150454786676292e+01,-8.063853119002724057e+00,3.890163047919166783e-01,2.561153946064795406e+00,1.875915484067191219e+00
1.000000000000000000e+00,-2.514575752355993998e+01,-9.580076506793517410e+00,-2.792484995596552722e+00,2.055147400531641466e+00,4.482125651353790374e+00
1.000000000000000000e+00,-1.860183109407373081e+01,-1.676895993331928381e+01,-1.209396645140400040e+01,3.710908196732891184e+00,3.650491379901255939e+00
1.000000000000000000e+00,-2.307819148359514116e+01,-1.260026289113968190e+01,-9.822013662859177430e+00,2.495233095130608980e+00,3.421843548639350363e+00
1.000000000000000000e+00,-2.196910711377798009e+01,2.519577252240463139e+00,-8.181111169968049879e+00,-6.198299004855661209e+00,7.893076666643960015e-01
1.000000000000000000e+00,-2.379352518140576933e+01,-1.167507337242816945e+01,-7.751932669698523348e+00,8.339528434910421950e+00,2.741330556528208007e+00
1.000000000000000000e+00,-2.948719334290365168e+01,-3.346742747715779842e+00,2.278481944319014740e+00,-1.054272069855467464e+01,1.329963664689449132e+01
1.000000000000000000e+00,-2.109774239513621197e+01,-1.382563516667898718e+01,-1.073863052711292276e+01,1.471428862307786245e+00,5.190689169939341596e+00
1.000000000000000000e+00,-2.280437676578005579e+01,-1.272501276061332653e+01,-9.990099845916336818e+00,4.366934264639954932e+00,3.727713885596399823e+00
1.000000000000000000e+00,-2.413666251005191299e+01,-1.290931584289790912e+01,-7.645261459113426028e+00,7.182533587957519394e+00,3.849083477962138122e+00
1.000000000000000000e+00,-2.607494361843417963e+01,-8.456607615843704906e+00,1.050123072798116342e+00,-3.533910729634919812e-01,3.974508406425382834e+00
1.000000000000000000e+00,-1.973372468159116977e+01,-1.206573430413980397e+01,-4.450152365725352333e+00,6.949787820976290220e+00,1.961073616994080338e+00
1.000000000000000000e+00,-2.331861278903571488e+01,-1.113158982708688605e+01,-1.146804279929110137e+01,1.225809528696563566e+00,5.550057404204959077e+00
1.000000000000000000e+00,-2.569967974177489012e+01,-9.216292810638440969e+00,-2.262271494908488556e+00,-7.843437644478616910e-01,4.896528135560342498e+00
1.000000000000000000e+00,-2.364696748556020367e+01,-1.102317250073133970e+01,-7.529688930190088669e+00,5.046881479191634767e+00,3.182032371336684040e+00
1.000000000000000000e+00,-2.516959181711809279e+01,-1.354513950471529071e+01,-3.084650785523236127e+00,1.447389315551768441e+01,7.070272353871993598e-01
1.000000000000000000e+00,-2.272258059086610515e+01,-1.191251753216374709e+01,-8.518838305175936654e+00,-6.252348493484100045e-01,4.916631273979740868e+00
1.000000000000000000e+00,-2.168589351906752327e+01,-1.098329874831702746e+01,-8.509747916944078838e+00,-3.214342199851409010e+00,4.091410730225573111e+00
1.000000000000000000e+00,-2.205374381133518114e+01,-1.090152783990652097e+01,-1.035136436748174660e+01,2.805883792274843191e+00,2.679166854862180092e+00


==> results/klein/counttable_klein_4d.csv <==
a,b,c,d,e,f
2.000000000000000000e+00,-2.428338551819699376e+01,6.402267899913633542e+00,-7.557991053979436380e+00,-7.401524210873613896e+00,-3.119445007827152505e+00
2.000000000000000000e+00,-2.324881893282539380e+01,1.085636293957974097e+01,-4.925608099293356190e+00,-7.654288438069488443e+00,-3.837881039070615952e+00
2.000000000000000000e+00,-2.328249447638233249e+01,1.415525132137588926e+01,-5.315443325998152169e+00,-5.313062097703695308e+00,-4.223309029510475376e+00
2.000000000000000000e+00,-2.469448645452915514e+01,1.119048347404719301e+01,1.272997617277433213e-01,-4.910998724474541888e+00,-3.371833787277829231e+00
2.000000000000000000e+00,-2.615996110001870179e+01,6.037632927860883569e+00,-1.143802307213725333e+00,-2.718828734720332374e+00,-5.731114719300715699e+00
2.000000000000000000e+00,-3.082483342464431431e+01,4.855187477038520605e+00,6.265250715276348359e+00,2.919289772858599807e-01,-1.097743209586927726e+00
2.000000000000000000e+00,-2.376132823068486744e+01,1.350732407766828480e+01,-4.550364701549196589e+00,-8.344805002092151369e+00,-5.572964979381055173e+00
2.000000000000000000e+00,-2.993668150210381285e+01,2.201012803447105259e+00,1.004287665116090977e+01,2.937242692419037127e+00,-1.590322798524459236e+00
2.000000000000000000e+00,-2.498947197085082195e+01,8.481382141737400460e+00,-5.117940682749521741e+00,-5.151725775256485562e+00,-2.271733881336962746e+00
2.000000000000000000e+00,-2.061150612661053927e+01,1.277641559991510611e+01,-1.054906827296659699e+01,-9.243533677207683041e+00,-5.754972209075541301e+00
2.000000000000000000e+00,-2.683827592600069423e+01,-3.154038971035194372e+00,3.344238254130853960e+00,4.368291262251672080e+00,-4.100737366598646183e+00
2.000000000000000000e+00,-2.870923768404275833e+01,-8.174078541599341108e-01,2.270982606605729259e+00,-3.257234331043533659e-01,1.192983596747268837e+00
2.000000000000000000e+00,-2.767436355077924759e+01,6.493386645627408527e+00,3.013710483564276732e+00,-1.468323408951873743e+00,-4.967955200215619094e+00
2.000000000000000000e+00,-2.314802234620120558e+01,6.864003398428512703e+00,-4.027512729754278098e+00,4.558726775988919400e-02,-1.069856508326763134e+01
2.000000000000000000e+00,-2.864937102116410017e+01,2.192850035540810372e-01,-2.354332631840532208e+00,-3.435453252185220130e+00,1.218840891353653255e+00
2.000000000000000000e+00,-2.902410544484688870e+01,1.703865960676798630e-01,8.022600365886750851e+00,4.348690695054827415e+00,6.019078514440747707e-01
2.000000000000000000e+00,-2.560011447646157734e+01,1.520893830293476912e+00,1.781143658731101809e+00,-1.934095963488458469e+00,-1.070881434954654488e+00
2.000000000000000000e+00,-2.771051532522768923e+01,-3.846179104355957890e+00,-4.830911740326698123e+00,-5.700991097276136843e-01,-2.982457267065346529e-01
2.000000000000000000e+00,-2.881533803744567734e+01,-2.479730024955354661e+00,1.180830574623259910e+00,5.238572344101845024e-01,-7.812722061906126614e-01
2.000000000000000000e+00,-2.516895422484776290e+01,-3.434817580615778354e+00,-2.066415905256756780e+00,-1.833652581661820102e+00,1.579777974939410023e-01
2.000000000000000000e+00,-2.631677079302609101e+01,1.970127968930138351e+01,6.602214364189980422e+00,-9.325413245300059328e-01,-2.699897878554288866e+00
2.000000000000000000e+00,-2.539398668165248907e+01,1.464083680205330573e+01,-1.962097456899752901e+00,-6.322155703864161147e+00,-6.071871385866184134e+00
2.000000000000000000e+00,-2.722651814431315032e+01,-1.605819476193472761e+00,1.342019131231424689e+00,-3.358940937570096708e+00,2.232581642474633088e-01
2.000000000000000000e+00,-2.551006718920785588e+01,-4.028140004149357800e+00,-6.435106191053932889e+00,-2.655880968457076996e+00,-1.382874109461590173e+00
2.000000000000000000e+00,-2.931076929892495997e+01,-3.049868291351372829e+00,1.552199032626695452e-01,3.384479096007318333e+00,9.671556196089606816e-01
2.000000000000000000e+00,-2.330987978466691146e+01,1.266580404678124872e+01,-9.959423485189223157e+00,-8.620450106458060091e+00,-2.962191868855321264e+00
2.000000000000000000e+00,-2.387605495799857280e+01,9.252440259077168605e+00,-6.915378648173164500e+00,-8.678746438968650168e+00,-3.892578581756292788e+00
2.000000000000000000e+00,-3.153585076977649493e+01,8.734363051942732881e-01,7.573909545640841401e+00,9.296931570190867689e+00,-8.818845116328204448e-01
2.000000000000000000e+00,-3.140795609574754010e+01,-3.002427204332932753e+00,6.542091681663246838e+00,-2.073839247155936372e-01,2.332982313948198883e+00
2.000000000000000000e+00,-2.700441271520790920e+01,1.203703038988957097e+01,3.397298508115908167e+00,-1.970546734895079144e+00,-5.765940275725892405e+00
2.000000000000000000e+00,-2.875844795774133189e+01,7.537435682808268922e+00,7.634617915945050015e-01,-4.998470156515238294e+00,3.866801553620487497e-01
2.000000000000000000e+00,-2.782266055332096499e+01,1.628975684626806952e+01,5.184069406698458948e+00,-3.363018480155497425e+00,-4.432358516066750909e+00
2.000000000000000000e+00,-3.037937948294383972e+01,2.987584132459845665e-01,1.398981663691890143e+00,-2.284571151759210661e+00,-1.293832455112641222e+00
2.000000000000000000e+00,-2.298147161213920953e+01,-2.047248321623654554e+00,9.505249717942039211e+00,1.144171761970202361e+01,-5.987767660501586597e+00
2.000000000000000000e+00,-2.576062082186027880e+01,1.015671664690825260e+01,-3.285197307688292323e+00,-7.630043721081944064e+00,-2.176865438693071031e+00
2.000000000000000000e+00,-2.923332781430494620e+01,2.002885638158333137e+01,8.455242932901812836e+00,1.681609391409963350e-02,-6.325375152616128815e+00
2.000000000000000000e+00,-3.014089519091732683e+01,-3.225814423921142371e+00,1.899068982142245066e+00,-2.465332504335247421e+00,2.939582350339232431e+00
2.000000000000000000e+00,-3.291232666779013272e+01,4.877278209963771816e-01,5.241417549331831793e+00,5.163990340936628481e-02,3.702975208449958977e+00
2.000000000000000000e+00,-3.062129067117856351e+01,9.254710199439185325e-02,5.544278229744746156e+00,3.927138567113916956e+00,-1.350628508654288185e+00
2.000000000000000000e+00,-2.950438548245811887e+01,2.283657553677088448e+00,5.466653506826060216e+00,-1.773636235045598752e+00,1.285741014837096241e-01
2.000000000000000000e+00,-1.992936287710587706e+01,8.997585248883085640e+00,6.956885987714259478e+00,2.856675699787390776e+00,-1.013000668023150119e+01
2.000000000000000000e+00,-2.878354786069482785e+01,-5.820961085047488659e+00,-4.635837053414711306e+00,-1.518785301459763204e+00,3.277431887339054217e+00
2.000000000000000000e+00,-2.892907836185001003e+01,7.640076514887011783e+00,2.985168400931844435e+00,2.857436868885605552e-01,-4.062093857036658484e+00
2.000000000000000000e+00,-2.802829516710399460e+01,4.111340236605617982e+00,5.085997500188126075e-02,-2.640798624281587514e+00,-1.556872333149400545e+00
2.000000000000000000e+00,-2.835687844703349469e+01,-5.553275775984528373e+00,1.972670690943888916e+00,-5.107126008661667660e-01,7.552468861705934344e-01
2.000000000000000000e+00,-1.855387504339510230e+01,-4.080303653688296173e+00,-1.099024542817418570e+01,-5.579728286445128083e-01,-5.458628058008684114e+00
2.000000000000000000e+00,-2.758196434869049440e+01,-1.701544085901811387e+00,-4.182226318246881291e+00,-4.565570572601643562e+00,1.879314300406704552e+00
2.000000000000000000e+00,-2.935494629556484725e+01,7.367306403882921018e+00,1.840897873469314883e+00,1.160694791907335599e+00,-3.201261654952137548e+00
2.000000000000000000e+00,-2.805888435100204248e+01,-4.057047110184872629e+00,9.731021760650155894e-01,-3.927932699978487374e+00,2.320140744055936732e+00
2.000000000000000000e+00,-2.727525109322783337e+01,9.558595456744914287e+00,1.378935975754386201e+00,-2.072742053829340403e+00,-4.906160848238260819e+00
2.000000000000000000e+00,-2.767194127429662842e+01,-1.470594675263712015e+00,-4.160575240234254402e+00,-3.535278775976289811e+00,1.756392214066918145e+00
2.000000000000000000e+00,-2.907110630778968030e+01,2.123300713656082195e+00,5.523971522320200833e+00,-6.594661013644149972e-02,-3.898282634576158756e+00
2.000000000000000000e+00,-2.885616193297526166e+01,-6.950647473260361808e-01,8.442240340257136211e+00,1.597271345863015668e+01,-5.250505567600860957e+00
2.000000000000000000e+00,-2.503327268255092619e+01,7.317538563334179402e-01,-5.047501247669652358e+00,-6.838344393356331485e-01,-4.729848957236082008e+00
2.000000000000000000e+00,-2.956833187007510588e+01,8.065112757130777910e-01,2.117532001243495277e+00,1.711031481459353909e+00,6.929570830062676823e-01
2.000000000000000000e+00,-2.921548366185616175e+01,3.098492416866821753e+00,2.805585543059589959e+00,-5.956814043733577035e-01,-3.680248917979947798e+00
2.000000000000000000e+00,-2.689617176684350142e+01,3.909566307372714267e+00,-3.131868401856106487e+00,-3.754755161963394539e+00,-1.962768617791322390e+00
2.000000000000000000e+00,-2.761335027184286517e+01,1.162008744817627104e+01,4.229049267754632524e+00,5.179074713226413884e+00,-7.287432907179320019e+00
2.000000000000000000e+00,-2.747327982627106024e+01,-1.198830082287256182e+00,-2.515507287394704417e+00,-2.857076797377971822e+00,-1.536861249490230730e+00
2.000000000000000000e+00,-2.843668261579950141e+01,3.648251941305565627e+00,2.031522194550510640e+00,-4.601360665092057545e+00,-1.537774353734110200e+00
2.000000000000000000e+00,-2.853605269063192651e+01,-3.713769180737716447e+00,-2.722067649222500663e+00,-4.532177836463427312e+00,2.454141912785801072e+00
2.000000000000000000e+00,-2.431377368318205967e+01,8.157762034701066867e+00,1.387374759724558482e+00,-4.693754095979866037e+00,-5.956741062267875364e+00
2.000000000000000000e+00,-3.060869022254887284e+01,-2.352306459927852700e+00,6.518937996704806004e+00,1.943332534508582121e+00,2.967338727198723936e-01
2.000000000000000000e+00,-2.678305588624669653e+01,1.285739991656805969e+01,-2.819595092147055282e-01,-4.190242641189041883e+00,-4.296424415216020698e+00
2.000000000000000000e+00,-2.677748495993270694e+01,3.848432209269754267e+00,-3.904150282560899243e-01,1.013956218527805930e+00,-3.332910476007993061e+00
2.000000000000000000e+00,-2.818675415632221259e+01,7.114867936239558155e+00,3.426067031193097634e+00,-2.473683119114935103e+00,-5.257416701628548239e+00
2.000000000000000000e+00,-2.933577265191281214e+01,1.124804455533390701e+00,-2.118660956198317180e+00,-7.684340763742324221e+00,2.407978335646839607e+00
2.000000000000000000e+00,-2.887419106383076084e+01,2.543770498334561925e+00,8.055601926692380621e-01,-4.775210825543603654e+00,4.559664559558064267e-01
2.000000000000000000e+00,-2.611687493767048451e+01,-1.299053430407054899e+00,-7.975441317203549874e-01,1.074236348103685401e+00,-3.753188431471690123e+00
2.000000000000000000e+00,-2.729672605694457488e+01,8.388044127522746862e+00,4.501889478735621175e+00,-1.619166320047854823e-01,-2.796354639795215480e+00
2.000000000000000000e+00,-2.249676977190433291e+01,6.899670617163631725e+00,-1.428102631458383565e+00,-9.023900968361575181e+00,-3.913515814592061215e+00
2.000000000000000000e+00,-2.902369969448387721e+01,-2.340439552062289152e+00,-2.208638439272454956e+00,-1.876476067759052180e+00,7.847457231299881375e-01
2.000000000000000000e+00,-2.644501649750458228e+01,8.576014425130949803e+00,-2.226229820729629161e+00,-4.177942943119906438e+00,-4.348679970348589663e+00
2.000000000000000000e+00,-2.067597367690015631e+01,4.059757035624736332e+00,-6.102413357877323641e+00,-8.063604044177647978e+00,-4.584779851537209794e+00
2.000000000000000000e+00,-2.660882917847672857e+01,-9.596582691355901584e-01,-3.637081903478682321e+00,-6.453872518379810685e+00,1.217119344395093394e+00
2.000000000000000000e+00,-2.852843817450214203e+01,2.682386815350628506e+00,1.320164011225227974e+00,-1.336502772121344051e-01,-3.896912098288326742e+00
2.000000000000000000e+00,-2.853130406203642977e+01,-7.165525311864328062e-01,5.107732132090617938e+00,4.444721344460806023e+00,-3.515867261534487476e+00
2.000000000000000000e+00,-3.245094717003958351e+01,1.972634400597938154e+01,1.354830952247079701e+01,-1.416045418931096700e+00,2.883316679518403980e+00
2.000000000000000000e+00,-2.177205789596749241e+01,1.204352671498748073e+01,-6.673329965712161638e+00,-9.344761165814363224e+00,-4.868818082591550578e+00
2.000000000000000000e+00,-2.916081565082105342e+01,-3.599957875004292429e+00,3.269926048380362299e-02,3.181842745938279204e-02,4.647285333705641897e-01
2.000000000000000000e+00,-3.074149311767614279e+01,2.625850583189461296e-01,1.645733925167022660e+00,-3.999217866470714533e-01,9.760065238669823895e-01
2.000000000000000000e+00,-2.353247929735330857e+01,8.721819200022798313e+00,1.762578129806461558e+00,-3.980258118727319161e+00,-4.521442526514394267e+00
2.000000000000000000e+00,-2.783973748252479652e+01,-3.289280655286818789e+00,-5.585678139354998128e-01,1.850400445980380226e-01,6.072738720150703262e-01
2.000000000000000000e+00,-2.593689300021804556e+01,4.471830170225523204e+00,2.314918586186526017e+00,-2.466580111279078391e+00,-6.269123714413474602e+00
2.000000000000000000e+00,-2.943275871991972181e+01,-1.812975233106346895e+00,2.691667752683386539e-01,-4.237746271112512453e+00,2.551980495360288259e+00
2.000000000000000000e+00,-2.739619563328316687e+01,5.298187601662493584e+00,3.272815503808917725e+00,-7.487712314385719381e-04,-4.061453326330110691e+00
2.000000000000000000e+00,-2.612232512075236102e+01,-4.038476590505643671e+00,2.133848774989370423e+00,-4.399371500859661221e-01,-8.249858733488962814e-01
2.000000000000000000e+00,-2.615026782140211736e+01,-2.092200963975316963e+00,1.087091749085870918e+00,-2.849335939128715189e+00,-1.675514682906832087e-01
2.000000000000000000e+00,-2.320692799126805284e+01,1.100154914914936732e+01,-8.152367769881248449e+00,-7.099501334640672567e+00,-5.150362209131625235e+00
2.000000000000000000e+00,-2.904513144533669688e+01,-1.261412057815484156e+00,-1.047226540350262747e+00,-3.190305623693608261e+00,1.427840252314545921e+00
2.000000000000000000e+00,-1.804610929197740177e+01,1.296132692048756141e+01,-5.686057116958180835e+00,-6.561843242266836462e+00,-5.835450432669830434e+00
2.000000000000000000e+00,-2.572645412976360646e+01,4.879342344884138427e+00,-2.572246972280773925e+00,2.198696426194290399e-01,-3.126851477069120033e+00
2.000000000000000000e+00,-2.852409028226991694e+01,-2.850055815148988980e+00,2.036749736959632795e+00,4.631966483557417469e+00,-1.156999886051836235e+00
2.000000000000000000e+00,-2.739318680546341866e+01,3.675891959590592339e+00,-1.401076644006193250e+00,3.164129624725547707e+00,-5.216418736112353294e+00
2.000000000000000000e+00,-2.658672510810953682e+01,-3.697088512846403052e+00,5.981192491414548673e-01,1.576268824921774669e+00,-8.372406002834273941e-01
2.000000000000000000e+00,-2.777731577596514256e+01,-9.261265540300609445e-01,-4.683300559504232297e+00,-4.440389273845021911e+00,1.937778126113595567e+00
2.000000000000000000e+00,-2.902175111944116637e+01,-4.257238666878501832e+00,-3.934918992653002601e-02,4.349803718722346169e+00,4.881359233772815664e-01
2.000000000000000000e+00,-2.710412970201763017e+01,4.295344973052988458e+00,1.341813470140576170e+00,-1.994929421899851230e+00,-2.374990306273179197e+00
2.000000000000000000e+00,-2.818855216661076213e+01,-4.279329112628162513e+00,-2.275401224028085867e+00,-4.571671757053509810e-01,1.427155237122075260e+00
2.000000000000000000e+00,-2.638141081062080673e+01,1.214299180722832494e+00,-1.718805753984745666e+00,1.978941169078265006e+00,-3.634348548947080371e+00
2.000000000000000000e+00,-2.927474918871078913e+01,6.911116505110387997e+00,3.521498072692578418e+00,1.570947378511531545e+00,-4.455346498518191645e+00
2.000000000000000000e+00,-3.089628403154350167e+01,5.379038652749058791e+00,2.785001306923569508e+00,-1.437072500312539525e+00,-5.499976854563574102e-01
2.000000000000000000e+00,-2.938788856213703227e+01,-1.275627791454299276e+00,4.705544783776082207e-01,-1.778190987599282069e+00,9.042555955219886421e-01
2.000000000000000000e+00,-2.270940932987500105e+01,1.188108095101387818e+01,-9.191926679458607197e+00,-4.378893391887443975e+00,-8.982565551431886064e+00
2.000000000000000000e+00,-2.966588455631333687e+01,1.402141487371315387e+00,4.266626553601152949e+00,5.670684031418282700e+00,-3.230837456487512416e+00
2.000000000000000000e+00,-2.577434062702087658e+01,8.810985721930061132e+00,3.666764131412997951e+00,2.192182744489418744e-01,-4.994275503887443790e+00
2.000000000000000000e+00,-2.785063074922249626e+01,9.946824361454574825e-01,-3.656522394105270024e+00,-2.521264252005182449e+00,-1.917983983698082540e+00
2.000000000000000000e+00,-2.736866269497405568e+01,1.464917240293522127e+01,5.266140812182753095e+00,1.035701388503351472e+00,-6.434070654322624705e+00
2.000000000000000000e+00,-2.721953233618198098e+01,-3.882554736235588777e+00,-3.600216697213121542e+00,9.661789367631063996e-01,-1.324446988288363047e-01
2.000000000000000000e+00,-2.644835294683573323e+01,1.068083875644092240e+00,-4.326264619215636209e+00,-2.410344622020270666e+00,-3.971349866903728931e-01
2.000000000000000000e+00,-2.634383642629574851e+01,8.272012833010416344e+00,3.441081234388112531e+00,8.297505973783152466e-01,-5.555806690386654090e+00
2.000000000000000000e+00,-2.926398291229066473e+01,2.406064108338237251e+00,4.882490758252533425e+00,-2.137223295386945221e+00,-4.358592291792295903e-01
2.000000000000000000e+00,-2.727033005321534986e+01,1.958888664943949465e+01,3.933194205526789666e+00,-4.523102634015835122e+00,-3.946613883150496438e+00
2.000000000000000000e+00,-2.833780380338009763e+01,8.937291364857484766e+00,-4.138249847428392414e-01,-2.394945860023678375e+00,-4.205729730212617312e+00
2.000000000000000000e+00,-2.653862201209260263e+01,9.861888154796620842e-01,-7.154745684267028727e-01,5.515714991254099253e+00,-3.150326107229618700e+00
2.000000000000000000e+00,-2.848156663828703827e+01,6.910440835526290293e+00,7.369062559416621028e+00,5.160814677161948083e+00,-6.272603062895050208e+00
2.000000000000000000e+00,-2.625031398076282940e+01,1.257467268162411944e+00,1.479598820401875736e+00,3.781553915006723887e+00,-3.294439973831899682e+00
2.000000000000000000e+00,-2.583465237588648478e+01,-5.387431415697534198e-02,-1.360238859631829111e+00,-2.999846396547271699e+00,-1.914527814786403548e+00
2.000000000000000000e+00,-3.135610344751614420e+01,-1.182275866182466162e+00,5.321567589702818069e+00,1.943500222447367975e-01,3.019847346140260402e+00
2.000000000000000000e+00,-2.580564289929967003e+01,-6.617246635315614245e-02,-2.076788733234397277e+00,-5.747693486404985563e+00,-3.581907918625552023e-01
2.000000000000000000e+00,-2.955982286441073015e+01,-1.808789802007809699e+00,2.556195868134283344e+00,4.691361520962568754e+00,-1.617111196002608997e+00
2.000000000000000000e+00,-2.819600052113443667e+01,-4.802895488971643090e+00,1.533305201152357800e+00,-1.125641442823304583e+00,5.695620894325161832e-01
2.000000000000000000e+00,-2.575489038111368245e+01,5.965953723407195319e+00,-1.278787757833596883e+00,-6.397368769250191711e+00,-2.109217538365369293e+00
2.000000000000000000e+00,-2.874407043047932930e+01,2.231487074285098959e+00,-1.053035303618762297e+00,-2.014551371725334494e+00,-1.107909777527463113e+00
2.000000000000000000e+00,-2.824905684761111502e+01,-1.283213806871985163e+00,-2.207010050813812629e+00,-1.433307366255533566e+00,1.050064779130847503e+00
2.000000000000000000e+00,-3.012896271090970046e+01,1.350150301463259206e+00,5.253438927694159766e+00,9.544250515930636780e+00,-2.943011986417833459e+00
2.000000000000000000e+00,-2.943300877598028720e+01,-1.015094114660505253e+00,7.436137533744706651e+00,1.616059624543888296e+00,-3.026917358064392105e-01
2.000000000000000000e+00,-3.079399616427405206e+01,3.786908888072532786e+00,1.331235610950409942e+01,6.895016717319036204e+00,1.118332991338987004e+00
2.000000000000000000e+00,-2.279812690423862875e+01,1.524268527151042107e+01,-6.374174583880654055e+00,-8.054405926808390959e+00,-5.644436867698476412e+00
2.000000000000000000e+00,-2.618600396892189153e+01,8.494043581825341249e+00,2.429963822580002208e+00,-3.784415085811851931e+00,-3.466298103394298558e+00
2.000000000000000000e+00,-2.880447643188018247e+01,9.040728849877982753e+00,2.420833776607697718e+00,-3.629058036631069406e+00,-3.155258898611905227e+00
2.000000000000000000e+00,-2.278031078211134997e+01,1.092147774232030777e+01,-5.366085540132845111e+00,-2.687119688437647813e+00,-7.246941631915667870e+00
2.000000000000000000e+00,-2.560526338064122953e+01,2.705483691587800443e+00,-3.069950452192895085e+00,-4.108562946008711414e+00,-1.757271259223328608e+00
2.000000000000000000e+00,-2.741931287017166596e+01,-5.737102381924957584e+00,-2.173120753572023389e+00,6.125994251569491844e+00,-2.158115931288144385e+00
2.000000000000000000e+00,-2.156651103749833709e+01,6.081546289472347766e+00,-7.675821946131606843e+00,-6.158635121493436060e+00,-5.244674482391902259e+00
2.000000000000000000e+00,-3.028296379005889349e+01,-1.185647945414096016e+00,6.058845266195311829e+00,8.170829004779175619e+00,-2.351900609703339473e+00
2.000000000000000000e+00,-2.767454297518291639e+01,-9.648351159580231817e-01,-5.855450490525945462e+00,9.761102914444947931e-01,-1.815434846543168890e+00
2.000000000000000000e+00,-2.162105430935420003e+01,1.626910484049284733e+01,-3.891924298012179317e+00,-3.381284643110058052e+00,-7.425793512369271987e+00
2.000000000000000000e+00,-2.780760466937637432e+01,-2.701915844264572542e+00,-1.264578873414316407e+00,-2.021767439984940573e-01,6.918566126882943479e-01
2.000000000000000000e+00,-2.541205284136777820e+01,2.527056627858026983e-01,6.907826010450293985e+00,6.234280075916357688e+00,-7.005743301780970711e+00
2.000000000000000000e+00,-2.832633283886486808e+01,2.175759159452034552e+01,1.151351964512284454e+01,-4.726416306069289308e-02,-3.233870491237256228e+00
2.000000000000000000e+00,-2.735769205988146879e+01,1.877587458106841467e+01,3.810186834450425053e+00,-5.334908589602165296e-01,-5.104318927469012834e+00
2.000000000000000000e+00,-2.384985295657139659e+01,5.721217813808718411e+00,8.037059089310337745e-01,-4.143622858230872730e+00,-2.905332383770600657e+00
2.000000000000000000e+00,-2.649408365218397776e+01,1.208249277141218414e+01,9.971612693721993992e+00,4.825450355021474458e+00,-8.382782835938789034e+00
2.000000000000000000e+00,-2.670714740518497621e+01,6.253179437743391134e+00,3.025997774714395572e+00,-2.888838436882302574e+00,-4.724934324211296222e+00
2.000000000000000000e+00,-2.924368392389733629e+01,1.887216614666240799e+00,1.438957478422322644e+01,5.386899252474893984e+00,-4.322681636626172441e+00
2.000000000000000000e+00,-2.596709790683080143e+01,5.912865380206069332e+00,-1.418958056370379195e+00,-4.661058637762789947e-01,-5.712638318913954016e+00
2.000000000000000000e+00,-2.997930787176089140e+01,1.234530510207090703e+00,1.444753549692232220e+01,6.554630558149373343e+00,-3.184914976137614762e+00
2.000000000000000000e+00,-2.939755738666519846e+01,-1.333748637564946771e+00,2.677521691629089595e+00,1.064822781914596783e+00,3.162251494205465807e-01
2.000000000000000000e+00,-2.931631021650477464e+01,3.080379187678348618e+00,3.556896166717308461e+00,-1.292589513170605331e+00,-8.477633782084575964e-01
2.000000000000000000e+00,-2.286774434219825736e+01,1.127406758349737004e+01,-6.744217682937918568e+00,-4.245675873798496092e+00,-8.144594281872652886e+00
2.000000000000000000e+00,-2.898666022336049153e+01,-1.525912495707246963e+00,-4.949139010293536423e+00,-5.879791805544861027e+00,2.488000058898521605e+00
2.000000000000000000e+00,-2.774955792028102408e+01,6.301329738340221809e+00,7.841649987875152217e-01,9.175028383705796653e-01,-3.062886507028001581e+00
2.000000000000000000e+00,-2.793631722116801797e+01,1.250489793351755141e+00,-1.633296025065172019e+00,-2.914880245065289976e+00,-1.475360550489857037e-02
2.000000000000000000e+00,-2.967004763050082161e+01,2.426076286790005643e+00,6.594575605805298224e+00,3.800971787967272864e+00,-1.259673860421996361e+00
2.000000000000000000e+00,-3.088113161056482880e+01,6.746578610866643677e-02,8.829975859556007833e+00,1.998318829414889919e+00,3.723346500712569895e-01
2.000000000000000000e+00,-2.379229706589338278e+01,1.367690538053281557e+01,-4.669961702975245821e+00,-4.969233540206704269e+00,-6.190162349855229174e+00
2.000000000000000000e+00,-2.636112447009683635e+01,9.495699837172972835e+00,6.457213955763158042e-01,-3.321018635632071003e+00,-4.146572989777637552e+00
2.000000000000000000e+00,-2.995911931429558095e+01,-1.607745535892078248e+00,5.951686646919707169e-01,5.063560700226357625e+00,-8.173691571189518612e-01
2.000000000000000000e+00,-3.044660874461213496e+01,4.846720153512543150e-01,4.576644703331827380e+00,2.935339472281659035e+00,-5.756791301218303625e-01
2.000000000000000000e+00,-2.907616801895181879e+01,-1.894212513039389423e+00,5.674123824665733284e-01,-2.062278821570941445e-01,3.111866848950222142e+00
2.000000000000000000e+00,-2.679584361286246263e+01,1.809404131430059293e+00,-2.141337622878384472e+00,2.808533915002185744e+00,-6.046542921592242159e+00
2.000000000000000000e+00,-2.883988051597718183e+01,2.441070484081558356e-01,2.792412057325101227e+00,6.530415255501386795e+00,-4.509123097321123375e+00
2.000000000000000000e+00,-3.676683467836971886e+01,8.201049674370782583e+00,1.939044742989529624e+01,3.302297375084886522e+00,3.742628700843495526e+00
2.000000000000000000e+00,-2.915268141461378448e+01,-5.141727152566180070e-01,3.007831431335555195e+00,2.624490785268519311e+00,-1.592114462244219819e+00
2.000000000000000000e+00,-2.917009301624344886e+01,5.077819016700087229e-02,2.356592094753930500e+00,-1.149094301959522779e+00,1.469585417542794481e+00
2.000000000000000000e+00,-2.803756163309298088e+01,7.538997129253357521e-01,6.587019155440823504e+00,1.744266503685953396e+01,-8.972232169087495990e+00
2.000000000000000000e+00,-2.871173397248019654e+01,-1.136080135402346203e+00,-3.017415082721587982e+00,-2.754419373207203758e+00,1.943880136204060305e+00
2.000000000000000000e+00,-2.522074569173518910e+01,6.705036795196887667e+00,-6.479248309907377212e+00,-3.693048076100672539e+00,-4.481639491719512591e+00
2.000000000000000000e+00,-2.711348720309332094e+01,1.311944509452413588e+00,-2.199012838957603577e+00,-1.725667770973975168e+00,-1.322302705066286110e+00
2.000000000000000000e+00,-2.815165904942919539e+01,2.820746643278058685e-01,1.983716340865331107e+00,1.361241954459121439e+00,-3.117365064607277247e+00
2.000000000000000000e+00,-2.927692182928937115e+01,-1.507670923644825800e+00,1.991356569191571113e+00,-6.597802955880984754e-01,-5.283513421965760903e-01
2.000000000000000000e+00,-2.928786403264745175e+01,5.193180245354329649e+00,4.829816341472922936e+00,1.872679691059061513e-01,-1.503418709509415141e+00
2.000000000000000000e+00,-2.431893575476575720e+01,5.176021243742384037e+00,-7.548712127488749424e+00,-5.216340988979216498e+00,-2.657548257135796010e+00
2.000000000000000000e+00,-3.023753051049127194e+01,5.383767055360904941e+00,4.197327926341193560e+00,5.594801132183587100e+00,-2.596770921767747708e+00
2.000000000000000000e+00,-2.405817158756939023e+01,1.772703304842259353e+00,-8.352357674133433107e+00,-6.403859808282683197e+00,-3.811467172948335147e+00
2.000000000000000000e+00,-2.778181576588107049e+01,-2.944773906068161029e+00,-3.092986215466098532e+00,-2.214682617196424896e+00,-1.479422876596943714e+00
2.000000000000000000e+00,-2.679385270926433904e+01,1.123523263690727347e+01,-1.566415446381217880e+00,-6.950665576030808701e+00,-2.700226042503406809e+00
2.000000000000000000e+00,-2.852802811471017463e+01,-1.463936806674192015e+00,2.100073610788830258e+00,-1.039933313588843999e+00,4.915141608262211803e-01
2.000000000000000000e+00,-2.790658372452434932e+01,1.232531831187820082e+01,-4.744668698422075392e-01,-2.659316072058731661e-01,-7.088153859804775969e+00
2.000000000000000000e+00,-2.978133880223499119e+01,-3.262678715563703591e+00,2.924047682918128110e+00,1.505638002825183452e+00,3.134589985004886170e+00
2.000000000000000000e+00,-2.621399947236357875e+01,5.557303901260408630e+00,1.050896031255005303e+00,4.288736807960520925e-01,-6.847282735269614840e+00
2.000000000000000000e+00,-2.762314182131444085e+01,1.067232312528276106e+00,2.898087446866157268e+00,-7.055301067760466616e-01,-7.295360479426505895e-01
2.000000000000000000e+00,-2.879566845461649649e+01,-2.911107362872311644e+00,4.150539785351372579e+00,4.825874030346744559e-01,8.768296294304421534e-02
2.000000000000000000e+00,-2.543457467527494842e+01,-5.846441314038341552e+00,-4.427608600335503297e+00,5.197794130896862264e+00,-4.509351000323658987e+00
2.000000000000000000e+00,-2.978540629567142162e+01,2.458941679677318692e+00,-1.418736078657743427e+00,1.557962230017708727e+00,-4.522599867369674342e+00
2.000000000000000000e+00,-3.070652662550949685e+01,1.443281850478233874e+00,9.326684256610388246e+00,2.461963404907414166e+00,-8.163578718231563336e-01
2.000000000000000000e+00,-3.040269571547349869e+01,-2.343997440286505807e+00,3.918091252636319854e-01,-4.217489894147369967e+00,3.739324172895494680e+00
2.000000000000000000e+00,-2.481400453258832783e+01,1.138326644810496902e+01,-1.450448339252772945e+00,-7.583053953510226819e+00,-5.563299385925393636e+00
2.000000000000000000e+00,-2.938484630246167129e+01,2.185407182315774577e+00,-5.768497584472477291e-01,-2.867551705623522018e+00,-1.845870810118615424e+00
2.000000000000000000e+00,-2.877823710758371334e+01,-7.281088367538336215e+00,-5.540392066978824914e+00,1.266049624696335973e+00,4.517525722959545575e-01
2.000000000000000000e+00,-2.514162882658030540e+01,5.749449505333293686e+00,-4.774047567582589302e+00,-7.598056662405120676e+00,-2.259361081605430588e+00
2.000000000000000000e+00,-2.906448442802010135e+01,4.633796480761888326e+00,1.858694641566637440e+00,-2.951262744358716938e-01,5.776412135812641901e-01
2.000000000000000000e+00,-3.096089778442785345e+01,1.590717674041155272e+00,8.364951137512106172e+00,1.057249461524100198e+01,-1.876537668554403737e+00
2.000000000000000000e+00,-2.916940718852539760e+01,1.333475455593693937e+01,9.344039923787459401e+00,7.834539970529863950e+00,-1.014942202924346049e+01
2.000000000000000000e+00,-2.980609839762446001e+01,1.791563893435952348e-01,4.447605422267955078e+00,4.871001631390336151e+00,-3.486390843297086928e+00
2.000000000000000000e+00,-2.727393828678269472e+01,-4.132182664241780046e+00,-2.278827096818521747e-01,5.042034349701093987e+00,-2.469310476438761448e+00
2.000000000000000000e+00,-2.930170479115510673e+01,-5.020730524388187455e+00,-9.864924182804688524e-01,2.797625338522337302e+00,1.086557180532436995e+00
2.000000000000000000e+00,-2.976156696314745886e+01,-3.878541444133763338e+00,2.762662211235596299e+00,2.399797015144753409e+00,-1.848931127047149792e-01
2.000000000000000000e+00,-2.593879480917632918e+01,1.319168372486529606e+01,-8.639786516361785962e-02,-5.083533934090163520e+00,-5.690512138897250161e+00
2.000000000000000000e+00,-2.913043582049986213e+01,2.693713816102671910e+00,5.603489680086711111e+00,3.920010912428984362e+00,-2.906980996856076693e+00
2.000000000000000000e+00,-2.634183668828686109e+01,1.446068055809617281e+00,2.750431634858963470e+00,1.520441680818868102e+00,-3.997596274566229901e+00
2.000000000000000000e+00,-2.571045872342562788e+01,5.432849213963285351e+00,-1.974568408226077487e+00,-1.779673444648237401e+00,-2.610455856423026244e+00
2.000000000000000000e+00,-2.818609763274015378e+01,1.135026022511526511e+00,-2.696652058950141928e+00,-4.952120224799253734e+00,-8.940659912004678134e-01
2.000000000000000000e+00,-2.736824146102156874e+01,1.425967584229663965e+00,-2.091802554007900383e+00,-7.119836330538706015e+00,-6.730823298091606066e-01
2.000000000000000000e+00,-2.424750906064140210e+01,8.912987565558594838e+00,-1.561048019878696902e+00,-1.010644562612487585e+00,-5.509556588235159147e+00
2.000000000000000000e+00,-2.595337164506969430e+01,4.176658537539534422e+00,-3.091769466757772200e+00,-7.449738229047391691e+00,-8.728111334884036676e-01
2.000000000000000000e+00,-2.563403739055734221e+01,-5.371592130275147703e+00,-1.368733083791392691e+00,-2.258530997092079495e+00,1.790603669296555678e+00
2.000000000000000000e+00,-2.140709105414988045e+01,1.451841392469825642e+01,-5.692290523282244941e+00,-4.088632985927844743e+00,-9.293347785914651382e+00
2.000000000000000000e+00,-2.482032905658207156e+01,8.243732306162382173e+00,-6.108441671775850068e+00,-8.672549121353796409e+00,-1.541682250643276797e+00
2.000000000000000000e+00,-2.604760977294133539e+01,2.780135573431745222e+00,-4.977111155248699070e+00,-6.285096954484203025e+00,-1.520251753324280974e+00
2.000000000000000000e+00,-2.692698358192637897e+01,1.919531210365745721e+01,1.886032679353092600e+00,-5.270749614945965611e+00,-3.193531255627188870e+00
2.000000000000000000e+00,-3.078839007038195774e+01,-2.470769308593032676e-01,3.083497033076317173e+00,-1.535735326161384195e+00,1.547976976516857617e+00
2.000000000000000000e+00,-2.897449124445106960e+01,-6.203936709256644422e-01,6.424664196688344653e+00,9.300877067474068172e-01,-1.365718789274791067e+00
2.000000000000000000e+00,-2.677995012991905455e+01,-6.785978438697490844e-01,-2.175633870757011312e+00,-1.514743651758698961e+00,7.814344547854061573e-03
2.000000000000000000e+00,-2.671625536480640761e+01,5.629714426350242107e+00,-2.003405251601905468e-01,-5.045926181305873115e+00,-2.753502582369933727e+00
2.000000000000000000e+00,-2.785738639478229928e+01,1.753195078853589806e+01,3.607365970130497423e+00,9.720287469272689274e-01,-5.736916116111713926e+00
2.000000000000000000e+00,-2.441618558478563372e+01,6.186277670520333949e+00,-2.359305216897042534e+00,-7.398058003234765145e+00,-3.227517339713825262e+00
2.000000000000000000e+00,-2.497831349491413633e+01,-1.650820416456142858e+00,-8.158921502402818327e-01,7.229562886883969419e+00,-6.182952026739090279e+00
2.000000000000000000e+00,-2.067391668114073155e+01,5.005687596949107920e+00,-7.725478376163683158e+00,-3.573555092770413832e+00,-5.779476591650452910e+00
2.000000000000000000e+00,-2.779873547563459724e+01,-9.501943154583211149e-01,1.170422027097729911e+00,-9.969809549152843786e-01,2.003699087668996959e-01
2.000000000000000000e+00,-2.727816533905411944e+01,-3.221525849730745961e+00,5.475766563904507223e-01,1.046053644820352097e-01,-5.374219897347662922e-01
2.000000000000000000e+00,-2.889616917279820640e+01,3.159528617860870026e-01,1.863657412852825823e+00,1.848912943558329802e+00,1.336026279598093502e+00
2.000000000000000000e+00,-2.535627701601935158e+01,-8.103259280520751062e+00,-6.524996991011152048e+00,-2.661746141695420231e-01,1.000334613716381105e+00
2.000000000000000000e+00,-2.692146755539044278e+01,1.382993646304758517e+00,-1.762877499692538263e+00,-5.501021862118299133e+00,-1.443521970138382127e+00
2.000000000000000000e+00,-2.704956294180545839e+01,-3.289756738416510284e+00,-2.279608509234897884e+00,-3.788883270347355836e+00,-4.996227073950390563e-01
2.000000000000000000e+00,-2.803924184564193922e+01,-6.554156588444222109e+00,-3.549347383830019798e+00,-4.072977676369489153e+00,3.410506367774910341e+00
2.000000000000000000e+00,-2.839255305390583928e+01,-2.642200560064873915e+00,-4.100368974061909810e+00,1.150374474004917547e+00,-2.426437301217088949e-01
2.000000000000000000e+00,-2.895707262113835867e+01,1.967887244415353720e+01,9.705025084974556293e+00,3.311743193537081797e+00,-6.953273969546136968e+00
2.000000000000000000e+00,-3.261536081036556567e+01,2.496263384488658144e+00,8.419157373094702024e+00,1.821344871577824875e+00,4.088719087676504493e+00
2.000000000000000000e+00,-2.961932450388708915e+01,-3.652239698957892688e+00,1.148788810414946182e+00,2.048899842193093956e+00,9.262366333647050753e-01
2.000000000000000000e+00,-2.439964451519812982e+01,8.362330911193678773e+00,-3.481397130341922885e+00,-3.670879295400674813e+00,-5.471772703848690966e+00
2.000000000000000000e+00,-1.993155896279780137e+01,4.764423436002543255e+00,-6.113936884551322670e+00,-1.115498025487001499e+01,-2.888472300239266932e+00
2.000000000000000000e+00,-2.859683032504308287e+01,1.790651454140295806e+00,5.551982855525509741e+00,-2.319175917406768039e-01,1.135940775991710616e+00
2.000000000000000000e+00,-2.905337972487168585e+01,-5.313957168505941908e+00,-4.076911661895389116e+00,-3.730402736144304843e+00,4.292553116007012726e+00
2.000000000000000000e+00,-2.890286601079810680e+01,-5.752539005711891917e-01,1.668450590492385199e+00,5.339121859586849483e-01,1.830772617892800103e+00
2.000000000000000000e+00,-2.553115909720659715e+01,1.282764382405831327e+01,-2.415318935914218201e+00,-7.223682562237186744e+00,-5.236002685061323270e+00
2.000000000000000000e+00,-2.589544058277837735e+01,1.061108390092773313e+01,-1.183680957093376396e+00,-3.884173983811508357e+00,-2.932487448835751298e+00
2.000000000000000000e+00,-2.900693428657136863e+01,-1.321742141842394025e+00,5.045228652122298874e-01,4.554443215496231545e+00,-1.124816399925593569e+00
2.000000000000000000e+00,-2.783640832577794555e+01,-1.644704748324101296e+00,-4.660141184107809309e+00,-2.222365075706297599e+00,-2.503516490475512501e-01
2.000000000000000000e+00,-2.297701575546261665e+01,1.216820370049215150e+01,-4.329861010734610716e+00,-5.147562211668176957e+00,-6.938514226911122407e+00
2.000000000000000000e+00,-2.482230632542044191e+01,6.903989815681418563e+00,-6.599992921278551528e+00,-8.027130633447880470e+00,-2.633337254158349072e+00
2.000000000000000000e+00,-2.862271232293354117e+01,-9.218514107226747356e-01,-2.444185621499500805e+00,-2.622550017589258431e+00,8.038326053208699751e-01
2.000000000000000000e+00,-2.584221381529883033e+01,9.979794073170181079e+00,-4.218440151850339603e+00,-6.192392614583068777e+00,-3.816938740831335330e+00
2.000000000000000000e+00,-2.887966933127843205e+01,-1.846031358710267467e+00,1.246319375605827506e+00,-3.190467706255194491e-01,8.342896137790001276e-01
2.000000000000000000e+00,-2.709876377929026958e+01,1.145722580429451298e+01,1.278631740688198271e+01,6.341500027344832091e+00,-9.080984633945428541e+00
2.000000000000000000e+00,-2.636903532254884652e+01,7.416023823426715289e+00,-4.396492223171465596e+00,-8.515997843315599170e+00,-2.496428342461738836e+00
2.000000000000000000e+00,-2.791914766353462340e+01,8.006334190315090638e+00,-1.757134836398605016e-01,-5.234895812577638807e+00,-2.283356144760461115e-01
2.000000000000000000e+00,-2.378619124832841791e+01,1.287916711087486377e+01,-7.119693222368334240e+00,-3.825778877412666645e+00,-5.433739382011559371e+00
2.000000000000000000e+00,-3.121405828110594882e+01,1.011709789425263217e+01,1.532601869431742614e+01,6.191083336552566152e+00,-4.859357798195718559e+00
2.000000000000000000e+00,-2.920561240468247988e+01,9.017741874493291621e-02,-4.959580398525551992e+00,-6.666602689138433568e+00,4.225722132115936169e+00
2.000000000000000000e+00,-2.329690612515077319e+01,1.393457098018219398e+01,-1.627463561998451880e+00,-1.277713988356981023e+00,-7.053392286545070888e+00
2.000000000000000000e+00,-2.992801870578783507e+01,4.429766209707469038e+00,7.967595165895787090e+00,3.456307830596228925e+00,-1.387867185696853189e+00
2.000000000000000000e+00,-2.816469639679841208e+01,-2.145685987361520386e+00,-2.486384847335926240e-02,-2.679199352433633829e-01,2.051730002577457856e+00
2.000000000000000000e+00,-3.147216168145041237e+01,-9.399578977937019797e-01,6.299278346390869920e+00,7.416769737417049591e+00,1.048920194774243475e+00
2.000000000000000000e+00,-2.740253329846310848e+01,5.726953514485344510e-01,-2.237673531958928042e+00,-1.385387526685665005e+00,-5.429738756729616256e-01
2.000000000000000000e+00,-2.822410641363220662e+01,2.306015135446821240e+00,1.309297005613643261e+00,3.220496749082629728e-01,-3.586375521879083816e+00
2.000000000000000000e+00,-3.024080440282714122e+01,-1.049961245471987326e+00,7.183734244439784256e+00,4.573348131600332156e-01,9.627502474252763731e-01
2.000000000000000000e+00,-2.901612709081513941e+01,-1.425097109852631938e+00,7.975122459816174292e+00,7.484828581949486193e+00,-2.672778787109518106e+00
2.000000000000000000e+00,-2.777158377771477404e+01,-4.479138255927322732e+00,-2.643750494923426952e+00,6.119773503622034233e-02,2.645704003509569802e+00
2.000000000000000000e+00,-3.166568131529584562e+01,3.918262564856641372e+00,1.234969242834986680e+01,5.672520091178724577e+00,-2.075862951057063199e+00
2.000000000000000000e+00,-2.931267229247594841e+01,-5.154528069018442515e-01,2.966568500706347145e+00,1.093030800393474111e+00,1.278306403478484121e-01
2.000000000000000000e+00,-2.795374357551045819e+01,-4.866147805476756183e+00,-5.069771697068668814e+00,-6.045539483097019939e+00,3.114541400365996804e+00
2.000000000000000000e+00,-2.850690405213049772e+01,-5.540909206160141709e-01,1.232935306775679418e+00,2.374613268245793773e-01,-2.368707616964577656e-01
2.000000000000000000e+00,-2.776689348930320023e+01,-1.945447188163248242e+00,-6.782851574187643839e-01,-4.904240473509458020e+00,3.688348957448847609e-01
2.000000000000000000e+00,-3.076701224231648979e+01,-3.013179341335018968e+00,-1.019230815037587501e+00,-1.274535015817193306e+00,1.510672547535332200e+00
2.000000000000000000e+00,-2.658783138666957058e+01,-5.996616956096898932e+00,4.207513189946539001e+00,-1.973100970599668935e+00,6.795093123578962446e-01
2.000000000000000000e+00,-2.023529933645076184e+01,1.660566525199704913e+01,-8.104382482062707282e+00,-8.761953102382008751e+00,-6.501120777890933233e+00
2.000000000000000000e+00,-2.784332102044229629e+01,1.647769106975556497e+01,3.969482445848147023e+00,-5.261031062400997049e-01,-4.790542299834910089e+00
2.000000000000000000e+00,-2.578328609694774798e+01,1.191862797731426227e+01,3.718933383625982358e+00,2.947936272219304765e+00,-6.667180554069134679e+00
2.000000000000000000e+00,-2.885702533538843895e+01,-4.518340843380734384e+00,2.721109095566033309e-01,6.927174138218945565e+00,-2.525366809456564887e+00
2.000000000000000000e+00,-3.043088387358552183e+01,-2.435662617467066471e-01,7.797532709087579228e+00,-1.849180080174999352e+00,1.324252969806937186e-01
2.000000000000000000e+00,-3.112822465030753349e+01,4.162683834430513374e-01,3.956643655056195197e+00,-1.407408041475825211e+00,2.184942821749717545e+00
2.000000000000000000e+00,-2.326898019014862840e+01,1.151889920084886398e+01,-6.080460630983986370e+00,-8.678387434341061635e+00,-4.562556042099134679e+00
2.000000000000000000e+00,-2.521687092461602475e+01,1.051558458506675997e+01,-4.021469099355034160e+00,-3.371223509875863833e+00,-5.445990271697416674e+00
2.000000000000000000e+00,-2.713667424315883281e+01,3.716031005632723372e-01,-1.278383226615644963e+00,1.271839701388047805e-01,-9.910852211249576715e-01
2.000000000000000000e+00,-2.915315172470808847e+01,5.217050362252578566e+00,4.400908336472832971e+00,3.742557058110503210e+00,-3.376524993460990665e+00
2.000000000000000000e+00,-2.347510890284311458e+01,1.291248439871565701e+01,-6.902742562452971242e+00,-6.923483005781383426e+00,-2.309877510444183102e+00
2.000000000000000000e+00,-2.855279023058657017e+01,-1.836866779608207878e+00,3.458145017107556174e-01,-2.174277657700943500e+00,1.125035355272934856e+00
2.000000000000000000e+00,-2.598144334683697920e+01,8.652785865445768110e+00,8.029539730005179621e+00,-2.194324583469301260e+00,-5.142896173341252819e+00
2.000000000000000000e+00,-2.860559857954000051e+01,3.261818639598078828e+00,7.611723786364950506e+00,2.349264829790806974e+00,-1.674704264330582282e+00
2.000000000000000000e+00,-2.788590464043270600e+01,-1.073572263221396650e+00,2.569669359290992716e+00,3.916968545815664449e-01,-1.960313168385416693e+00
2.000000000000000000e+00,-3.544726008405270079e+01,1.539703804798442555e+01,1.870401363831079067e+01,3.055006008826628872e+00,6.222683169165600603e+00
2.000000000000000000e+00,-3.094369466312243944e+01,-1.459669786546224701e+00,1.052669372505683576e+01,4.298556706724803611e+00,2.900953405127557616e+00
2.000000000000000000e+00,-2.745147117981809970e+01,3.846805438870239069e+00,5.947270014405234839e+00,7.383168220051914865e+00,-6.575569730624327924e+00
2.000000000000000000e+00,-2.763993983033841673e+01,-2.011112652745307816e+00,5.655985221209315350e-01,3.638150259142449716e-01,2.745225705276014283e-01
2.000000000000000000e+00,-2.174180787857216046e+01,1.451572586112930807e+01,5.380679616715680069e+00,2.961628086880619737e+00,-1.007712615301699977e+01
2.000000000000000000e+00,-3.258819612177381941e+01,1.839351998569592439e+01,1.369193517477207500e+01,4.767345835067560156e-01,3.802429799087222673e+00
2.000000000000000000e+00,-2.742699361991070361e+01,-3.555814714964157908e+00,-1.509148527276434448e+00,-8.259029860559061187e-02,-2.469307077043861320e-01
2.000000000000000000e+00,-2.563612461712541446e+01,1.418341005316122327e+01,5.632340188274504555e+00,4.172379986295719156e+00,-8.512392782468097607e+00
2.000000000000000000e+00,-2.671156440789427222e+01,5.758688342659941561e+00,-1.750824463504027095e+00,7.201551027348019884e-01,-4.126544261604991881e+00
2.000000000000000000e+00,-2.622226784973880243e+01,1.479499356876691429e+01,2.673924406699580203e+00,1.008428896677670439e+00,-7.408337662530581902e+00
2.000000000000000000e+00,-3.141505657977750587e+01,1.454748788661728476e+01,1.569065760202013493e+01,1.979845280786077133e+00,-9.200642210584224490e-01
2.000000000000000000e+00,-2.716896515688050329e+01,4.177189854036143402e+00,-1.423951907083667034e-01,-4.171171569176749472e+00,-2.314320193349093113e+00
2.000000000000000000e+00,-2.739375043573995328e+01,1.118784268319338615e+01,-3.558282665825222679e+00,-5.311500706057447729e+00,-3.479583696699279471e+00
2.000000000000000000e+00,-2.902335237501956300e+01,1.353178406669200307e+00,3.613399193379483787e+00,-2.928005499547801982e+00,6.920878593458563988e-02
2.000000000000000000e+00,-2.997193187243073709e+01,-2.488611215133381460e+00,1.045523435098035803e+00,3.798882907765273043e-01,1.358919211764445079e+00
2.000000000000000000e+00,-2.997725898703917125e+01,2.451538177823370912e+00,8.341136950746562917e+00,7.219956071339436177e-01,1.332239327061373046e-01
2.000000000000000000e+00,-2.517750752623465260e+01,1.292747822730609819e+01,1.969142665991759023e+00,-4.965860348619060005e+00,-4.839902807556685893e+00
2.000000000000000000e+00,-2.516959469804022120e+01,5.850635610861345981e+00,-5.537109159220710453e+00,-6.218342653956153043e+00,-4.211633037415784209e+00
2.000000000000000000e+00,-2.633604407155937821e+01,4.995521258636134165e-01,-5.740990225680340231e+00,-4.357777713332349201e+00,-2.163381134628875602e-01
2.000000000000000000e+00,-2.648052370082817220e+01,6.155897559177516243e+00,-2.211217484616376239e-01,-3.328686840739458752e+00,-3.081398505288642564e+00
2.000000000000000000e+00,-3.057688687306686859e+01,1.297696365800133034e+00,1.049530132475276645e+01,9.777235214939910435e+00,-1.190669912652569717e+00
2.000000000000000000e+00,-2.897827863100542345e+01,-2.350837588262131017e-01,-9.655479809757524512e-01,-1.581085159437784604e+00,7.954490868404021087e-02
2.000000000000000000e+00,-2.494622740151193341e+01,1.215045804450653222e+01,4.012827363185857976e+00,-7.332869821971884639e-01,-7.710065870803258115e+00
2.000000000000000000e+00,-2.761047719314517934e+01,-1.328078869818531960e+00,-3.638093085729223186e-01,-2.943440412778614235e+00,3.215433864405567999e-01
2.000000000000000000e+00,-2.941170053020152864e+01,-7.906964554917905730e-01,4.947499285984287454e+00,6.221147625260533331e+00,-1.664622143844069146e+00
2.000000000000000000e+00,-2.759996771459692866e+01,7.024399981981884977e+00,-3.507092202665988090e+00,-6.915978352720645539e+00,-2.465921099079479983e+00
2.000000000000000000e+00,-2.668369078893060120e+01,1.989556313066304583e+01,3.399638033695703943e+00,-3.406571401899806339e+00,-4.542345271083694236e+00
2.000000000000000000e+00,-2.667805150353218124e+01,5.195533903822584954e+00,-9.732888081468145103e-01,-5.697707555821845959e-01,-4.866201037298793608e+00
2.000000000000000000e+00,-2.517518248771123623e+01,8.726380216169305370e+00,-1.425832828038301248e+00,-1.701156165182056146e+00,-6.178767957986626591e+00
2.000000000000000000e+00,-2.342516848485706760e+01,1.426933800541518238e+01,-3.669677177190018291e+00,-2.797198371877943845e+00,-8.003048630265958252e+00
2.000000000000000000e+00,-2.755892296306852174e+01,-4.298046999854748584e+00,-4.832482296191204618e+00,5.610977681765706437e-01,-2.251769263395945408e+00
2.000000000000000000e+00,-2.996434229987615439e+01,1.017219176274949177e+01,9.172371219416659116e+00,2.409052473976788455e+00,-3.895123190766279997e+00
2.000000000000000000e+00,-2.327281248635617317e+01,1.519893982278750855e+01,-6.800611282298762994e+00,-6.227081326135189165e+00,-7.120479064546160863e+00
2.000000000000000000e+00,-2.843182057697710619e+01,4.680662874377844673e+00,3.351784135535376130e-01,-9.752782148622269887e-01,-1.470238371801146471e+00
2.000000000000000000e+00,-2.865687921371266356e+01,5.699814505578820745e-01,2.647284657825286214e+00,5.013264766419976759e+00,-3.645361582131742217e+00
2.000000000000000000e+00,-2.794061401611030604e+01,9.020691697273873766e-01,2.027311350011937741e+00,-1.604530333163686651e+00,-3.381059978643242925e+00
2.000000000000000000e+00,-2.931312107094350239e+01,1.642151580051376403e+00,3.867562555079842035e+00,3.780152919718454685e-02,8.079040295872419453e-01
2.000000000000000000e+00,-2.611428342200155228e+01,7.320998811387960714e+00,-3.602020939842096148e+00,-3.387543471203208867e+00,-2.154413236969843215e+00
2.000000000000000000e+00,-3.231494887830341156e+01,8.290011667838324882e+00,1.055954114143312239e+01,-7.655220442707058037e-01,3.185263350910935154e-01
2.000000000000000000e+00,-2.578496767644870502e+01,7.189566798863232577e+00,1.169277441868013634e+00,-1.285782144392628723e+00,-7.072624387421916126e+00
2.000000000000000000e+00,-2.934623922705810273e+01,1.454089822504763418e+01,2.313132268206430808e+00,-1.973450963217494358e+00,-5.446849618264208992e+00
2.000000000000000000e+00,-2.558951984431670468e+01,7.824673133065078723e+00,-6.016104492681013660e+00,-6.554408787005264969e+00,-2.641279047410046488e+00
2.000000000000000000e+00,-2.635486600021678427e+01,1.627760937037601252e+01,2.842262852227043890e+00,5.488947036958865544e-01,-9.585818925507167521e+00
2.000000000000000000e+00,-2.852869895051677318e+01,6.628767458794836642e+00,-1.114605503134315390e+00,-3.684451068496203519e+00,-2.059424741812777848e-01
2.000000000000000000e+00,-2.818743652300316427e+01,2.663192283033045005e+00,-4.782807033029822463e+00,-5.997572391876504483e+00,-2.668552780360146093e-01
2.000000000000000000e+00,-2.450923889283257395e+01,1.203851568519643678e+01,-2.645355396248826541e+00,-4.287590667626718366e-01,-9.436956789953656610e+00
2.000000000000000000e+00,-2.794588840111183359e+01,-8.388923910861663114e-01,4.513704034244755192e+00,-2.676190839939555755e+00,-4.468575358338442438e-01
2.000000000000000000e+00,-2.982630985071942575e+01,-1.906144635126098441e+00,1.619215706229349072e+00,5.609224715890397395e-01,1.219990048918735415e+00
2.000000000000000000e+00,-2.254544394353301939e+01,8.859133620014294053e+00,-3.288850068862917642e+00,-5.627670646819974642e+00,-7.958925831191978162e+00
2.000000000000000000e+00,-2.838625835213348125e+01,3.738940160768581933e+00,1.586879559481933599e+00,2.011358941959213720e+00,-2.858390697775429423e+00
2.000000000000000000e+00,-3.028215393998041804e+01,4.185126279690540407e+00,6.247306123115863308e+00,3.360023930437987527e+00,-3.279005324650350772e+00
2.000000000000000000e+00,-2.790025667118945663e+01,1.111384840677052788e+00,4.351717735603576109e+00,3.453997728200817630e+00,-4.158514740468628901e+00
2.000000000000000000e+00,-2.997884340890873034e+01,3.131979391839201821e+00,4.601754851758515841e+00,-3.891023438726960215e+00,6.357050331068669902e-01
2.000000000000000000e+00,-2.485758240793000340e+01,1.102792806916029988e+01,-2.424883360959527057e+00,-6.726872668346395301e+00,-3.820230128790075952e+00
2.000000000000000000e+00,-2.312670993248281093e+01,1.235912560770498381e+01,-5.690372175055813386e+00,-3.958088560316598947e+00,-7.097750258780272326e+00
2.000000000000000000e+00,-2.429991697987193078e+01,7.804657766380672435e+00,-1.140386128394431875e+00,-5.387049191520858038e+00,-3.691548609581392970e+00
2.000000000000000000e+00,-2.454164889923773529e+01,-1.560415554919695191e+00,-8.139322831360544797e-01,2.832595980851680739e+00,-5.818641022656287909e+00
2.000000000000000000e+00,-2.846452567380169896e+01,5.086064355004841220e-01,-1.666757484960574187e+00,-6.192859573604997614e+00,2.854419796543824717e+00
2.000000000000000000e+00,-2.786727643322303649e+01,-1.839581654948629685e+00,-1.749139876474611777e+00,-9.216419837602276566e-01,6.675542862501219199e-01
2.000000000000000000e+00,-3.064191492808314976e+01,-7.722351470700677956e-01,4.000921859562195593e+00,-2.399080539992794470e-01,3.571692240708979060e-01
2.000000000000000000e+00,-2.764000491393140635e+01,1.600273165221639537e+00,-3.931134925541178493e+00,-4.214084176154796246e+00,1.596586874760645758e+00
2.000000000000000000e+00,-2.532457781953709031e+01,3.708437134237274169e+00,-6.055894167686139973e+00,-4.693343632617236416e+00,-4.573537389491318272e+00
2.000000000000000000e+00,-2.917723131209623588e+01,-1.308757425855700207e+00,2.710215393404621587e+00,2.042152668204020749e+00,-5.320179804930655898e-01
2.000000000000000000e+00,-3.064309607002053681e+01,4.605131546116799868e+00,5.305083939358888223e+00,-1.107707865332175079e-01,4.044434656803479466e-01
2.000000000000000000e+00,-2.391604672790972330e+01,1.069716388153484488e+01,-5.674417616351229654e+00,-8.268572533721007645e+00,-4.546006465724892642e+00
2.000000000000000000e+00,-2.748299233589257895e+01,1.863370668251262785e+01,6.399005675697079454e+00,1.029672101128320971e+00,-6.285301658386671875e+00
2.000000000000000000e+00,-2.488199580097991870e+01,4.037716777595430351e+00,-6.344462811586138784e+00,-3.524619411094911836e+00,-3.714577948146751574e+00
2.000000000000000000e+00,-2.673022640175533482e+01,2.208044260095832989e+00,5.572377784801509915e-01,8.163428927826846815e-01,-3.314795743222400670e+00
2.000000000000000000e+00,-3.031969925608551719e+01,6.394117407956824151e-01,4.461462096219134921e+00,2.242844518511386109e+00,-5.488546321708843712e-01
2.000000000000000000e+00,-2.458700773410599183e+01,1.669906817033937951e+00,-5.223918492677779746e+00,-5.218030435666624278e+00,-1.413825461165268083e+00
2.000000000000000000e+00,-2.856382242422515816e+01,-1.927139564039907382e+00,-2.270649147503588372e-01,1.356211403293148710e+00,-4.920211340199883154e-01
2.000000000000000000e+00,-2.846479644492111660e+01,1.884579823520832420e+00,5.468947694272640270e+00,-1.154360822814496590e+00,-2.478831138667390466e+00
2.000000000000000000e+00,-2.603617204159837328e+01,1.130360523891364988e+00,-2.512183992617354367e+00,-9.699126353050795818e-03,-2.225598070047143384e+00
2.000000000000000000e+00,-3.354396574120810470e+01,1.267119180440315596e+01,1.525350712897199301e+01,5.037678773216397454e-01,4.716536903536963976e+00
2.000000000000000000e+00,-2.812257748049277595e+01,2.104003080736753795e+00,8.779762680440711620e+00,3.297647140821175160e+00,-3.215452678745600590e+00
2.000000000000000000e+00,-2.791005316063210273e+01,3.849354319119707712e-01,1.312622367461532935e+00,2.651429465427392440e+00,-1.572389762802018254e+00
2.000000000000000000e+00,-2.944876687437358243e+01,-3.179781160781102844e+00,-2.125217993837760222e+00,-2.121219544521255607e+00,-6.340790111406028329e-01
2.000000000000000000e+00,-2.808383629733737763e+01,9.684577247077170270e+00,7.079600670176592558e+00,6.500585421201626524e+00,-6.592649186778309023e+00
2.000000000000000000e+00,-2.975912013379257459e+01,4.243265907787338032e-01,1.644937264734301463e+00,-1.464292336252630333e+00,1.248170772326195443e+00
2.000000000000000000e+00,-2.687762220331399021e+01,-2.138290984578961051e-01,-2.693326248938152201e+00,8.332599206765798350e-01,-2.144638164920331214e+00
2.000000000000000000e+00,-2.407868245827603104e+01,6.267226230963011346e+00,-6.474152280763903811e+00,-5.273981306077438092e+00,-5.478385635546255905e+00
2.000000000000000000e+00,-2.907410752505673912e+01,1.156193939999733367e+01,4.680759560308726641e+00,1.520526181365460028e+00,-5.835402740210413164e+00
2.000000000000000000e+00,-2.507998434218324846e+01,8.042108105378286353e+00,1.608471281381748552e+00,-6.095836391550272459e+00,-5.737349831253580668e+00
2.000000000000000000e+00,-2.915387043562182967e+01,-1.069814225364002169e+00,9.320585636254644868e+00,7.352255906364388416e+00,-2.225284306920680244e+00
2.000000000000000000e+00,-2.687332457599518776e+01,-3.111421785647955129e+00,-2.567651032746725015e+00,-1.793234738842148346e+00,5.774970771926812851e-01
2.000000000000000000e+00,-2.915048861278037506e+01,3.896513305202788491e+00,-1.235771314700606638e+00,-8.371024924746144791e+00,1.931964392701738031e+00
2.000000000000000000e+00,-2.780327348484883032e+01,1.131706348338083479e-01,4.419970251347189460e+00,6.219862415295185354e-01,-5.524563755353478101e+00
2.000000000000000000e+00,-2.752955518522121281e+01,-3.326322601363272735e+00,-2.616993771094019428e-01,-2.332040745834228712e+00,2.480961763230287609e+00
2.000000000000000000e+00,-2.199945803331140581e+01,8.867560181996692492e+00,-1.713305621040066340e+00,-1.518646153161372636e+00,-8.506864978845616321e+00
2.000000000000000000e+00,-2.173077427940044615e+01,5.107576186740016233e+00,-7.931694291820692300e+00,-8.558572835849343363e+00,-3.711503844366176086e+00
2.000000000000000000e+00,-2.575887707495143886e+01,9.449700718649889808e+00,7.416434137994516007e+00,4.503695706998586346e+00,-1.007124221419391752e+01
2.000000000000000000e+00,-2.882956873049147006e+01,1.222755813475039943e+01,7.462083001600249510e+00,2.608878918283121351e+00,-7.409810514662769521e+00
2.000000000000000000e+00,-2.101238782415087414e+01,1.014840744951423268e+01,-3.821689078306607534e+00,1.870028597663766723e+00,-8.939693873186353557e+00
2.000000000000000000e+00,-2.764448943633202660e+01,1.038931954339996189e+01,3.973037053703429855e+00,-1.178551357025450885e+00,-5.502714018612206104e+00
2.000000000000000000e+00,-2.648138567833769841e+01,4.517955773100956751e-01,7.203889132726878364e-01,-3.645944935793444142e+00,-1.602024157889659628e-01
2.000000000000000000e+00,-2.946649657364792319e+01,-2.637766841136699014e+00,2.010455499385445766e+00,8.061012418797810497e-01,2.126231296167319762e+00
2.000000000000000000e+00,-2.971910464027136811e+01,-1.987870555494187341e+00,2.829438597705896896e+00,8.502250526115608054e+00,-1.713435028044638431e+00
2.000000000000000000e+00,-3.135235151615005478e+01,-8.307188045478359761e-01,2.043611073553459168e+00,-1.510968307520123011e+00,1.686332272929697895e+00
2.000000000000000000e+00,-2.654249081556330836e+01,8.504639220960857893e-01,-3.792256087101594009e+00,-1.672119916251132987e-01,-4.795840633150256771e+00
2.000000000000000000e+00,-2.750515402137764198e+01,-1.499706821648675303e+00,-2.422501535529371641e-01,-1.374274045590134330e+00,6.868124232902492743e-01
2.000000000000000000e+00,-2.181501937577274219e+01,1.279638686816116788e+01,-6.434902920505912505e+00,-5.647069856972297686e+00,-8.439290470456308313e+00
2.000000000000000000e+00,-2.928913679786739976e+01,9.874499767944067585e+00,-8.952744656654916533e-02,-6.515407266461253677e+00,-2.724274034359845942e-01
2.000000000000000000e+00,-2.622241542993033647e+01,9.474753117866313801e+00,1.900904226210399006e+00,-2.550886072931878967e+00,-3.806915351664714287e+00
2.000000000000000000e+00,-2.680075394536415345e+01,6.553970034021730839e+00,-2.587532061373852610e+00,-7.097422274311752766e+00,-2.166803345183842211e+00
2.000000000000000000e+00,-2.845556808124122483e+01,-3.030706304449652055e+00,3.053576130476951977e+00,5.569332019670525824e+00,-5.985196038245630401e-01
2.000000000000000000e+00,-3.153856735480038864e+01,1.266582591435033489e+00,1.216060435538153861e+01,8.763694684453138706e+00,-6.413070130379551204e-01
2.000000000000000000e+00,-2.865521723447258395e+01,-3.384165397304460310e+00,3.170253495391891274e+00,6.220425210883480105e+00,-9.600886450532675198e-01
2.000000000000000000e+00,-2.579469692305599793e+01,7.518862821497870108e+00,-2.109145077857019768e+00,-4.595034636129878614e+00,-2.835472032117161145e+00
2.000000000000000000e+00,-2.484597799535535145e+01,9.088323416889997119e+00,-1.534269496116161147e+00,-1.025640397435136819e+01,-5.264340322734923916e-01
2.000000000000000000e+00,-2.801955143607769472e+01,3.161183747018367352e-02,2.466883564588628008e+00,1.395450582441915000e-01,-4.329183419302411462e-01
2.000000000000000000e+00,-2.865194747610462045e+01,1.437939512408984655e+01,3.482621242841716480e+00,-2.509410892296296769e+00,-2.403305970152566751e+00
2.000000000000000000e+00,-2.889619015791083001e+01,8.025295096890669555e+00,1.923212280212801106e+00,-1.262014148533059821e+00,-3.573074871956296139e+00
2.000000000000000000e+00,-2.512186102354325712e+01,5.968522253351767226e+00,-5.687495748241546689e-01,-4.351788858574560770e+00,-4.958841019382217219e+00
2.000000000000000000e+00,-2.871241272715984394e+01,1.012779060430448652e+01,6.843297894130714099e+00,-1.619204386729801159e+00,-2.065070676086601775e+00
2.000000000000000000e+00,-2.884547302349347930e+01,-4.835537562803593481e+00,1.551424939480556819e-01,9.229125827751345768e-02,1.484816650026601126e+00
2.000000000000000000e+00,-2.584155202508383553e+01,-1.951760077867816801e+00,3.699194766737048390e+00,1.607490683629276162e+00,-2.148597527318736322e+00
2.000000000000000000e+00,-2.359875218697064270e+01,3.337357806301139984e+00,-6.795234652245155438e+00,-5.449403968372852347e+00,-4.175275882681529716e+00
2.000000000000000000e+00,-2.796003157704776854e+01,3.239291044481295678e+00,9.552153241549236062e-01,4.159395362352963366e-02,-2.248823629443699179e+00
2.000000000000000000e+00,-2.909795099256646012e+01,-2.055869618378803221e+00,-6.583060292474536279e-01,-3.186361169641456215e+00,1.146170461875693380e+00
2.000000000000000000e+00,-2.931554521938258162e+01,-7.574518346325744833e-01,5.198365176433218160e+00,-5.241887817469321753e-01,9.198679097535938931e-03
2.000000000000000000e+00,-2.370773613290060666e+01,6.732794312599853725e+00,-6.800280275954893039e-01,1.802389198601518805e+00,-7.648009201233853638e+00
2.000000000000000000e+00,-3.022780913771357092e+01,-2.005041478984641579e+00,9.426351143374810393e-01,-1.867373149423832812e+00,3.896324356690308743e+00
2.000000000000000000e+00,-2.319265557314611215e+01,1.478203659492665523e+01,4.389276223861026671e-01,4.573667942537717579e+00,-1.118381323300889996e+01
2.000000000000000000e+00,-2.299908547679411441e+01,-3.661694959344864220e+00,1.091017282225916141e+01,1.667482757375721292e+01,-9.818340463522837069e+00
2.000000000000000000e+00,-3.106099141928160989e+01,-2.301346822616363141e+00,5.928841054978896352e+00,5.915376481347174753e+00,1.419385528830555687e-01
2.000000000000000000e+00,-2.537362272373237815e+01,1.228035602506174584e+01,-2.216968528593026733e+00,-5.238851951232161852e+00,-3.241383582927546581e+00
2.000000000000000000e+00,-2.730483036121187368e+01,5.565562215053414086e+00,-4.093918139731236749e+00,-5.327336889785255103e+00,-2.044731444030431167e+00
2.000000000000000000e+00,-2.624913382825630492e+01,9.743257161070504324e+00,-2.136665442697301687e-01,-3.944137880611544578e+00,-5.206219113369077611e+00
2.000000000000000000e+00,-2.750158609357129080e+01,3.216750477704982902e+00,7.887185639893394828e+00,5.714115754841922801e+00,-5.729038297555013592e+00
2.000000000000000000e+00,-2.888411474744363261e+01,-2.147720783784127008e+00,3.608413731285975423e+00,2.724119404660852339e+00,-5.968424323528465081e-01
2.000000000000000000e+00,-2.422599363272793482e+01,7.007883991307398475e+00,-1.801961545150809085e+00,-1.642861372063608272e+00,-5.840425085511950165e+00
2.000000000000000000e+00,-2.756828696702926607e+01,-6.606959421088193452e+00,2.608222891052455861e+00,1.447420664754921926e+00,-2.368322822362069757e-01
2.000000000000000000e+00,-3.070795019248502555e+01,1.001128180312533367e+00,9.778639308670239672e+00,7.498518550864726961e+00,-2.440249448563451828e+00
2.000000000000000000e+00,-3.148356453328628746e+01,1.459994703969459628e+00,7.084580696323577342e+00,1.910780026195317838e+00,-3.069349552385095548e-01
2.000000000000000000e+00,-2.693527069649962868e+01,-1.095523011622629550e+00,-1.165907945257935285e+00,-4.576945701848043946e+00,9.701160694716550736e-01
2.000000000000000000e+00,-2.605845500486998034e+01,-2.315495228540467021e-01,2.053262268908579546e+00,-6.297494323413490580e-01,-1.102294442328305424e+00
2.000000000000000000e+00,-2.589141421905262419e+01,6.309388764170813957e+00,-4.404998358842451722e+00,1.514069712364522591e+00,-6.380853235489429842e+00
2.000000000000000000e+00,-2.805056948983153475e+01,-3.529361546751938583e+00,-2.419627291924384860e+00,2.510653258763200668e+00,7.613817210568259997e-01
2.000000000000000000e+00,-2.786412602987166309e+01,-3.099280848975199287e+00,6.515120009037106419e-01,4.440490924039931286e+00,-1.512809117744094545e+00
2.000000000000000000e+00,-2.938280902742928902e+01,-1.169701446219883145e+00,3.826591174641647441e+00,3.538535932023609387e+00,-1.016283843955815280e+00
2.000000000000000000e+00,-2.665316445367850662e+01,-2.327261518237967231e+00,-2.807355169437999454e+00,-9.523493456458950179e-01,-1.162920700887922099e+00
2.000000000000000000e+00,-2.676098699467607389e+01,7.423436112614663962e+00,-3.566614985017071415e+00,-6.340136045089669992e+00,-2.791163376573253085e+00
2.000000000000000000e+00,-2.469130860286515983e+01,7.704353661910133155e+00,5.136084757412577417e+00,-3.776170700536521707e+00,-6.296835178905700658e+00
2.000000000000000000e+00,-2.807016855429402113e+01,-2.254335099300318834e+00,2.500148538101615969e+00,4.100237604019023152e+00,-5.248705057929983209e-01
2.000000000000000000e+00,-2.436717074935632255e+01,1.493765465751951282e+01,-6.854918156754532532e+00,-8.933632186799197683e+00,-2.820741214843674349e+00
2.000000000000000000e+00,-2.731666992121297000e+01,3.803199741236950704e+00,-4.893327971099914464e-01,-1.128093296119430100e-01,-2.314680740586382957e+00
2.000000000000000000e+00,-2.295764052431498214e+01,6.043764984322425704e+00,-9.585824406963835642e+00,-1.063005076397064741e+01,-2.990883892121201981e+00
2.000000000000000000e+00,-2.689410312306990747e+01,1.742914708005279367e+00,6.510175544866547703e+00,4.672780663578142701e-01,-4.288554748953581353e+00
2.000000000000000000e+00,-2.583562346259049036e+01,9.872795001520639602e+00,-2.080082949719044283e+00,-5.043669821471223891e+00,-4.776075408332829397e+00
2.000000000000000000e+00,-2.316685159304780228e+01,1.242379606797968705e+01,-6.209575655120270987e+00,-5.957805122485047455e+00,-5.930193777119682430e+00
2.000000000000000000e+00,-3.002822355084328620e+01,-2.806981614770598377e-01,1.595401460139488137e+00,-4.319575427110888377e+00,9.937317249252308748e-01
2.000000000000000000e+00,-2.806948669593132806e+01,-4.076320140605455222e+00,3.636668329067481498e+00,-1.167089075231115824e+00,2.818995355130636538e-02
2.000000000000000000e+00,-3.021380896631616508e+01,-2.201206403067376804e+00,2.673758607489582051e+00,-1.290062169345909115e+00,3.560466205228916881e+00
2.000000000000000000e+00,-3.009032873791690221e+01,-1.430882333047147403e+00,7.759059010431654357e+00,-3.805076314656927305e+00,1.356107409934920405e+00
2.000000000000000000e+00,-3.186731006569545244e+01,4.321398733753644805e+00,1.027796297407364534e+01,3.268228035379950214e+00,3.755086595538274508e-01
2.000000000000000000e+00,-2.995878366592005904e+01,9.394794370905928949e-01,5.601528352218493545e+00,2.214413602759798483e+00,7.632793824784378511e-01
2.000000000000000000e+00,-2.591389078803650037e+01,-2.242588300715451233e-01,-9.476726423154127055e-01,-1.789350501705203378e+00,6.006508498492756365e-01
2.000000000000000000e+00,-2.883016616080615435e+01,-1.150295897056861971e+00,-3.744397558468336162e-02,-2.561433017399659562e+00,1.018791582296833198e+00
2.000000000000000000e+00,-2.466652400058186601e+01,1.115379686193378816e+01,-7.101594003547313960e+00,-2.682684085601545476e+00,-4.965076616217548811e+00
2.000000000000000000e+00,-2.478333005740183737e+01,7.932647368354362349e+00,-5.536627325652039744e+00,-4.322545751342192766e+00,-3.941428158560248196e+00
2.000000000000000000e+00,-2.892809927626756661e+01,4.541275575651227747e+00,5.450004627087236209e+00,-2.680965045510342648e+00,-1.913713466790319062e+00
2.000000000000000000e+00,-2.782939188556522225e+01,-1.712627884806615652e+00,6.051288436467787690e+00,-5.147340957673492312e+00,2.054994077626318139e-01
2.000000000000000000e+00,-2.754902667578427256e+01,-4.640478691791993349e+00,-3.619786003811930719e+00,3.307391273736848714e+00,-1.263499618889503573e+00
2.000000000000000000e+00,-3.174827348803163574e+01,4.436979443951037938e-01,7.740722691910063347e+00,5.253180475123680360e+00,4.088915395851966395e-01
2.000000000000000000e+00,-2.475604131538915453e+01,9.225654279819256232e+00,-3.855907143632077982e+00,-2.993288959502048652e+00,-6.712119053029454108e+00
2.000000000000000000e+00,-2.681283326286697744e+01,3.911156676569044421e+00,1.216784028462063461e+00,6.194939936506632661e-01,-5.131672187435325050e+00
2.000000000000000000e+00,-2.817326241146398047e+01,6.024325357305296613e+00,-3.062526912470915796e+00,-2.387382427347270575e+00,-1.710270514015778121e+00
2.000000000000000000e+00,-2.775844654053900840e+01,7.834076350833573343e+00,8.916547100157758976e-01,-1.051289821064907981e+00,-3.511523786490076571e+00
2.000000000000000000e+00,-2.821985099035011757e+01,-7.643095603887700706e-02,-3.062362599160982357e-02,-6.127631742964886330e-01,7.300241480159121998e-01
2.000000000000000000e+00,-2.590588499613908624e+01,1.115626242161913595e+01,-2.287289930773297453e+00,-6.337327556384107830e+00,-4.261536123751112015e+00
2.000000000000000000e+00,-2.917924145350873744e+01,1.806602061389577796e-01,5.194729381529524792e-01,-8.255288693805644396e-02,-1.451316184661529229e+00
2.000000000000000000e+00,-2.379705103574285019e+01,8.130944257077594273e+00,-4.739363101052361138e+00,-5.904045668691058069e+00,-6.829460572987257727e+00
2.000000000000000000e+00,-2.683040088335445361e+01,4.805792893835052482e+00,8.067195156903703701e-01,-4.571652024787928426e+00,-4.545677967956631704e+00
2.000000000000000000e+00,-2.898162475561170126e+01,2.573776032325036933e+00,7.115227259413279270e+00,8.653053395175549056e+00,-2.936844617979973648e+00
2.000000000000000000e+00,-3.351153789543427308e+01,4.824828021722549209e+00,1.659681114803655433e+01,4.871315433546326901e+00,5.278834158319705150e-01
2.000000000000000000e+00,-2.761857600997895190e+01,9.184551164467656292e+00,-2.600669076667727175e+00,-2.628246491911839566e+00,-4.934359531084454353e+00
2.000000000000000000e+00,-2.607975714748548057e+01,-2.519549140203325877e+00,-2.147019837774986950e+00,-4.749888993097280299e+00,-6.680790118737831573e-01
2.000000000000000000e+00,-2.773058585508306351e+01,1.169676664649782083e+01,8.492264431376472800e+00,3.058131599426447522e+00,-6.167700426523751389e+00
2.000000000000000000e+00,-2.834300711680767648e+01,4.393053279772071384e+00,-2.933766527285185610e+00,-3.495525338465618415e+00,-2.420448379248903326e+00
2.000000000000000000e+00,-2.726929068159391534e+01,5.146140384777750931e+00,-2.760928012643959484e-01,-1.993736621785920260e+00,-3.479494585894783221e+00
2.000000000000000000e+00,-2.782105724314599016e+01,2.800262167947294323e+00,3.103882913608078997e+00,-2.013085861115873509e+00,-1.668459474534269571e+00
2.000000000000000000e+00,-2.672535544942176600e+01,-1.370722359452994032e+00,-2.716828199235024055e+00,-4.234263249781065497e+00,-1.621573198952195094e+00
2.000000000000000000e+00,-2.816500312356476599e+01,1.314360080376898665e+00,-2.701279187880547106e+00,-2.246760585832626500e+00,1.828435461177475796e+00
2.000000000000000000e+00,-2.210472722098448983e+01,9.755206280280203757e+00,4.173343184915412785e+00,-1.298751273910266901e+00,-6.632224081415917460e+00
2.000000000000000000e+00,-2.526905589760434623e+01,-4.533470184011617832e+00,-5.642604116170518935e+00,-1.033950297312151267e+00,-1.073599317093659189e-01
2.000000000000000000e+00,-3.031290889215082629e+01,-1.587081299481540864e+00,3.414838653583230355e-01,-2.029544692337385214e+00,-8.122481068977051022e-01
2.000000000000000000e+00,-2.629435551622035305e+01,9.831017046709581209e+00,1.590136023716277824e+00,-7.795934873282961419e-01,-4.336128121661727342e+00
2.000000000000000000e+00,-2.385653912356072581e+01,1.376380070140999479e+01,-2.380731566368317509e+00,-7.418995748712413629e+00,-8.998460829252884707e+00
2.000000000000000000e+00,-2.169545956136218834e+01,8.940746300319753814e+00,-5.984101013612081132e+00,-6.447362591041417623e+00,-6.496446788629540947e+00
2.000000000000000000e+00,-3.233306876903234439e+01,-5.661636997182222242e-01,7.784946408927696737e+00,1.364038885895700659e+00,3.286099259795067340e+00
2.000000000000000000e+00,-2.900249498214392574e+01,1.251633863991665985e+00,7.105028843862867483e+00,-2.570752683317023557e+00,-2.518865897891211514e+00
2.000000000000000000e+00,-2.701888020100077625e+01,8.556217144792462648e+00,1.270934752494052855e+00,-4.167218982943147410e+00,-6.179841975301772372e+00
2.000000000000000000e+00,-2.997981020191325641e+01,4.118262529260407590e+00,9.218394628836209748e+00,6.940391548676760891e+00,-5.842880167119034240e+00
2.000000000000000000e+00,-2.867382828705340714e+01,-7.307330372451769085e-01,2.338181361415463955e-01,-3.062590084038884441e+00,2.356678071746387104e+00
2.000000000000000000e+00,-2.916531730905809994e+01,-3.265713936239874382e+00,4.815716229521355807e+00,3.271792092311161859e+00,-9.307790674011026111e-01
2.000000000000000000e+00,-2.897647061023266346e+01,4.197540741505360273e+00,5.055472147140372741e+00,2.204770335920868685e-01,-8.851686271275137630e-01
2.000000000000000000e+00,-2.944485455187016854e+01,5.183539763831094938e+00,3.332778496491276776e+00,7.070569296717329477e-01,-1.114259396219781761e+00
2.000000000000000000e+00,-2.390350465188922513e+01,1.258184139374092325e+01,-6.207215680828494619e+00,-6.672559907703234927e+00,-5.269149813740463095e+00
2.000000000000000000e+00,-2.814225871048420302e+01,-1.129139809196911051e-02,1.442349789362116885e+00,-2.290366229997920389e+00,2.913535337568435302e-01
2.000000000000000000e+00,-2.218092676315291456e+01,5.891357361691918371e+00,-2.166441561587372444e+00,-4.832501164735580446e+00,-4.217758408915512014e+00
2.000000000000000000e+00,-2.704074439630818105e+01,1.618661480655611662e+00,1.053663009445757748e+00,-1.381122889182336166e+00,-1.546633509919925320e+00
2.000000000000000000e+00,-2.611333382973934647e+01,1.111256595609083675e+01,6.591489384827827536e+00,1.090619099632553102e+01,-8.436933296155400441e+00
2.000000000000000000e+00,-2.765201030180134367e+01,2.948568708623097390e+00,4.443897991433281902e+00,-1.425443368778706699e+00,6.549008505489839482e-02
2.000000000000000000e+00,-2.900372135183988576e+01,-1.158744789250189949e-01,8.353945713670507089e+00,3.887110208768730146e+00,-2.520203526511267889e+00
2.000000000000000000e+00,-2.336251496775790670e+01,1.174235416707231749e+01,-3.046649479765042301e+00,-6.745783199899003435e+00,-4.394026844543445165e+00
2.000000000000000000e+00,-2.711659171903036381e+01,7.943657750924651317e+00,-4.866428346986633180e+00,-6.148225760980097654e+00,-2.736152320288307571e+00
2.000000000000000000e+00,-2.367497466855580868e+01,1.200408865297878691e+01,1.680318200864984490e+01,1.589405751787858989e+01,-1.349152979112906969e+01
2.000000000000000000e+00,-2.452497349320574926e+01,5.153095900691304188e+00,-7.824631728133815578e+00,-3.940636966605081337e+00,-4.747866682965296015e+00
2.000000000000000000e+00,-2.907916065562881869e+01,1.037960154089948572e+00,-2.409403498721154335e+00,-8.122853384120263698e+00,3.811440993226285379e+00
2.000000000000000000e+00,-2.732322605913784841e+01,9.443395561464479115e+00,-1.698757920648139352e+00,-4.629367616273636798e+00,-1.633900471511554597e+00
2.000000000000000000e+00,-2.894287264245494029e+01,-2.391251818780680827e-01,-3.566828416790905898e+00,-2.608148084827947244e+00,-1.219624802429187138e+00
2.000000000000000000e+00,-2.886812868527646714e+01,8.091762871826728709e-01,2.864296506356644123e+00,-2.865407235469328850e-01,-6.912579925359418898e-01
2.000000000000000000e+00,-2.649933732696131017e+01,6.078440203123580687e+00,9.198501398675321683e-01,-1.246423934992686444e+00,-4.049996417319613684e+00
2.000000000000000000e+00,-2.711395985099807859e+01,1.622519272255497746e+00,9.545041754230060960e+00,7.556166847888619920e+00,-5.276169984007214708e+00
2.000000000000000000e+00,-2.725510723765566823e+01,-4.203217874494265871e+00,-1.768514083473734955e+00,4.094602737116183278e+00,-1.918634406405799631e+00
2.000000000000000000e+00,-2.698759083107700363e+01,4.905492328015488290e+00,-5.047320498428871538e+00,-3.831995435244883730e-01,-2.474652433949028119e+00
2.000000000000000000e+00,-2.780670416450887217e+01,6.117376299434629239e+00,3.284143751129960709e+00,-2.137301991654144473e+00,-3.546470632385763544e+00
2.000000000000000000e+00,-2.348007683077074503e+01,6.909663008692285224e+00,-8.439846624751924153e+00,-1.005920764115251842e+01,-4.077319275036378698e+00
2.000000000000000000e+00,-2.992332883778593100e+01,2.269785221881500448e+00,9.499047405136414213e+00,-1.266358730756972140e+00,4.294417362187839537e-01
2.000000000000000000e+00,-2.506349125028334157e+01,9.592687621444138557e+00,-3.455798274284464622e+00,-7.452273441953920496e+00,-3.935253805213293266e+00
2.000000000000000000e+00,-2.294988862131808105e+01,1.128962918798156423e+01,-1.312633465565135049e+00,-4.079145535196638583e+00,-9.213119012587513978e+00
2.000000000000000000e+00,-2.680212570710900266e+01,6.759587656438805325e+00,-3.346419344889383307e+00,-4.006355808982972277e+00,-1.484896853203975686e+00
2.000000000000000000e+00,-2.416990949972094427e+01,1.083834682826150697e+01,-4.681474943764110108e+00,-8.886018651656227618e+00,-4.704054546809994797e+00
2.000000000000000000e+00,-2.645278678648945103e+01,8.556105126033692443e+00,-2.210507700002212417e+00,-5.172960480869430278e+00,-2.883152542949673158e+00
2.000000000000000000e+00,-2.751485689757039665e+01,2.603667060139915890e+00,8.735339315253430215e+00,3.035532982259090851e+00,-5.868933806489978977e+00
2.000000000000000000e+00,-3.093578113868185753e+01,-1.272524073459563976e+00,4.322443986208930333e+00,2.470476401978994208e+00,3.081029576195963293e-01
2.000000000000000000e+00,-2.865258769553823015e+01,-2.496024954660938933e-01,1.984957406201137253e+00,5.772459885592281514e-01,-1.237833847848681668e+00
2.000000000000000000e+00,-2.874896215681673795e+01,-4.536823557560861531e+00,-2.300741653565067102e-01,-2.265745319134370384e+00,3.005210038786227944e+00
2.000000000000000000e+00,-2.821970347885197938e+01,1.644993836280873012e+01,8.249208446181553356e+00,2.053600053972576944e+00,-4.551049684531215611e+00
2.000000000000000000e+00,-2.263042767703636926e+01,1.950195099181910052e+01,-4.243436597193788629e+00,-6.399076510930566286e+00,-7.174622924445527516e+00
2.000000000000000000e+00,-2.672545664302881008e+01,1.021617834974168559e+01,2.447039547826267647e+00,-3.008583853224410909e+00,-3.661285119680506295e+00
2.000000000000000000e+00,-2.734285033631940820e+01,1.572329226666667523e+00,-1.605562724450038337e+00,-4.643806587882528980e+00,-5.362479055579850717e-01
2.000000000000000000e+00,-2.473340884158782060e+01,8.586273206434094973e+00,-5.349229135517019174e+00,-7.315516971268612778e+00,-4.179229612930424054e+00
2.000000000000000000e+00,-2.842350801531630822e+01,4.916861994029686933e+00,9.205848209040861096e-01,4.346901543637639698e+00,-6.230379321167665907e+00
2.000000000000000000e+00,-2.508629380875427017e+01,1.294133084067303940e+01,-1.463981298144877874e+00,-4.299267062208703472e+00,-6.068240145806576002e+00
2.000000000000000000e+00,-3.467254333994070947e+01,1.165995417783452659e+01,1.445517568916095108e+01,-8.189608596355741899e-01,2.241224709804608750e+00
2.000000000000000000e+00,-2.343381578848109470e+01,4.516670914567757933e+00,-1.445469389692111140e+00,-2.105620074273192976e+00,-6.756236873482192706e+00
2.000000000000000000e+00,-2.435865275458628787e+01,8.963749705524296729e+00,5.000475346350269357e-01,1.371917627906317216e+00,-7.935238272334789400e+00
2.000000000000000000e+00,-3.019090805469899408e+01,3.478808094891875591e+00,1.175629378097274902e+01,7.111571467252834289e+00,-4.368755371220489181e+00
2.000000000000000000e+00,-2.647183493696738310e+01,-5.822373762877899317e+00,-1.173211019484065920e+00,-3.243065855186593627e+00,3.039224290767201353e+00
2.000000000000000000e+00,-2.980540776451326224e+01,6.615200761454249623e+00,8.295010858546891797e+00,2.843736233421900295e+00,-4.163948980818210188e+00
2.000000000000000000e+00,-2.967901869897263012e+01,-1.245272778711097317e+00,-8.239404570038652564e-02,-2.192333209715365688e-02,7.236790990287894632e-01
2.000000000000000000e+00,-2.353282501609555766e+01,9.014473424267020363e+00,-4.935458880834776352e+00,-3.561420351158224307e+00,-6.367526153688241486e+00
2.000000000000000000e+00,-2.004710659033423781e+01,1.162501255861674920e+01,8.005175038925079534e+00,1.816681373869176053e+00,-8.840176678849264391e+00
2.000000000000000000e+00,-2.753596910893345751e+01,-7.308926618824579613e+00,-6.902137050595824164e+00,-9.724286090491279788e-01,3.022130594881783150e+00
2.000000000000000000e+00,-2.770534456223211706e+01,5.687306243603308387e-01,2.686538282910873321e-02,-4.740443850038054685e-01,-2.374861342520507623e+00
2.000000000000000000e+00,-2.705915678982119488e+01,9.355730741070274803e+00,2.502218346182435438e-01,-4.243317477839643637e+00,-3.383952602689638045e+00
2.000000000000000000e+00,-2.400384544898642503e+01,9.205996763320742460e+00,-7.565240800783544550e+00,-7.582456618876877386e+00,-2.971175654719697246e+00
2.000000000000000000e+00,-2.261868878362166768e+01,7.917419697085660069e+00,9.598777482822410390e-01,3.066978594969820726e+00,-6.960487698581671268e+00
2.000000000000000000e+00,-2.883260295079600155e+01,3.757951220831261097e+00,-2.432398117631690282e-01,-3.104622482514719728e+00,8.648880055034007253e-01
2.000000000000000000e+00,-2.844030762126933354e+01,-6.295314370165440154e-01,-2.714289300708150776e+00,-2.666162969891307188e+00,1.335096659211695735e+00
2.000000000000000000e+00,-3.029380604573312752e+01,4.988761783288677143e-01,1.954297620855552087e-01,2.853164269164184308e+00,-1.650360136853152859e+00
2.000000000000000000e+00,-3.037226753200963358e+01,2.667768900832005574e+00,7.598525418686271848e+00,2.148814877466040052e+00,-3.767902223073571033e+00
2.000000000000000000e+00,-2.480686666277904706e+01,2.858645249246242415e+00,-4.697301115998475218e+00,-7.521244266382346666e+00,-1.472335950618776756e+00
2.000000000000000000e+00,-2.699491663378318762e+01,8.443390038481407345e+00,-3.112050325924667238e+00,-9.803646615021792687e-01,-5.762070069154535013e+00
2.000000000000000000e+00,-2.846328076331500156e+01,8.560657342314954121e+00,7.400629571831342624e+00,3.993520791401893533e+00,-3.733858024000043851e+00
2.000000000000000000e+00,-2.787557582418553181e+01,1.651074191627105847e+01,5.545327798572408540e+00,-4.013148738960067852e-03,-6.712688796214827391e+00
2.000000000000000000e+00,-3.560955148392280734e+01,5.505589115670056266e+00,1.012865439623176478e+01,-4.958923788429864032e+00,6.977451543439998183e+00
2.000000000000000000e+00,-2.458074500551230201e+01,5.226341658219372022e+00,-3.231809459001281581e+00,-1.812829639762016054e+00,-5.034392290114549695e+00
2.000000000000000000e+00,-2.578381153621780086e+01,1.102067343554287149e+01,3.618149499259807333e-01,-1.908349262276601399e+00,-5.565968730581304591e+00
2.000000000000000000e+00,-3.034557877282560057e+01,-7.760795818657733047e-01,8.273601902459125634e-01,-3.113755925711047645e+00,3.614081313358510350e+00
2.000000000000000000e+00,-3.071405851351718397e+01,-1.625942133754194829e+00,5.356149387437319831e+00,2.213139872110639228e+00,1.100022070341421521e-01
2.000000000000000000e+00,-2.920330215062190149e+01,-2.372232189957471871e+00,-5.325703771110370965e+00,-4.131629554901834922e+00,2.722035779126277255e+00
2.000000000000000000e+00,-2.827724864512815373e+01,-2.253469074219920376e+00,-2.589081793001884346e+00,3.233807489311006922e-01,-1.137665475401549608e+00
2.000000000000000000e+00,-3.006587816790096568e+01,-2.211690975624903466e+00,3.190377316794751561e+00,3.809572133831454099e+00,5.818767671882685288e-01
2.000000000000000000e+00,-3.245045983348871488e+01,3.446737094217114272e+00,8.909375532721162116e+00,6.557243723659834878e+00,-9.000598184495979259e-01
2.000000000000000000e+00,-2.684782312837542761e+01,-3.967323679090549948e+00,-2.577136449079455272e+00,2.130912342391496850e+00,-3.099043516056603664e+00
2.000000000000000000e+00,-2.911879924851795920e+01,7.077611375503554569e+00,6.333754497765436753e+00,3.385061406494043634e+00,-7.826375428956798608e+00
2.000000000000000000e+00,-2.864479502019444368e+01,6.056367704200829927e+00,-1.613440040410358822e+00,-1.250731040103926661e+00,-4.435916379374508445e+00
2.000000000000000000e+00,-2.781817191636465125e+01,5.835740533767746818e+00,5.767989260236905391e-01,-1.773879286011406320e+00,-4.553646868439887641e+00
2.000000000000000000e+00,-3.046994296246810663e+01,-1.676249484146348001e+00,1.751171371670488419e+00,-2.526859899490285777e+00,3.885509931553654539e+00
2.000000000000000000e+00,-2.420576598010254799e+01,5.621952773397351777e+00,-2.509910095970821597e+00,-4.706199322208128422e+00,-5.282719030147696948e+00
2.000000000000000000e+00,-3.004651951907315777e+01,3.814112927988920099e+00,2.901603416865470741e+00,-3.236615282186700249e+00,-1.472521233453782274e+00
2.000000000000000000e+00,-2.547231749109293020e+01,6.920483668952472911e+00,-3.240977501690209372e+00,-6.388365114304589198e+00,-1.659479519207696763e+00
2.000000000000000000e+00,-2.241003007084917442e+01,1.170951313390216875e+01,-5.720080633488788813e+00,-5.851051546105729528e+00,-5.429170884435194466e+00
2.000000000000000000e+00,-2.769658552581442024e+01,7.621571805537280753e+00,7.372985553552745763e+00,2.923081202393147393e-01,-3.303198116248273308e+00
2.000000000000000000e+00,-2.663667057501913504e+01,1.036860530946703385e+01,9.906899456053269049e+00,4.489905352180786124e+00,-4.922848113491339994e+00
2.000000000000000000e+00,-2.739288714888746057e+01,1.027107592867992691e+00,-3.119339279675840682e-01,-5.605322522485770342e+00,3.929565722314920517e-01
2.000000000000000000e+00,-2.268999734302341409e+01,1.323991230099110261e+01,-7.874709260805229150e+00,-6.878274216711765199e+00,-4.493937867045040058e+00
2.000000000000000000e+00,-2.630030431189385354e+01,8.533360304494195248e+00,2.080501377581909228e+00,-4.729425367267210412e+00,-4.099591599066659597e+00
2.000000000000000000e+00,-3.072255749179408824e+01,3.112278302775411731e+00,-1.690769176225350057e+00,-4.771758770875133671e+00,1.726866996520784181e-01
2.000000000000000000e+00,-2.771861468557336750e+01,-1.330957093839559402e+00,-2.174944090340563685e-01,-1.213574649148247975e+00,-5.372793447632659980e-01
2.000000000000000000e+00,-2.546262799871526639e+01,-5.554838058407833401e+00,-9.378981739229211856e-01,-1.030195668870362624e+00,1.297148286383938753e+00
2.000000000000000000e+00,-2.997459748332537544e+01,3.965112574681217694e+00,8.151434224687328367e+00,5.602968123324189698e+00,-2.062542740457956825e+00
2.000000000000000000e+00,-2.408105611274411828e+01,1.000385374056445187e+01,-6.576137735359546710e+00,-1.008825253026850177e+01,-1.256834094526521284e+00
2.000000000000000000e+00,-2.989269087749852005e+01,-3.556304671786069793e+00,1.726624704710400415e+00,3.083536011123561682e+00,1.511880462394678215e+00
2.000000000000000000e+00,-3.135366901167796527e+01,1.723223214936190217e+01,1.373606203810675197e+01,-2.146882397260123199e+00,1.924191088620031298e+00
2.000000000000000000e+00,-2.553426338311419741e+01,8.534503092170051985e+00,5.381106859751552118e-01,1.391837728825199072e+00,-6.274239192995082703e+00
2.000000000000000000e+00,-3.051397560303089307e+01,-1.624295211245484483e+00,2.121416305038253292e+00,1.702240834101506506e+00,7.206750940801667227e-01
2.000000000000000000e+00,-2.946990942693821225e+01,6.852924218581291527e+00,3.844753156555273665e-02,-5.026578025985219966e+00,-1.229800760159377004e+00
2.000000000000000000e+00,-2.901140147402268710e+01,3.259373713782463877e+00,7.184356730998198159e+00,1.683011356965078642e+00,-1.714286650538933587e+00
2.000000000000000000e+00,-2.865207773963856752e+01,-1.211594288355571702e+00,-1.426063212201356123e-01,-1.589182945047694195e+00,5.984167918188263435e-01
2.000000000000000000e+00,-2.812113212808615614e+01,-4.191715165473479665e+00,-2.277929713475346230e+00,4.191267524285199886e-01,4.805823196834567157e-01
2.000000000000000000e+00,-2.729009930855556121e+01,-2.797889574419019532e+00,-1.494200538868053041e+00,-4.024416856049252367e+00,1.240459781731906519e+00
2.000000000000000000e+00,-2.637171061867459088e+01,5.234192612670699601e-02,-9.173597309115831822e-01,-3.767773906570079490e+00,-6.371857958095920038e-01
2.000000000000000000e+00,-3.017128255193900799e+01,1.014748002349502992e-01,4.639318054992713769e+00,-1.697864225248173486e+00,2.347282893545217242e-01
2.000000000000000000e+00,-2.732149885063459394e+01,-7.071145981601697272e+00,-4.300534755696650890e+00,2.083418676873898256e+00,2.039611564692038304e+00
2.000000000000000000e+00,-2.802819530986059604e+01,1.214378614482466467e+01,-1.169005220113252808e+00,-6.481407638231529766e+00,-8.580226989300038243e-01
2.000000000000000000e+00,-2.487895105763546155e+01,-6.155958162015224833e-01,-4.323208336514688277e+00,1.443531979192021586e+00,-2.565204681116198593e+00
2.000000000000000000e+00,-3.043556096150688717e+01,-5.168902363042167103e-01,6.778029346871221605e+00,-1.150010656584737223e+00,1.485160962732444911e+00
2.000000000000000000e+00,-2.875303671658170046e+01,3.498347306950009727e+00,4.415813080348376829e+00,-3.155564890737528327e-01,-3.187750157960673736e+00
2.000000000000000000e+00,-2.952148129503038021e+01,-1.512155678989651308e+00,5.566072410328500197e+00,5.200263236422927982e+00,-1.126528819889761612e+00
2.000000000000000000e+00,-2.946806299049337241e+01,6.399477494218183682e-02,2.398386392844481296e+00,-4.850723945121618641e+00,1.972633627498141307e+00
2.000000000000000000e+00,-2.724657728381938782e+01,1.641812621338905487e+01,4.037638231570366720e+00,-1.661100241628436835e+00,-4.970806670477841749e+00
2.000000000000000000e+00,-2.978638243333213609e+01,6.297205946555246570e-01,6.616046014264832742e+00,2.882173989053346208e+00,3.466518480195444063e-01
2.000000000000000000e+00,-3.080141736052795309e+01,2.892323268717636786e+00,7.415159870675458009e+00,2.224829261151784809e+00,-1.575228799372598854e+00
2.000000000000000000e+00,-2.941476539066417928e+01,7.488224123802321719e-01,9.822225752700839418e-01,5.575713071258852072e-01,-4.322394759880727744e-01
2.000000000000000000e+00,-2.985451683230615316e+01,1.203587230421722776e+00,7.578325425787839187e+00,3.751195239448279484e+00,-5.517732057588999039e-02
2.000000000000000000e+00,-2.717304551353118214e+01,3.426023171534559708e+00,-9.424349304897595703e-01,-1.059258778405046231e+00,-3.815064842335334383e+00
2.000000000000000000e+00,-2.526695078361303715e+01,6.077246704226901386e+00,-3.071702708374203450e+00,-6.269228510448695779e+00,-8.613782263647460358e-01
2.000000000000000000e+00,-3.073994215329490842e+01,2.281974974537873013e+00,6.145129014309037352e+00,4.718404859650421557e+00,-1.650542956529882810e+00
2.000000000000000000e+00,-2.506500713210186504e+01,7.392210298157110948e+00,-1.294357345139403259e+00,4.704892925746410048e-01,-7.291642525655498197e+00
2.000000000000000000e+00,-2.967352323547627080e+01,7.250286787092542262e+00,1.167478636851664930e+01,6.722088115988353429e+00,-5.200145539453468579e+00
2.000000000000000000e+00,-2.874488940983583873e+01,-4.548481444906402160e+00,1.553622755795188937e+00,1.396658330015393634e+00,1.306215877692328942e+00
2.000000000000000000e+00,-2.958460441935751106e+01,5.365178221581596851e+00,9.270414575393898460e+00,6.606758022566547872e+00,-4.789618377724782938e+00
2.000000000000000000e+00,-2.466609716180008505e+01,6.162989873146599074e+00,-5.979823347304315639e+00,-6.357214338054656189e+00,-2.267200172577183981e+00
2.000000000000000000e+00,-2.928884858602083341e+01,-1.711497717549687714e+00,4.553470015660527004e+00,4.956092032651985058e+00,3.179072947908054836e-01
2.000000000000000000e+00,-2.776429465539315800e+01,1.605220224921036731e+01,7.744194504869109430e+00,1.585892067938880157e+00,-5.984580880331983543e+00
2.000000000000000000e+00,-2.821337009986625333e+01,4.796947155386011019e-01,1.797748855966440518e+00,2.399922279157451044e+00,-7.289105090779405272e-01
2.000000000000000000e+00,-2.847534120994102835e+01,9.905757173725672216e-01,-3.512633643081965129e+00,7.238530625606364177e-01,-5.685772574501887888e+00
2.000000000000000000e+00,-2.309215856842992309e+01,1.243585226040845981e+01,-8.079045497888248661e+00,-5.195287217705334193e+00,-5.218773809567416322e+00
2.000000000000000000e+00,-2.799912904696568106e+01,-4.428360492018503791e-01,4.937158475871665786e+00,3.994096390213021763e+00,-4.518341637877206551e+00
2.000000000000000000e+00,-3.005336043662384071e+01,7.147486896965703496e-01,-6.250384346394926016e-01,1.551973420902789114e+00,-2.284567931121121553e+00
2.000000000000000000e+00,-2.620243121970456457e+01,1.057739716659404294e+01,-3.400978678621635054e-01,-3.130407408586205698e+00,-5.677146501270152967e+00
2.000000000000000000e+00,-2.723538761962845456e+01,1.007826276775817043e+01,6.432244343416060772e+00,5.522140121348906305e-01,-4.826673143005907995e+00
2.000000000000000000e+00,-2.653142252210653496e+01,5.690423361388418755e+00,2.776630141992501244e+00,7.944890289451941534e+00,-1.188798112283014952e+01
2.000000000000000000e+00,-2.579357124377785837e+01,3.870557173883742763e+00,-3.307005344151507042e+00,-3.042247537135605029e+00,-4.765515987818376153e+00
2.000000000000000000e+00,-2.594853431970201996e+01,7.710996736580805866e+00,5.059414801078188084e+00,-6.185827788551497616e-04,-8.580771310629893733e+00
2.000000000000000000e+00,-2.979290670038964706e+01,-2.305348364365241043e+00,5.940616552873795975e+00,9.791361385721407684e-01,-1.429393022008844216e+00
2.000000000000000000e+00,-2.827884153493857156e+01,2.057254260892852571e+00,3.306439099163293260e+00,4.989370545754244213e-01,-2.449806732545853016e+00
2.000000000000000000e+00,-2.334810714558770073e+01,1.023536180500825843e+01,-6.553867474587852016e+00,-8.123513152693632833e+00,-3.193275750527861057e+00
2.000000000000000000e+00,-2.851874868568616606e+01,-1.392352107298370223e+00,-1.332350169320462241e+00,-1.419482340933453601e+00,1.843605291415125469e-01
2.000000000000000000e+00,-2.668854107567322487e+01,1.434672124716699670e+01,-3.227967762860404211e-01,-2.199829538528088158e+00,-3.563833512380098600e+00
2.000000000000000000e+00,-2.913079709361081981e+01,5.373265416476130651e-01,2.474404836252583451e+00,3.625047119016017394e+00,-9.810922740286788235e-01
2.000000000000000000e+00,-3.171204187636627125e+01,3.654842398240334855e+00,8.255864721287691665e+00,3.527336261281493468e-01,7.326685707591449326e-01
2.000000000000000000e+00,-2.674640648004994858e+01,1.312001114046805483e+01,-2.623967684474756368e+00,-6.660471035955803920e+00,-4.667020390673973118e+00
2.000000000000000000e+00,-2.668228079628367411e+01,-3.650697129523611473e+00,-4.178511902371250919e+00,-4.600895174196389270e+00,2.286106824316275488e-01
2.000000000000000000e+00,-2.994198341785661199e+01,-1.301223658995396937e+00,3.644876391202189758e+00,-3.187422004805030573e-01,1.553667825673406888e+00
2.000000000000000000e+00,-3.086652886680097296e+01,1.381424424907907511e+00,9.277064012598316367e+00,1.589098428962420817e+00,7.817188222582224233e-01
2.000000000000000000e+00,-2.761997532981305170e+01,6.335449229398699700e-01,1.573279026251190427e+00,1.106645131586455166e+00,-1.767244065563676747e-01
2.000000000000000000e+00,-2.739819380410504834e+01,4.409887190878997165e-01,-3.125878442474925301e+00,9.692798819664627530e-02,-2.906034227629073818e+00
2.000000000000000000e+00,-2.511661767115025512e+01,1.019622146379757233e+01,-1.765004936720209194e+00,-6.263024386873913940e+00,-4.897405640835090779e+00
2.000000000000000000e+00,-3.079519193045199543e+01,-2.129766537960502970e-01,3.497356941784137252e+00,-2.672669340059637411e-01,2.914581492824517284e+00
2.000000000000000000e+00,-2.736341769205542818e+01,1.089412750374484062e+01,7.841438485064347041e+00,1.702466350600724931e+00,-3.869082934686147279e+00
2.000000000000000000e+00,-2.397211101515488352e+01,1.034531945070573045e+01,-6.373774581747011503e+00,-6.735871731908334326e+00,-2.852368822900672285e+00
2.000000000000000000e+00,-3.030659248742714951e+01,4.316822808388657506e+00,3.710973192441120005e+00,-2.171381143412377313e+00,-8.866899955151166246e-01
2.000000000000000000e+00,-2.655195194448878837e+01,-7.822771580428047322e-01,-1.532620489798609986e+00,3.995142796623469827e+00,-3.090388519920848953e+00
2.000000000000000000e+00,-2.739921263983618616e+01,6.578374350319743158e+00,-2.227415100261485481e+00,-5.200457751750175994e+00,-3.970666465177654203e+00
2.000000000000000000e+00,-2.823200808561986008e+01,-1.087622734158523841e+00,1.548434685548902179e+00,-3.925811186828160881e+00,4.521287681563441296e+00
2.000000000000000000e+00,-2.655812400485840286e+01,1.090223481229729963e+01,1.768001419261119089e+00,-6.156373728337810824e+00,-5.573087139419471647e+00
2.000000000000000000e+00,-2.611294294927314752e+01,8.254358939517256744e+00,-3.898233517414003035e+00,-5.335069011820766427e+00,5.688524818304317998e-01
2.000000000000000000e+00,-2.717521761053632545e+01,-1.541581308217250923e+00,-1.835385585856853963e+00,-5.978857866132882393e+00,2.842373892694549653e+00
2.000000000000000000e+00,-2.662370034819520370e+01,-3.054305487251571249e-01,1.979945219446424265e-01,-1.866339847985502454e+00,2.365203291919039663e-01
2.000000000000000000e+00,-2.528986011736141393e+01,6.972807849768437372e+00,-6.799079357937766410e+00,-1.274749020763315954e+01,-1.495771867779426501e+00
2.000000000000000000e+00,-2.770219613890606780e+01,3.411754416562224446e+00,4.303855674007013299e+00,-1.861184763528651365e+00,-8.297606739429410627e-01
2.000000000000000000e+00,-2.634421921724946003e+01,-3.845902293315905052e+00,-3.092144931708029176e+00,2.389552085476128074e+00,1.585942032804154689e+00
2.000000000000000000e+00,-2.979979489420093586e+01,-7.444446661147807731e-02,1.524193167283177885e+00,2.261377774986549127e+00,7.604198552883293383e-01
2.000000000000000000e+00,-3.091594573714129623e+01,-3.711502444293102720e-01,3.397675964396976500e+00,-2.171164768314909121e+00,4.708120383221876537e+00
2.000000000000000000e+00,-2.549588104644425712e+01,1.275944749474199646e+01,-5.325194430511216437e-01,-2.625254453514741737e+00,-5.181253803137967573e+00
2.000000000000000000e+00,-3.161345958460279704e+01,-1.345065255077149358e+00,3.467324630343139091e+00,2.240677467454253335e+00,-2.281625631984305624e-01
2.000000000000000000e+00,-2.583053590403734034e+01,1.108587355749422088e+01,5.660071407830175261e+00,-1.990320893810112679e+00,-6.274580482540431881e+00
2.000000000000000000e+00,-2.715333333079986033e+01,-2.073394343937362549e+00,4.626916112554055882e-01,-2.049625939636655847e+00,-1.597885417530163776e-01
2.000000000000000000e+00,-2.357094750238879044e+01,1.201885383083850733e+01,-3.396279937564187001e+00,-6.691291164856844276e+00,-6.239634104246941426e+00
2.000000000000000000e+00,-2.583961139002523666e+01,1.022061789643444030e+01,3.903025885457332006e-02,-3.332397999537703992e+00,-4.985275037150028510e+00
2.000000000000000000e+00,-2.556139162988563385e+01,1.510433740702738348e+01,1.695056793780127968e+00,-4.334113909524183406e+00,-8.583175371153645372e+00
2.000000000000000000e+00,-2.624812356658980050e+01,5.270177821004446983e-01,-5.515047340674911203e-01,-4.007103035716683692e-01,-1.573609051272888859e+00
2.000000000000000000e+00,-3.058485960385564439e+01,-5.557744093666894258e-01,5.271551490991707389e+00,1.106991638421766844e+00,2.284555042522850243e+00
2.000000000000000000e+00,-3.420346554753184876e+01,1.187177150616141397e+01,1.032570749171116908e+01,5.796776986544037724e-01,1.530703720668497247e+00
2.000000000000000000e+00,-3.079958833336982948e+01,3.017352217732825359e+00,6.054471317119840990e+00,3.401845894887825850e+00,-1.663449730702670326e+00
2.000000000000000000e+00,-2.886814749699587423e+01,-2.729450353512251848e+00,1.857077794175410190e+00,-1.646547394041340873e+00,4.434315272599182123e+00
2.000000000000000000e+00,-2.380654563063684748e+01,1.107704399104921222e+01,-1.095777436971792973e+01,-1.016786595105471314e+01,-1.475741779927725705e+00
2.000000000000000000e+00,-2.731964586396087569e+01,-4.361851452187096356e+00,-1.495989594358070329e+00,9.377211063153271908e+00,-2.107524017101195302e+00
2.000000000000000000e+00,-2.836023639740990276e+01,-1.174716086168120066e+00,1.038272767631796878e+00,6.039646513253602578e+00,-2.546671494007341163e+00
2.000000000000000000e+00,-2.616396126663033783e+01,2.755716240158451180e-01,-5.098253957196683395e+00,-6.114357973561075354e-01,-3.882604150727296144e+00
2.000000000000000000e+00,-3.160252065779848252e+01,-1.907527121968374040e+00,3.422158277093400702e+00,2.720062777864814763e+00,1.701334490302240043e+00
2.000000000000000000e+00,-2.863205460375811384e+01,1.142767869083710197e+00,5.479810646232507132e+00,4.555270495415617127e+00,-1.897795165175846677e+00
2.000000000000000000e+00,-2.860036665543433898e+01,1.136262258413994530e+00,-3.319287421439822139e-01,-3.107414728236102430e+00,-1.374928912686713911e+00
2.000000000000000000e+00,-2.884619800451854488e+01,-3.374480117752540309e+00,-1.515453966900668581e+00,1.032908418810891238e+00,2.602742164393660129e+00
2.000000000000000000e+00,-2.623757955089756422e+01,1.478490568352147960e+01,1.620432939386969862e+00,-3.029496654035876091e+00,-4.866284240039583153e+00
2.000000000000000000e+00,-2.932117582929476285e+01,1.935320964752835216e-01,2.456364963721311856e+00,-6.927882525924820012e-01,5.063737311093607918e-01
2.000000000000000000e+00,-2.357502290249646748e+01,7.547015287587597321e+00,-5.511056268587904761e+00,-5.736429762421712653e+00,-4.977022410400808283e+00
2.000000000000000000e+00,-2.547647736044944367e+01,9.533089763853691778e+00,-1.484178308298802484e+00,-3.283131819751511582e+00,-5.837035032856485728e+00
2.000000000000000000e+00,-2.199165950693294391e+01,8.935397446576926583e+00,-7.303522171925920681e+00,1.368191406271378197e-02,-8.171090231698370232e+00
2.000000000000000000e+00,-3.074284152071075837e+01,-4.244832510346839172e+00,1.062270241929145209e+00,6.039001729595226742e+00,-1.614971836952274531e+00
2.000000000000000000e+00,-2.942051271285493286e+01,6.703912758588946197e+00,5.475497454367014960e+00,1.281313385817812289e+00,-3.454708293815929032e+00
2.000000000000000000e+00,-2.845420412477790606e+01,4.638692877554078109e+00,5.028178949170373890e+00,-4.679029215428780891e-02,-1.854527068476241602e+00
2.000000000000000000e+00,-2.799982022598653941e+01,5.385963051101713694e-02,1.500597121023809377e+00,1.225591151333973672e+00,-1.498606609187320249e+00
2.000000000000000000e+00,-2.892926384865805645e+01,4.387477175350005254e-01,1.099251353173935353e-01,-1.998043127419729448e+00,-2.592144467505539951e-01
2.000000000000000000e+00,-2.151984730421192538e+01,9.667027546921721282e+00,-1.070943622634994208e+00,-1.339993416953670469e+00,-8.980949876100853047e+00
2.000000000000000000e+00,-2.547627151344354601e+01,1.009935299632281058e+01,-7.380049348654937447e+00,-7.551728924175640678e+00,-2.856798228825093933e+00
2.000000000000000000e+00,-2.622493499499324088e+01,1.083754235126247911e+00,5.596799509698626718e-01,-7.988228016033780854e+00,-8.234373004389026196e-01
2.000000000000000000e+00,-2.091709352827930957e+01,1.096072606196612043e+01,-7.791007537013776130e+00,-8.311732390142065441e+00,-5.527497957775708848e+00
2.000000000000000000e+00,-3.135936456002501771e+01,-9.190955232801285568e-01,8.241136389918686689e+00,-3.923811921017282267e-01,2.271235490569149640e+00
2.000000000000000000e+00,-2.381672451191927564e+01,8.976360224357652129e+00,2.934238048822459533e+00,-3.045438662213621139e+00,-7.646104039967116073e+00
2.000000000000000000e+00,-2.396835252671339589e+01,9.334215425445822945e+00,-3.215827566416996852e+00,-7.615609871832833555e-01,-8.027465260014629678e+00
2.000000000000000000e+00,-2.988761402921933907e+01,9.243390757631999577e+00,3.402918444369888107e+00,-1.685358396162651040e+00,-2.627330798174043025e+00
2.000000000000000000e+00,-3.075355502786056050e+01,-1.885251903223070569e+00,2.150368293909324269e+00,6.085054235455666038e+00,2.270664342951009385e+00
2.000000000000000000e+00,-2.318147903741593652e+01,1.355015178323526293e+01,-5.270552095566615414e+00,-5.143044135793909399e-01,-7.580014054067172324e+00
2.000000000000000000e+00,-3.128979421455054322e+01,1.031892502415536539e+00,5.006612382995229815e+00,3.013762342220820845e+00,-8.631892981633646489e-01


==> results/klein/counttable_klein_7d.csv <==
a,b,c,d,e,f
3.000000000000000000e+00,1.881908982974473332e+01,1.202167709956813368e+01,-4.231524810048456153e+00,1.820377586147790883e+00,1.825913260160959006e-01
3.000000000000000000e+00,-3.119619460519332144e+00,1.100056503804582597e+01,6.711711925865211370e+00,-1.051570666961672096e+01,8.412906778983796130e+00
3.000000000000000000e+00,-1.543452083238482375e+00,2.135207303863856865e+01,9.387511360750549372e+00,6.981016232008045108e+00,7.868113278686998058e+00
3.000000000000000000e+00,1.816953982487670416e+01,5.927664520421040528e+00,-2.333028359998960077e+00,1.321295751023069842e+00,-5.563939511737150845e+00
3.000000000000000000e+00,2.059945921840855121e+01,1.010645248426748921e+01,-6.126072843272233115e+00,2.289499313575926731e+00,-6.168855451984207594e-01
3.000000000000000000e+00,1.838832124538276602e+01,1.031432675265568655e+01,-6.650118248912117558e+00,9.664191515049643799e-01,-1.346988824198126267e+00
3.000000000000000000e+00,-7.217102506036238152e-01,1.687465936112367260e+01,4.318811101631653493e+00,-1.400070475795311131e-01,1.536279193514733876e+01
3.000000000000000000e+00,2.074247851045864621e+01,1.113013034345586050e+01,-6.700821104306982967e+00,-5.065937284298565935e+00,-1.964820767096678300e-01
3.000000000000000000e+00,1.947196700931370117e+01,7.967359567534696652e+00,-6.409578062152139211e+00,8.536611493825811081e+00,-4.252988874578570666e+00
3.000000000000000000e+00,-7.735182969952309584e+00,1.710669186252694729e+01,7.012491536197221542e+00,-3.519863434493685883e+00,6.524424588747894660e+00
3.000000000000000000e+00,1.578356202313059242e+01,1.214699090609865983e+01,-1.305838618110467753e+00,2.097875481499985817e+00,3.661299497215456000e+00
3.000000000000000000e+00,1.907978521411953210e+01,8.868074212686350322e+00,-5.880254268981460974e+00,2.863183083576123167e+00,-3.875269705986084112e-01
3.000000000000000000e+00,2.328504408595734176e+01,3.379492437235056101e+00,-1.345248710087395105e+00,6.099134228373429778e+00,5.675539328918263848e+00
3.000000000000000000e+00,1.823090131384366330e+01,1.236436737142390463e+01,-7.581542132346385188e+00,-5.036994694595203548e+00,-1.954259934809527088e+00
3.000000000000000000e+00,2.162992689635944643e+01,1.069699995098052447e+01,-4.210543680403293187e+00,4.804965547099829593e+00,1.001938421867228923e+00
3.000000000000000000e+00,1.912665785694956355e+01,1.107312698913573534e+01,-3.544252048874393601e+00,-1.769734768449444440e+00,1.392035917580440652e+00
3.000000000000000000e+00,1.863928148407866203e+01,8.012975539923452573e+00,-3.835257179894647095e+00,2.428264634904484520e+00,3.669442440867861865e+00
3.000000000000000000e+00,-3.878146188467016309e+00,1.649848970174268814e+01,1.043007136794549972e+01,2.896197914711525545e+00,7.816329757191085470e+00
3.000000000000000000e+00,2.300324844637369992e+01,9.278564658975133383e+00,-4.138316277410882371e+00,-2.358216938812522034e+00,-7.041692582150555602e+00
3.000000000000000000e+00,2.200204014892610971e+01,7.999411538208042849e+00,-5.683707379822069861e+00,1.490365630697419341e+00,-1.941019409784793703e+00
3.000000000000000000e+00,1.335455462661119030e+00,1.420457103950345612e+01,4.956107507558829006e+00,4.498720845805125323e-01,6.447437190766950543e+00
3.000000000000000000e+00,2.188331780387183301e+01,2.623127233339917819e+00,-2.642904793858376955e+00,2.445804004362961859e+00,4.648671945170016251e+00
3.000000000000000000e+00,2.397265740030872649e+01,8.299203239985189384e+00,-6.765477281103951412e+00,5.578605944468757016e+00,-7.235249750690827542e-01
3.000000000000000000e+00,4.301230029893537754e+00,1.639659491417427972e+01,1.931439712266826314e+00,-4.924072775016766990e+00,6.873659527346958065e+00
3.000000000000000000e+00,1.509371838519117581e+01,6.713312115018196913e+00,-4.292072193960580151e+00,4.375963030075127769e+00,-2.099810001535967752e-01
3.000000000000000000e+00,1.757646917996593317e+01,9.570417816637768027e+00,-5.434597456527555437e+00,-4.118584972885017237e+00,-2.868092271507291180e+00
3.000000000000000000e+00,2.088005239369766031e+01,1.085079326700611801e+01,-6.650914923828927350e+00,-2.075076463802995264e+00,3.947483192408916541e-01
3.000000000000000000e+00,-4.257957846472123720e+00,1.265777605518326077e+01,8.074548780314035668e+00,-5.464703737168085773e+00,1.091483727644617474e+01
3.000000000000000000e+00,1.603582839736959542e+01,1.098970338535371205e+01,-6.914523722082796198e+00,-2.663406787573557200e+00,4.336543871272825479e-01
3.000000000000000000e+00,6.999826551356490789e+00,1.658065320771307327e+01,1.856656990609473201e+00,2.243463648654041853e-01,1.094857445612082714e+01
3.000000000000000000e+00,-7.180005785502133975e+00,1.552245920912444888e+01,1.107148793028828493e+01,-1.465214688272794774e+00,8.533817249643220748e+00
3.000000000000000000e+00,1.583542764791508795e+01,1.341969429336421094e+01,-5.196214516136808292e+00,-1.300635531767587283e+00,5.187556174957475008e-01
3.000000000000000000e+00,1.830458431923399942e+01,9.191868516391274113e+00,-5.567955177806856781e+00,-2.454756872521265620e+00,-1.573207992968709057e+00
3.000000000000000000e+00,2.268659373085448294e+01,1.195204793325738635e+01,-6.562568914687518351e+00,2.698282237923273374e+00,4.898381185116602032e-01
3.000000000000000000e+00,1.889167950673744656e+01,1.034791158731632521e+01,-7.336465347150692651e+00,-7.281079026472278004e-01,5.744080808629646595e-02
3.000000000000000000e+00,1.414551613210253578e+01,1.169392634775703499e+01,-1.204080874537891033e+00,6.431820806975129479e+00,-2.431786394747505131e+00
3.000000000000000000e+00,1.834087872648679607e+01,9.935419380991739047e+00,-5.547563204990145991e+00,-3.458855215649004222e+00,-8.440318783394232804e-01
3.000000000000000000e+00,2.096701000154991945e+01,9.112538546280410046e+00,-7.420130263112570290e+00,2.515650334543181543e+00,-1.875197014402671725e+00
3.000000000000000000e+00,1.235631468637186892e+01,1.274780517676288838e+01,2.782332984912730733e+00,1.484550551273636998e+01,-3.448617611488264512e+00
3.000000000000000000e+00,1.788835822998185066e+01,1.035994951765370153e+01,-5.874799258105844579e+00,-2.996493536035436556e+00,-1.661212160523927589e-02
3.000000000000000000e+00,2.045991982564697409e+01,9.374915355965873331e+00,-5.898416762016778669e+00,-1.674276432951099292e+00,2.981414498838868443e+00
3.000000000000000000e+00,1.832753013030489697e+01,8.562410959903134611e+00,-5.286893753024008547e+00,-3.701327332928588731e+00,-1.196573431095241169e+00
3.000000000000000000e+00,2.031853071989448623e+01,6.502390047043721033e+00,-1.711105229582569054e+00,5.608402821410224171e+00,-8.378492683285907461e+00
3.000000000000000000e+00,2.494400625393559778e+01,1.110855618218047525e+01,-6.075271860660647505e+00,9.940601777864747912e-02,-1.828341810707913684e+00
3.000000000000000000e+00,2.137440961047159860e+01,9.871929400925360198e+00,-5.086445491941332442e+00,5.820193230355113378e+00,2.096270293313865718e+00
3.000000000000000000e+00,-6.626368509178099053e+00,1.530858585546048189e+01,8.825109697771711836e+00,-4.724762596518266022e+00,7.244831981128583287e+00
3.000000000000000000e+00,2.101130772028870553e+01,1.372960174200482442e+01,-4.700624559889026166e+00,9.726912399029671863e-02,-3.760819733507756446e+00
3.000000000000000000e+00,1.921531794923578218e+01,1.078231226722128966e+01,-1.624148561020981818e+00,7.499465799968314528e+00,-1.493036634005113328e+00
3.000000000000000000e+00,8.798618188276264851e-01,1.451761715757574400e+01,1.067679350595625465e+01,1.210950169544942279e+00,6.072004377284366150e+00
3.000000000000000000e+00,1.679006791687093170e+01,1.101911374690874368e+01,9.229848917600956548e-02,7.095139802483769742e+00,-3.132473885737358188e+00
3.000000000000000000e+00,2.255104013789557982e+01,8.903414345132970809e+00,-5.587037363425863212e+00,1.454191899358093232e-01,-1.710571498486651854e-01
3.000000000000000000e+00,1.125290602506879090e+01,6.335321205888422291e+00,3.626763814422494736e+00,1.290268671436701808e+01,-4.183209201891362028e+00
3.000000000000000000e+00,2.515916706183985241e+01,1.110211355305043490e+01,-4.283517838148625856e+00,4.890629608310952392e+00,3.181162020063963425e-01
3.000000000000000000e+00,1.777802510939894276e+01,7.975646156986135438e+00,-5.843285781245140420e+00,-1.203167605987198296e+00,3.257092662035561137e+00
3.000000000000000000e+00,1.772364090661423752e+00,1.827309492550303460e+01,7.313515759417343887e+00,5.834456661022268342e+00,1.229558919927270999e+01
3.000000000000000000e+00,2.438336641951176276e+01,1.648836412659452932e+01,1.457658325424517187e+01,3.490858033390509263e+01,9.740510486532771850e+00
3.000000000000000000e+00,2.360246062049920823e+01,9.667990094596090600e+00,-5.806713406416954548e+00,2.443744365944019670e+00,-2.990402811384039961e+00
3.000000000000000000e+00,6.827170739461168036e-01,1.356776777446863491e+01,4.521157305077502464e+00,-6.560980960836501730e+00,5.584613524657064509e+00
3.000000000000000000e+00,1.615287285267378792e+01,8.822598989862642682e+00,-4.208537140133291388e+00,9.501944323013427063e-01,-1.835465561601619555e+00
3.000000000000000000e+00,1.620016620243875849e+01,5.765783837939677525e+00,-2.995445628946986627e+00,4.696271918191282424e+00,-1.967891801599073842e+00
3.000000000000000000e+00,2.524952476475680641e+01,1.004524867079840433e+01,-6.409557251425406221e+00,9.269819127057846941e+00,1.000551322233036666e+00
3.000000000000000000e+00,9.190356472468032223e+00,1.283714693081467040e+01,-2.661342988167175072e+00,-1.468672881182459555e+01,4.776802539299278116e+00
3.000000000000000000e+00,2.354917524749185986e+01,8.192219367981911304e+00,-7.672362440509919779e+00,-2.619295480571149248e+00,-1.758737521346016297e-01
3.000000000000000000e+00,2.804706496736451982e+01,9.181097215720578575e+00,-7.701294606194326597e+00,4.105499224983642392e+00,-5.186927261552296553e-01
3.000000000000000000e+00,1.890425855775865216e+01,1.220515960624678264e+01,-6.694176753371882782e+00,-3.155280109293910229e+00,-1.715550823884563814e+00
3.000000000000000000e+00,1.919370259742258966e+01,6.769990843327195584e+00,-2.312435986834471713e+00,1.539380284366873575e+00,-3.251448419560844183e+00
3.000000000000000000e+00,5.590858236022793193e+00,1.121864624024099122e+01,5.169420276293527294e+00,6.688156525858346413e+00,4.728727455478514585e+00
3.000000000000000000e+00,2.378579601198519811e+01,7.512805030400149242e+00,-7.397517654087570449e+00,5.300796330643319898e+00,-5.172071459045379793e-01
3.000000000000000000e+00,2.392981858613379487e+01,5.578794513461127202e+00,-5.253889192503283567e+00,1.322195670307911852e+00,-4.517728605067710568e+00
3.000000000000000000e+00,7.315231836259493470e+00,1.097478419627346824e+01,3.119076261116978888e+00,5.371022780148061671e+00,4.068605751418663985e+00
3.000000000000000000e+00,1.441762890704178623e+01,1.449290362644592989e+01,3.039049768996771039e+00,2.298522455838189149e+00,1.702942959825954361e+01
3.000000000000000000e+00,-1.865095021731506320e+00,1.152459625540512178e+01,7.540514678495327416e+00,6.040381435703429780e+00,1.669240482328742781e+00
3.000000000000000000e+00,1.203868645347163024e+01,1.640534465862710789e+01,5.856951222341105989e+00,8.326185899828653092e+00,8.728932732394239835e+00
3.000000000000000000e+00,2.669694619661026991e+01,9.115142051494609987e+00,-4.638734871321879893e+00,-1.466594191108211875e+00,-2.969736968629522078e+00
3.000000000000000000e+00,2.544689617095608014e+01,8.098433384477033314e+00,-5.365257869415000158e+00,4.624333748132919197e+00,2.125503610878791250e+00
3.000000000000000000e+00,2.464111715063379293e+01,9.307259420703459796e+00,-6.261486898556567482e+00,2.098558844725348482e+00,3.024964926513482588e-01
3.000000000000000000e+00,1.961445608687864350e+01,1.337859829398999167e+01,-4.074320677889020637e+00,6.521611932352455732e-01,3.770218387427132445e+00
3.000000000000000000e+00,2.226978847030065012e+01,6.967791143721284719e+00,-5.326198988572438786e+00,1.183390385219284524e-01,-4.426552537222447903e+00
3.000000000000000000e+00,2.246037932575797669e+01,2.116469648137133674e+00,-3.935479376880443581e-01,4.930262150991228332e+00,5.198997431813083381e+00
3.000000000000000000e+00,2.533240133723813159e+01,1.155591087651264637e+01,-4.526765959100957915e+00,3.166341313637837995e+00,-3.562527085348361489e+00
3.000000000000000000e+00,4.991388139372155308e+00,1.690860234559256270e+01,2.199405019598844380e+00,-4.218000434760396544e+00,1.168351334276214715e+01
3.000000000000000000e+00,2.342868829815242648e+01,7.181954971857781977e+00,-6.737930136218250432e+00,4.751286978772654379e+00,5.869468820664317521e-01
3.000000000000000000e+00,1.704072142743097018e+01,8.324638401449492520e+00,-5.497852589150601155e+00,-4.504551526386737059e+00,-3.389016838988513580e+00
3.000000000000000000e+00,2.045249506618783641e+01,8.164268355039141056e+00,-4.328311295027588379e+00,9.664566160642826254e-02,3.632360138103162939e+00
3.000000000000000000e+00,2.344838179400943901e+01,9.571789268996534261e+00,-6.472069384869293174e+00,6.086465119240463295e+00,-1.007398232343090339e+00
3.000000000000000000e+00,2.539259739925606851e+01,1.054602423382029031e+01,-6.910758877243066145e+00,3.220173576857057185e+00,-8.908555679021459284e-01
3.000000000000000000e+00,2.287285987425821077e+01,1.008504430611100844e+01,-5.580700172669421200e+00,-1.278467981557450006e+00,-5.901832155606225427e+00
3.000000000000000000e+00,2.474905666578131402e+01,1.084158594116918017e+01,-6.077094172129668515e+00,1.045496532511212884e+00,-2.247807936724952160e+00
3.000000000000000000e+00,1.417548315181098850e+01,1.123210540367699650e+01,-1.995424345765438368e+00,3.427370100665549479e+00,-7.081832828037476490e-02
3.000000000000000000e+00,-2.098576774391701927e-01,1.682296940878783431e+01,6.520551622393094604e+00,-2.772511829767080105e+00,2.609211852103216156e+00
3.000000000000000000e+00,-2.188032736471122952e+00,1.182762725417901351e+01,8.418572949887659362e+00,-3.562506885138962964e+00,1.186037637620142249e+01
3.000000000000000000e+00,2.176536637225972015e+01,9.335417418181259919e+00,-5.643240412431723030e+00,-9.607475674998454673e-01,5.787061701884156362e-01
3.000000000000000000e+00,2.684987773303675596e+01,7.955429514334944052e+00,-6.981892513063019834e+00,3.103707910344875920e+00,-2.307872382956497770e+00
3.000000000000000000e+00,2.075477960325349613e+01,7.699302448818607481e+00,-7.291806777502777948e+00,-2.630009983977323884e+00,-1.339246316007588700e+00
3.000000000000000000e+00,1.284695771518199514e+01,1.142337414959028941e+01,-2.580133451496914088e+00,-4.394166469247653417e+00,8.346535009224524959e-01
3.000000000000000000e+00,2.205210048141950807e+01,6.935078706712462626e+00,-2.206261038438417810e+00,-1.013885645461894525e+00,-5.885881220137937353e-01
3.000000000000000000e+00,1.780471246108109540e+01,9.811828865031552382e+00,-5.283813950425609640e+00,-2.310982682296594815e-01,3.673042781576479898e-01
3.000000000000000000e+00,1.019345587189839897e+01,1.222753780238182308e+01,-2.600278317844224585e+00,2.011639720162934353e+00,1.480722822699595542e-01
3.000000000000000000e+00,-5.452605308045042953e+00,1.429977738608441307e+01,2.907718949458780511e+00,-1.067130927829819242e+01,8.649510854526436532e+00
3.000000000000000000e+00,-1.041439514108980280e+00,1.734043445722372923e+01,6.077355799252881496e+00,-6.080112638857207985e-01,1.348765791806615510e+01
3.000000000000000000e+00,-3.226689245166106890e+00,1.805455810165442543e+01,8.810523540830313749e+00,3.337232559442572244e-01,8.779607269516647605e+00
3.000000000000000000e+00,1.827352923612010827e+01,1.171763609727888067e+01,-4.577383450897351658e+00,3.661781267266721041e-01,-1.989271606836550133e+00
3.000000000000000000e+00,-5.929936140159727032e+00,1.613857477439410459e+01,1.395893873336641988e+01,2.778467607522737026e+00,6.437491239143065869e+00
3.000000000000000000e+00,2.260106114364241847e+01,1.099403154265650073e+01,-4.965521235573493897e+00,-4.765545080584623339e-01,-2.396113071913838155e+00
3.000000000000000000e+00,1.700087501509854704e+01,1.022257927316700865e+01,-9.459842840953743837e-01,1.174087157328611131e+00,-3.411777715854512838e+00
3.000000000000000000e+00,2.496683048816291972e+01,7.173237511252815501e+00,-5.810011562712384503e+00,1.416187786017238048e+00,4.641774374620679100e-01
3.000000000000000000e+00,2.271154601901299586e+01,9.971387199381073430e+00,-6.265677351231444092e+00,-1.035052933264885011e+00,-1.129790944160854016e+00
3.000000000000000000e+00,2.475700898740213773e+01,9.850129890301552393e+00,-6.614539819680707033e+00,3.267296091623734355e+00,3.441743365940297394e-02
3.000000000000000000e+00,1.985374138212711159e+01,9.958485815671908270e+00,-7.221546110519923012e+00,7.893991353335483296e-01,-3.220235136688964772e-01
3.000000000000000000e+00,2.046658589243761739e+01,9.652040829291307134e+00,-4.958781182899842044e+00,-3.768649706992940995e+00,7.303696679825578686e-01
3.000000000000000000e+00,2.202216459166890772e+01,1.293655293099642556e+01,-6.094103323017512785e+00,2.097183037217225099e+00,1.707306558102369864e+00
3.000000000000000000e+00,2.304830905205658453e+01,7.292419638274196814e+00,-4.900177697673398391e+00,4.144554800288826613e+00,3.321766102603770587e+00
3.000000000000000000e+00,1.822456070752746626e+00,1.467294804398079044e+01,1.140146251672234490e+00,-6.691771921827760039e+00,1.141471687245022970e+01
3.000000000000000000e+00,1.382020735081418472e+01,5.171551949792275060e+00,-3.398459433554011699e+00,-5.593595135707866817e+00,3.294157762004494838e+00
3.000000000000000000e+00,1.575421427103939465e+01,7.512944453867381078e+00,-2.772662436250964202e+00,6.613294249270313507e+00,-3.200659195620708886e+00
3.000000000000000000e+00,1.452707660277468804e+01,1.257917525720898233e+01,1.501250873575179223e-01,6.192334691460075646e+00,6.818801345907229416e-01
3.000000000000000000e+00,-4.137789969756155983e+00,1.840220787906367050e+01,6.732921064225716457e+00,-6.643571804045003582e+00,1.249978246287197869e+01
3.000000000000000000e+00,2.104569560344618040e+01,9.648289466248890278e+00,-8.000656176976123746e+00,-2.812821739919684649e+00,-2.023019049998933672e-01
3.000000000000000000e+00,2.586685074177128119e+00,1.394192256922171502e+01,1.041753432184556516e+00,-1.056109184082707309e+01,5.103362147526281589e+00
3.000000000000000000e+00,1.845481607468781249e+01,1.050224479845967629e+01,-5.654470987303616525e+00,-1.146329201643975226e+00,-5.857040849906239854e-01
3.000000000000000000e+00,2.055294137849146807e+01,1.052829366413749668e+01,-2.532735676070241304e+00,2.018468689763591062e+00,1.577339260383143760e-01
3.000000000000000000e+00,1.422576411419651343e+01,-2.762567624902941832e-01,-2.447422292278549349e-01,7.426300415513495956e+00,5.576476818403162561e+00
3.000000000000000000e+00,1.779362200089781254e+01,1.085248043403010954e+01,-2.912852919565245724e+00,3.730177576951720919e-02,3.416711681158541847e-01
3.000000000000000000e+00,2.298128156674275857e+01,8.972319016910150324e+00,-5.729225525138939012e+00,1.449509857492731202e-01,1.725428430330338436e+00
3.000000000000000000e+00,2.540914178369320808e+01,1.154908908740805273e+01,-2.437373536176659083e+00,3.324853847210034186e+00,2.623582408809359001e-01
3.000000000000000000e+00,1.494012853657451423e+01,1.038275533438806875e+01,-3.391012901734820506e+00,-1.142877364473485313e+00,-2.759845569378647223e+00
3.000000000000000000e+00,2.244042023005160047e+01,9.314108504102673436e+00,-3.430237522490720892e+00,3.669681023983322632e+00,1.224069691933448389e+00
3.000000000000000000e+00,2.519600582420482837e+01,6.622138502152377093e+00,-4.830496805898282453e+00,1.825772805224576745e+00,-2.360209667643292875e+00
3.000000000000000000e+00,1.771795546893290663e+01,9.154282736618400307e+00,-2.961370078096024816e+00,-8.103078366203810834e-01,-2.339471627368209017e+00
3.000000000000000000e+00,-2.970774165618421225e+00,1.323592341177145570e+01,3.570562603732695184e+00,-1.223749212302193357e+01,1.121109465449673692e+01
3.000000000000000000e+00,1.259764539632017133e+01,1.461942168637374451e+01,9.159027584551863166e-01,4.603990960927639264e+00,-2.017801181847863390e+00
3.000000000000000000e+00,1.998225292250098306e+01,9.466015743074160937e+00,-4.427567165946204142e+00,1.621468343560317216e+00,2.563724226237165116e+00
3.000000000000000000e+00,1.743722353647182288e+01,8.430432097170992733e+00,-1.751775743589176759e+00,3.259368376990676275e+00,-1.816440934635824123e+00
3.000000000000000000e+00,-3.363920896805215222e+00,1.512328105698677305e+01,4.619642719705746359e+00,-8.989911893995381931e+00,5.978052019540238682e+00
3.000000000000000000e+00,1.912516333718971140e+01,1.005043977244210396e+01,-4.739873593060011103e+00,4.184992976982720769e+00,-1.027356396264322180e+00
3.000000000000000000e+00,1.529600449704262566e+01,1.009236122343554776e+01,-2.197975760353518382e+00,3.481862113591820129e-02,-2.365475330494142714e+00
3.000000000000000000e+00,4.593101448517341368e+00,1.363430496327245578e+01,1.980990846640796832e+01,2.367717005065561153e+01,-8.528324557638866210e+00
3.000000000000000000e+00,-6.749451609140084685e+00,1.487347398994445058e+01,1.350325970303748946e+01,-4.838339536325628742e+00,8.099951502489167510e+00
3.000000000000000000e+00,1.524911344159304605e+01,1.027903143162290078e+01,-3.432533112499757788e+00,2.988985390027087963e+00,-2.458615236654130509e+00
3.000000000000000000e+00,2.140938772884607033e+01,9.652435177340013439e+00,-7.996176837817092320e+00,1.261728090485053189e+00,1.913434366080644322e+00
3.000000000000000000e+00,-6.565665623300273035e-01,1.365637267861905180e+01,6.623304510232312481e+00,-5.968007477356391810e+00,4.226973340877830942e+00
3.000000000000000000e+00,2.566574536571133081e+01,1.101586692397546585e+01,-5.251820054880008470e+00,4.692530620206440961e-01,3.222706234615835719e+00
3.000000000000000000e+00,2.070462099846322701e+01,9.150827838247595380e+00,-6.277565782575583953e+00,-1.595679811452218377e+00,2.021167237837741215e+00
3.000000000000000000e+00,1.909959701708181079e+00,1.544340241734000507e+01,3.255382707184176105e+00,-5.935027149162455551e+00,1.048173584759839372e+01
3.000000000000000000e+00,1.270198226699680255e+01,1.326189716331089563e-01,2.763725944055919204e-01,1.935862738615622192e+00,5.389370476590171322e+00
3.000000000000000000e+00,-1.206638134180501076e+01,1.533595869171540294e+01,1.509967256859993157e+01,-2.511765564313858334e+00,8.430598161434740945e+00
3.000000000000000000e+00,2.152531999807216678e+01,1.075671514609162394e+01,-6.503409527001767110e+00,6.675520034191407825e-01,-2.259903459510561596e+00
3.000000000000000000e+00,2.082798894182880645e+01,9.112784583598092070e+00,-7.102095559607294994e+00,-3.036176101605760902e+00,-1.925700305918597088e+00
3.000000000000000000e+00,6.266268218242395882e+00,1.613575726294397228e+01,7.792731322365151758e-01,-3.742157799347977765e+00,1.170585859891685310e+01
3.000000000000000000e+00,2.432760251225310455e+01,9.911236283960498383e+00,-6.146158562376465184e+00,2.881721042315694259e+00,4.410032977415196953e+00
3.000000000000000000e+00,1.663204558594065574e+01,1.120530541946027192e+01,-2.811552146104683736e+00,1.307409883943750684e+00,-2.304670796967401625e+00
3.000000000000000000e+00,2.013471282892223879e+00,1.074002722612075367e+01,1.540811916095301104e+00,-1.335653348169909016e+01,1.059673411334632043e+01
3.000000000000000000e+00,4.872829394996856855e+00,1.125548228853318378e+01,3.559354910731410637e+00,9.359435798026551012e+00,-1.355683667682829219e+00
3.000000000000000000e+00,1.797417796071466789e+00,1.469027894345961194e+01,3.475988924799794155e+00,-8.714025589756671408e+00,9.458804351146154588e+00
3.000000000000000000e+00,1.252303318435720136e+01,1.272513391753585665e+01,7.137367695428475933e-02,2.888246138742674773e+00,-3.012560976712693739e-01
3.000000000000000000e+00,2.871037480659171237e+01,7.948523414733650760e+00,-5.791991706492701120e+00,4.809776083930359825e+00,-4.384680551329899423e+00
3.000000000000000000e+00,2.088337953922459889e+01,6.328111684236307433e+00,-4.242323650310146022e+00,-4.062340403373820408e+00,-7.930955893499969100e+00
3.000000000000000000e+00,2.439865865737424855e+01,1.241447585697066458e+01,-4.028259603774515973e+00,4.857232517781137737e+00,-1.324469248751582784e+00
3.000000000000000000e+00,1.876318771089221826e+01,3.319627253901805464e+00,-5.778772351614247071e+00,-2.062647196761989488e+00,-1.163121767091643277e-02
3.000000000000000000e+00,1.926521162358148231e+01,1.306505890106050849e+01,1.607958937578600978e+00,1.445997074765222123e+01,3.110230376256775564e+00
3.000000000000000000e+00,2.327715975132558412e+01,1.068704235508264411e+01,-5.528558538072550377e+00,-9.379555184763501696e-01,1.726503359536263549e+00
3.000000000000000000e+00,2.015189351637851800e+01,9.859414053528535504e+00,-5.490333334287745615e+00,1.025608629226487434e+00,2.450681869183569450e+00
3.000000000000000000e+00,2.281996004460324556e+01,1.013148364117235900e+01,-6.292435113222754062e+00,3.666461309750906672e+00,2.906430123875512805e+00
3.000000000000000000e+00,2.166612961458419662e+01,9.400457220699570016e+00,-3.703345766829612806e+00,-8.231464881650274457e-01,1.797346715949988072e+00
3.000000000000000000e+00,2.345774496569724121e+01,1.236401206218655346e+01,-6.637835764948459172e+00,1.286494697429693357e+00,-4.727776083219066283e-01
3.000000000000000000e+00,8.611672938360690921e+00,1.970874342784882316e+01,7.514546331101747967e+00,1.697397438601432285e+01,1.177554635018179674e+01
3.000000000000000000e+00,2.067367840645611565e+01,9.669112633850492244e+00,-3.958448887541489825e+00,1.579248617424370282e-01,-2.537498072206958000e+00
3.000000000000000000e+00,2.300616427266648856e+01,8.966403393871846816e+00,-2.940015340823836532e+00,5.777142227110164008e+00,-1.581454633469073778e+00
3.000000000000000000e+00,2.148745479927222135e+01,1.114369601212483119e+01,-7.198629720093694395e+00,-4.343645342742697979e-01,2.015355242911141431e+00
3.000000000000000000e+00,2.398379026752657239e+01,1.057886245610322895e+01,-5.031710616876298836e+00,7.020690352737251061e+00,-2.947915730221479791e+00
3.000000000000000000e+00,2.361668635705890296e+01,9.212219204904478431e+00,-3.936433222348301175e+00,1.609481321090013850e+00,-6.611307229300130706e-01
3.000000000000000000e+00,2.020365810855986410e+01,1.218180768404331360e+01,-7.041264102912533573e+00,7.392449995624137404e-01,1.885608555234408623e+00
3.000000000000000000e+00,-2.531541322845253905e+00,1.616403401096405901e+01,9.389139637526877635e+00,-4.799350258000002256e+00,8.533978159905169392e+00
3.000000000000000000e+00,2.629762147871832312e+01,9.386769786384883574e+00,-3.569488966848567202e+00,6.273176095420437193e+00,3.092361764064177176e+00
3.000000000000000000e+00,2.345228103152659926e+01,5.415477136027508465e+00,-2.137366878363982536e+00,3.369214882073400918e+00,-4.323830347915956218e-01
3.000000000000000000e+00,2.530513082076894449e+01,9.838170325030262120e+00,-8.042074751046929038e+00,-2.935292283203949637e-02,-1.039255058476007409e+00
3.000000000000000000e+00,2.073269046050644349e+01,7.630656279723856628e+00,-3.654083062504732471e+00,3.613052873205658155e+00,-2.227108643627770945e+00
3.000000000000000000e+00,2.095424378905993379e+01,8.451027064995411564e+00,-5.074024075472737927e+00,-2.804043852306413065e+00,2.398664184630602936e+00
3.000000000000000000e+00,2.393166642000391420e+01,9.194294811955931124e+00,-5.152685815198773334e+00,3.721181111294743715e+00,8.406949197824455933e-01
3.000000000000000000e+00,-3.807732968091904535e+00,1.444528280106214702e+01,8.506683771168088271e+00,-5.610391604168280644e+00,6.539970835562397333e+00
3.000000000000000000e+00,2.653410642316183043e+01,9.230100173515722872e+00,-5.631703655766305161e+00,3.567434272399405693e+00,1.856668150101149273e+00
3.000000000000000000e+00,1.939453457788750868e+01,1.455136742264727978e+01,-2.365846607373359722e-01,5.518469134893822847e+00,9.562060759159739520e-01
3.000000000000000000e+00,2.344829231925708868e+01,5.983356725594883407e+00,-6.442367068942108865e+00,1.168448433485789018e+01,-3.265922056194721979e+00
3.000000000000000000e+00,2.282082085558958084e+01,1.104318056934258507e+01,-4.446208207874235541e+00,2.701553954989339257e+00,2.322514542609232624e+00
3.000000000000000000e+00,1.692570643812427988e+01,9.670363106353532245e+00,-4.412249114924138738e+00,2.353049342594214721e+00,-2.664547906706216551e+00
3.000000000000000000e+00,-1.375048845884431437e+00,1.453833446875335866e+01,7.368612233717614757e+00,-3.578721575689575163e-01,5.864699477426611018e+00
3.000000000000000000e+00,1.884326377456584822e+01,7.376569658565342635e+00,4.102088205347264593e-01,5.099956650699676963e+00,-3.691002343249349948e+00
3.000000000000000000e+00,2.140201255584822349e+01,1.023192963632459218e+01,-3.029531856462468031e+00,3.354898022232115085e-01,1.644142716015685179e+00
3.000000000000000000e+00,2.156816610149472524e+01,1.137811761476874395e+01,-4.573064818139701337e+00,-2.797725776658187780e+00,-1.516247622796695005e+00
3.000000000000000000e+00,1.344709341475402908e+01,1.229686657000531191e+01,2.036747059818180272e-01,1.538149053152552348e+01,-2.513360185756037257e+00
3.000000000000000000e+00,2.032071623296534923e+01,7.190119971476787164e+00,-4.175161710390295156e+00,-4.053914954147584737e+00,-2.706141736167448464e+00
3.000000000000000000e+00,2.027509985210165411e+01,1.062803693863373766e+01,-4.200343145741303630e+00,-1.501598020075683326e+00,-3.446405393818446683e+00
3.000000000000000000e+00,1.560606605498046662e+01,1.175330788342681743e+01,-5.475422917239213483e+00,-2.279594922867668405e+00,3.886554752210391595e-01
3.000000000000000000e+00,1.616342967667019792e+01,-7.766345957206204353e-01,-1.756941204344222740e+00,2.602775816520263685e+00,7.086374995570177582e+00
3.000000000000000000e+00,2.213078134931645735e+01,1.177587343164690203e+01,-4.335885975354172750e+00,1.180579392387681059e+00,2.745750917936404245e-01
3.000000000000000000e+00,2.172286819970060279e+01,1.190590060918577642e+01,-6.855791324030845679e+00,-1.585707158278084172e+00,-2.136961862577841931e+00
3.000000000000000000e+00,-1.977464611395344241e-01,1.691237407528766923e+01,3.546585815966770028e+00,-1.047297566051705076e+01,6.599186638078328393e+00
3.000000000000000000e+00,5.401613995163606852e+00,1.473342072129136149e+01,4.439631844600399724e+00,9.341634740227817701e+00,-1.486635363888194616e+00
3.000000000000000000e+00,4.464890723484520763e+00,1.664077418834008171e+01,4.367694905677784512e+00,1.066787452512426571e+00,1.492451741446423696e+01
3.000000000000000000e+00,1.437089757017042224e+01,8.765488004534908839e+00,-8.084417425261860579e-01,1.550265673593641536e-01,-5.611953519658898770e+00
3.000000000000000000e+00,-4.660755475311809448e+00,1.547584907141292021e+01,9.436520630911983787e+00,-1.902369878816542181e+00,1.022052529531572418e+01
3.000000000000000000e+00,1.977727993765481784e+01,9.989672953093258201e+00,-4.871942096665131672e+00,-2.011253252677693393e+00,-5.668706261346480035e-01
3.000000000000000000e+00,7.489017317799399054e-01,1.295769454135575494e+01,1.470886698791855851e+00,-1.085781760440156951e+01,9.212408142738336636e+00
3.000000000000000000e+00,1.852999154542881044e+01,1.298802994307508030e+01,-1.939494435109582637e+00,1.457527738797075934e+01,-3.589935605822112574e+00
3.000000000000000000e+00,1.860539170011466226e+01,1.269704504478304763e+01,-3.193724527110358480e+00,-2.655715249569295722e+00,-4.331442092073764627e+00
3.000000000000000000e+00,-1.043198020344180144e+01,1.684308383901054285e+01,1.327518434725993401e+01,-1.475857485998319119e+00,5.688268189966738220e+00
3.000000000000000000e+00,1.931225299938737550e+01,1.000230640767165724e+01,1.597358836448147246e+00,9.173992480441881980e+00,-3.000997480827913844e+00
3.000000000000000000e+00,2.756992059330747580e+01,7.477468204319501766e+00,-6.637834000301347182e+00,9.627865522817405375e-02,-2.934564679723461467e+00
3.000000000000000000e+00,1.718849891324911994e+01,1.056166353729266660e+01,-3.519368783734680761e+00,2.709559623248460891e+00,9.982520401831010970e-01
3.000000000000000000e+00,2.014277284994606632e+01,1.034023771312744522e+01,-4.101673476932451656e+00,1.177026083271033086e+00,1.679553128642462090e+00
3.000000000000000000e+00,2.204994241607212757e+01,1.065399888080593804e+01,-4.807057970731684726e+00,1.910100042925211850e-01,1.811420065659346879e+00
3.000000000000000000e+00,-6.469054371444073581e+00,1.566730119116364506e+01,8.458130369439615492e+00,-2.157710832965129111e+00,3.498736075839226523e+00
3.000000000000000000e+00,2.178087752301136604e+01,1.189057476405713842e+01,-6.883531652337671058e-01,7.059012651216759693e+00,6.044064150472648222e+00
3.000000000000000000e+00,2.090101314271857902e+01,9.419178009253711181e+00,-4.119701148190347162e+00,8.496297202317011354e+00,2.650653767010298534e+00
3.000000000000000000e+00,2.166299530545343899e+01,1.004432014474240376e+01,-4.020057346268700371e+00,3.982882004937427833e+00,2.581206342690542055e+00
3.000000000000000000e+00,2.197851759374323422e+01,1.331242595157800146e+01,-3.840406009822671329e+00,1.304096095062750704e+00,1.943361791204513966e-01
3.000000000000000000e+00,1.260531225049475879e+01,6.465852299397424119e+00,-9.593771552470914399e-01,2.018249688295078670e+00,-3.811631297572741328e+00
3.000000000000000000e+00,-8.218824297375865839e+00,1.460474709022301276e+01,1.233845725584001762e+01,-1.163088585392322516e+00,5.929669454830315267e+00
3.000000000000000000e+00,2.099184264444096826e+01,1.415395174443594684e+01,-2.047511903697246449e+00,-7.149808586921605480e-01,-3.651809678213589816e+00
3.000000000000000000e+00,2.003659747540885405e+01,1.036124405302586204e+01,-2.282865758602250050e+00,2.675726578289413737e+00,-4.963066972716333680e+00
3.000000000000000000e+00,1.642828672646563959e+01,1.089562677494228637e+01,-3.432097694186753589e+00,-2.367449556531771471e+00,3.730431597835438318e+00
3.000000000000000000e+00,-5.750837422816347022e+00,1.362518079156857631e+01,1.154976337455028457e+01,-1.535235321088825211e+00,4.772540807420297071e+00
3.000000000000000000e+00,2.165499072670334257e+01,7.720436437922564288e+00,-6.674742926143150790e+00,-3.240428563495862946e+00,-2.557456367361307659e-01
3.000000000000000000e+00,1.707365654373608166e+01,1.022100282198878141e+01,-4.169491061207356353e+00,-3.778428789018911438e+00,-4.677692197971326515e-01
3.000000000000000000e+00,2.530888375611593233e+01,9.178759297168909370e+00,-7.145290423302114391e+00,-7.150628870176747864e-02,1.052392003220627981e+00
3.000000000000000000e+00,8.475636546509987213e+00,1.091191323967043658e+01,-1.325333389518044580e+00,-1.175295787691756821e+01,4.184277695728823687e+00
3.000000000000000000e+00,-4.439863448383965405e+00,1.341747072143982855e+01,1.011437967092195223e+01,-3.332487080629514153e+00,7.075472567859150352e+00
3.000000000000000000e+00,2.130590044421821716e+01,1.087428870793930180e+01,-6.080744993460095671e+00,6.397916945980203218e-01,3.115376251061847679e+00
3.000000000000000000e+00,2.325302632545704995e+01,9.650593820505948273e+00,-7.619711680498193473e+00,2.214715236984300173e+00,-4.182399908365820873e-01
3.000000000000000000e+00,2.915877781684381631e+01,9.581910974313847973e+00,-5.359718812843300206e+00,5.742281624788586392e+00,-3.570229913176612424e+00
3.000000000000000000e+00,2.330056717936486166e+01,9.187613930169547416e+00,-4.561993669705056931e+00,2.287769593846535887e+00,-2.971004451247547529e+00
3.000000000000000000e+00,-6.927958368722902271e+00,1.912739155852194628e+01,1.048223639541818208e+01,-7.681775207193729527e-01,9.848844564293973036e+00
3.000000000000000000e+00,2.357619964177759897e+01,8.489830871721167682e+00,-2.549872533896984983e+00,1.156901394587646736e+00,1.855262786970126365e+00
3.000000000000000000e+00,2.149181098670772272e+01,8.656177692907371934e+00,-6.249853639662622307e+00,-9.134478220681422345e-01,-8.296395485247004542e-01
3.000000000000000000e+00,-5.924716186111258498e-01,1.787498834730214980e+01,9.030602927486098608e+00,1.069960438119206492e+00,9.584400377767561707e+00
3.000000000000000000e+00,1.916387517447434163e+01,1.120416656847331716e+01,-1.101119193015113323e-01,2.871931589108641880e+00,-1.109151745830074365e+00
3.000000000000000000e+00,-4.479734723756369164e+00,1.535428215627357496e+01,9.431963615163809322e+00,-7.121968337191347809e-01,4.206687806072615388e+00
3.000000000000000000e+00,2.059897582275673500e+01,8.326041795987416450e+00,-6.335990589740132961e+00,-4.394083747934934614e+00,-1.989251999829531048e+00
3.000000000000000000e+00,2.160664354653817298e+01,1.408276811309973731e+01,-5.792722239353379265e+00,-2.695626719343354516e+00,-3.071992365869573582e+00
3.000000000000000000e+00,-4.437481707053552604e+00,1.460791988795229202e+01,9.825175858449991750e+00,-1.392966397257424882e+00,1.107171690147345622e+01
3.000000000000000000e+00,8.435274651098575660e+00,1.388940617498122165e+01,5.787460746127078615e+00,9.458170754664436686e+00,-2.972538039825665251e-02
3.000000000000000000e+00,-2.197425894689506887e+00,1.370517874207435405e+01,8.120928801343765713e+00,-3.839178934349872563e+00,1.151964432353638834e+01
3.000000000000000000e+00,1.950596172011799023e+00,1.465044428927594033e+01,1.252263077543214287e+01,6.820369092114775711e+00,1.448822209037866315e+01
3.000000000000000000e+00,1.618318746666869146e+01,9.697692909791296501e+00,-4.847907689660527097e+00,-5.766383406864281191e+00,-6.864868750145743936e-01
3.000000000000000000e+00,2.250549166034677029e+01,7.860565487245321670e+00,-3.371280553743573716e+00,9.791696537428330460e-01,-1.067775228125075948e+01
3.000000000000000000e+00,1.827303377208744806e+01,1.022685178284689478e+01,-2.725412352966976925e+00,-1.442687437824403451e+00,9.392449353186186345e-01
3.000000000000000000e+00,-1.122359847265810728e+00,1.257676492992506745e+01,4.701980017545495549e+00,6.559384552946072588e+00,-2.437910695185980803e+00
3.000000000000000000e+00,1.735424148256713872e+00,1.236370391874568497e+01,2.678957944067595687e+00,4.415399946535320197e+00,-1.659455002789538725e+00
3.000000000000000000e+00,1.091807818761086485e-01,1.361549246885764219e+01,2.165475655229864405e+00,7.534250825179106492e+00,1.935891950773900749e+00
3.000000000000000000e+00,2.011641508110588816e+01,9.029540547404955930e+00,-6.201562752990553484e+00,-1.221699245020167135e+00,2.055648225421513597e+00
3.000000000000000000e+00,2.521456506035062972e+01,9.815718369091184670e+00,-3.319142130775637689e+00,5.844540246511266801e+00,-4.084832453286849407e+00
3.000000000000000000e+00,2.424088056226409194e+01,1.151672796332307769e+01,-2.295709516515332727e+00,8.753332202457572819e+00,2.094737430133962075e+00
3.000000000000000000e+00,2.281652794288661923e+01,1.318325689653876864e+01,-6.712638796114867468e+00,1.270530297440629841e+00,1.131189398007557578e+00
3.000000000000000000e+00,2.392559318318738448e+01,1.136952548818218389e+01,-6.186394129383510965e+00,7.620708872573662696e-01,6.538290816539352179e-02
3.000000000000000000e+00,1.023008806499695922e+01,1.871326628387386393e+01,1.151040310778814968e+00,3.304109124297095690e+00,1.257018488791029931e+01
3.000000000000000000e+00,2.157906193154317620e+01,9.676230609011881256e+00,-3.203084090692522423e+00,-3.142158798017283816e-01,1.923148642733389702e+00
3.000000000000000000e+00,1.914432161162823931e+01,7.639521072398218315e+00,-6.210249038255899912e+00,1.712345229255768819e+00,-3.856035560731823075e-01
3.000000000000000000e+00,2.263010979690324831e+01,8.620591285463451214e+00,-7.035863507013746521e+00,8.464274951729499064e-01,-8.916867810779051384e-02
3.000000000000000000e+00,2.809669491588856971e+01,6.398728122112844474e+00,-6.336134212321725023e+00,6.778101585643877769e+00,-3.645478442761936666e+00
3.000000000000000000e+00,2.378302777127845502e+01,1.204056152101608923e+01,-6.975653493588057863e+00,-2.037589335436865046e+00,9.653466918552696674e-01
3.000000000000000000e+00,1.787670244166335110e+01,1.198891836968608793e+01,-5.928129643820289729e+00,-3.330391589951057441e+00,3.344066354929860374e+00
3.000000000000000000e+00,1.791435281282306846e+01,8.529989718447277269e+00,-3.838286670807779632e+00,-1.375263133813248384e+00,-1.460553965009138588e+00
3.000000000000000000e+00,2.182260270363121535e+01,9.678687082519775942e+00,-6.859206413007549408e+00,-2.042227280595730665e+00,-1.526861794768866742e+00
3.000000000000000000e+00,2.309299658028867341e+01,8.095593718328338184e+00,-3.976832912376047524e+00,5.904399493187165504e+00,6.892772636871136172e-01
3.000000000000000000e+00,1.457655948380594424e+01,1.360963302903842376e+01,1.199589293880959140e+00,6.208090762086705183e+00,-1.759670923481652105e+00
3.000000000000000000e+00,2.387847148980484491e+01,9.773317057435859212e+00,-5.653505141782948051e+00,1.771664820651310368e+00,-9.903789334105068953e-02
3.000000000000000000e+00,2.284020930112869152e+01,1.044183507603663585e+01,-6.356809548788560527e+00,-2.875198598308579712e+00,5.312621908240379165e-01
3.000000000000000000e+00,1.245282053323641769e+01,1.124545081047406825e+01,-4.811256668989071450e+00,-6.210894235510316719e+00,-1.932205028764391042e+00
3.000000000000000000e+00,2.411250155735442746e+01,7.710980026085869632e+00,-6.962267504442211319e+00,-3.089744809576438697e-02,1.393874618747848126e+00
3.000000000000000000e+00,2.420678275875979324e+01,7.761811062308760611e+00,-7.318137505896540773e+00,2.589829899773442801e+00,4.103380675110522291e-01
3.000000000000000000e+00,1.934566214969885678e+01,8.739939046484682450e+00,-3.668956816334659088e+00,-1.017608144053459673e+00,1.891390754458154300e-01
3.000000000000000000e+00,-3.399267665004108263e+00,1.316173192970341255e+01,4.378174339484288247e+00,-7.889686874721569154e+00,8.299473576108079342e+00
3.000000000000000000e+00,2.006771796402278341e+01,9.196796768659401877e+00,-6.742857499997171544e+00,1.463477461357092668e+00,-1.125902257655312821e+00
3.000000000000000000e+00,1.726922267775480790e+01,5.154445106525670894e+00,-1.856310237352035708e+00,3.025267068614051258e+00,6.036360905052840842e+00
3.000000000000000000e+00,-6.009795684277030148e+00,1.739085961402709657e+01,9.926532082178237459e+00,-7.143229390482540575e-01,9.489718730155937365e+00
3.000000000000000000e+00,2.190893489634888169e+01,1.182446500795377631e+01,-7.212464952602540613e+00,2.812800834465598726e-02,-1.562433039805974921e+00
3.000000000000000000e+00,1.626919433117708635e+01,7.521230282768280873e+00,-2.685845683438506271e+00,2.053937868729033500e+00,-5.151993397689798027e-01
3.000000000000000000e+00,-1.967815320249632904e+00,2.194122506784798432e+01,6.371214746197856549e+00,7.487699859111678347e-01,-1.642505682379957754e-02
3.000000000000000000e+00,8.206715813827805128e-01,1.517586407666514070e+01,3.451877098362549301e+00,-1.084866957932645981e+01,7.847779309182251417e+00
3.000000000000000000e+00,1.838571261349049735e+01,7.038126537487712220e+00,-3.229924454605485717e+00,1.484303858794052022e+00,-1.159648965221395267e+00
3.000000000000000000e+00,1.845914157023997504e+01,1.176080423020900056e+01,-5.144134871274148146e+00,-4.527727835502000087e-01,3.649356832803257511e+00
3.000000000000000000e+00,2.284078020400631104e+01,8.759383813723017553e+00,-6.180434468377400847e+00,1.911902635448785803e+00,-1.520168119152117914e+00
3.000000000000000000e+00,1.650729382817208446e+01,1.164540878187300876e+01,-4.283393333428235916e-01,6.699451654331574524e+00,2.485440171417166777e+00
3.000000000000000000e+00,2.456919287184704714e+01,1.167840095833309100e+01,-5.918322902980218458e+00,2.770073380315252631e+00,1.987925712399846834e+00
3.000000000000000000e+00,1.579630048340351678e+01,1.010173340666157138e+01,-5.968535745117081959e+00,-9.932698267733715003e-01,-4.486739134801778772e-02
3.000000000000000000e+00,1.335534067717965812e+01,1.039503508079704730e+01,-4.926305016894798605e+00,-5.321270723356944288e+00,2.326472461036736217e+00
3.000000000000000000e+00,2.186680113083321331e+01,8.268626604720635598e+00,-5.899751978674548702e+00,-7.388258890193719619e-01,2.906396123033022860e+00
3.000000000000000000e+00,2.153277560246667832e+01,1.143122594373615541e+01,-6.054752728122100081e+00,5.092579694675802848e-01,-1.303311972950083275e+00
3.000000000000000000e+00,2.625349285703062918e+01,1.105180209942910885e+01,-5.452519138505731888e+00,4.161383901592166978e+00,-4.175053453642222911e-01
3.000000000000000000e+00,2.511830551811306833e+01,8.254560927535781190e+00,-4.442321927508640300e+00,9.939500097339852847e-01,-2.453972353296198339e+00
3.000000000000000000e+00,2.076675323640671067e+01,9.136893312007501322e+00,-5.004863961563142283e+00,-2.672278895135745902e+00,5.327954729685739910e-01
3.000000000000000000e+00,2.313597379494143524e+01,9.424301926939051555e+00,-5.891784350970906026e+00,3.803189237364701825e+00,1.576990544858067667e+00
3.000000000000000000e+00,7.346839317262132241e+00,1.599544610521789068e+01,4.189953326829728653e+00,-7.320548592172649860e-01,5.809159121350798927e+00
3.000000000000000000e+00,2.216450117780021145e+01,9.819199343711860095e+00,-4.277954678800980126e+00,-6.547906127750557914e-01,9.683170338365609808e-01
3.000000000000000000e+00,2.317289612533524590e+01,1.030806724267502084e+01,-4.770272960382548888e+00,4.758664350002219656e+00,6.567030634666990441e-01
3.000000000000000000e+00,2.619918737980686529e+01,1.135276349165219045e+01,-7.373016793524082679e+00,6.262049786453844913e-01,-3.022558816417430627e+00
3.000000000000000000e+00,-1.860367467095654481e+00,1.669480767004258226e+01,6.839368424788273337e+00,-2.484315345437493328e+00,1.301988647796838627e+01
3.000000000000000000e+00,1.617999203114464279e+01,1.091990994387452574e+01,-2.115637616347232353e+00,1.775651822674843450e+00,-5.095191561341236852e-01
3.000000000000000000e+00,1.875703042596260062e+01,-1.106609430618748835e+00,-1.014561223505020982e+00,5.869600463141415148e+00,5.266992947962122251e+00
3.000000000000000000e+00,2.031277353003607189e+01,9.092475816781551146e+00,-4.920499524661519075e+00,2.891833925085125490e-01,1.828238264890931886e+00
3.000000000000000000e+00,2.260319055250839426e+01,1.040493732300345009e+01,-2.337841070677899147e+00,1.712076865727690134e+00,-8.503742511187034836e+00
3.000000000000000000e+00,2.277515209399422247e+01,6.362196655804962298e+00,-5.881601373515115583e+00,-1.195579749419582338e+00,5.409533513314636055e-01
3.000000000000000000e+00,2.226374564499467823e+01,1.041969667403401978e+01,-3.458232096998739902e+00,-1.680766396406410790e+00,-3.328576267832085378e+00
3.000000000000000000e+00,-1.952730565833735277e+00,1.392231779053135377e+01,5.940720143668490216e+00,-6.189927109285679130e+00,1.436765651959711398e+01
3.000000000000000000e+00,2.355843919918466511e+01,7.440948145379785217e+00,-5.250038111813633890e+00,1.835402567134595930e+00,2.940502972611938493e+00
3.000000000000000000e+00,2.054447207274203890e+01,1.179511264596834508e+01,-2.493035302989216273e+00,1.094140684673769792e+00,-1.142457937134883084e+00
3.000000000000000000e+00,2.012832699578130757e+01,1.018755863527032091e+01,-5.618882223912446960e+00,-1.437785243780313360e+00,-1.144368236286613882e+00
3.000000000000000000e+00,2.133129289258106809e+01,1.078703453611332641e+01,-9.644032597670659790e-01,3.980141042472110424e+00,6.595178105024066539e-01
3.000000000000000000e+00,1.878765546701709610e+01,7.787015813683462184e+00,-3.975613356424835043e+00,2.384553728017677621e+00,8.473522736640310971e-01
3.000000000000000000e+00,1.175785045305911858e+01,9.634193068913074143e+00,2.549456708915034842e+00,7.287932588539828949e+00,3.106448809889347795e-02
3.000000000000000000e+00,1.643957860648490810e+00,8.406064264241399187e+00,6.156247369491479660e+00,1.301701394602481132e+00,1.555059871134405469e+01
3.000000000000000000e+00,1.980886298033806625e+01,1.110361794897837306e+01,-2.408273028234615865e+00,-1.639780328480808125e+00,-3.486841421003502806e+00
3.000000000000000000e+00,1.447146897544036470e+01,8.602925089891273913e+00,-2.118976494759403639e+00,1.147761987218129720e+00,-2.762574611556057214e+00
3.000000000000000000e+00,1.581080110653584647e+01,1.247379844527256942e+01,-7.230164184578721231e-01,5.283096526285893546e+00,-1.223443005668001016e+00
3.000000000000000000e+00,2.042825082271313164e+01,5.989328625565637054e+00,-6.226696909178518702e+00,9.770968712723179239e-01,9.706675002002613795e-01
3.000000000000000000e+00,2.601559487498948187e+01,9.012293234067664471e+00,-2.336487179276166781e+00,7.441262202358810640e+00,2.108995397902411639e+00
3.000000000000000000e+00,1.669398268359650928e+01,1.315678573603427992e+01,-5.189946230548305728e+00,-5.148909913337052835e+00,2.196887084117161049e+00
3.000000000000000000e+00,1.940519757461803252e+01,8.715040869330554330e+00,-1.147887764794778942e+00,3.595494524665024283e+00,-4.215857751807830844e+00
3.000000000000000000e+00,-8.815401107029726901e+00,1.386997596193831939e+01,7.949400443911789793e+00,-5.244349499512771295e+00,4.599819549108833172e+00
3.000000000000000000e+00,-5.158849723093049455e+00,1.567687997977980174e+01,1.155138569617294309e+01,9.037435202047491289e-01,5.934853984767799240e+00
3.000000000000000000e+00,-3.740519386813472291e+00,1.530736063289023363e+01,4.902238150824048013e+00,-6.097299778551843019e+00,1.263173158716958433e+01
3.000000000000000000e+00,1.654914511324016857e+01,1.197114478284547090e+01,-1.461283166633354780e+00,-1.848108780134228413e+00,-9.968920683790560844e-01
3.000000000000000000e+00,2.478660188150664112e+01,9.391415714969005180e+00,-4.778141713051165418e+00,7.184186813092221513e+00,-1.283738970966719961e+00
3.000000000000000000e+00,2.291580784662881953e+01,1.051063350026887555e+01,-6.146750581261180457e+00,2.554434188153570151e+00,-7.485781558174040562e-01
3.000000000000000000e+00,1.569826999030354742e+01,1.146309975471033304e+01,-1.645905205593572784e+00,1.713271387533457535e+00,1.906487802801592746e-01
3.000000000000000000e+00,2.114423680660906513e+01,9.859350583972849691e+00,-6.962285575036825769e+00,3.867194574290853670e-01,-1.998923871340830383e+00
3.000000000000000000e+00,1.589819041687017265e+00,1.867398468586635474e+01,7.885524460791377699e+00,3.342046355891698628e+00,1.317490404422589734e+01
3.000000000000000000e+00,2.295424515329130344e+01,8.367364372823804075e+00,-6.701683336405207747e+00,1.032554011153884010e+00,1.312402708610530322e+00
3.000000000000000000e+00,2.294802347298355016e+01,8.459288103702748529e+00,-6.522052982796670229e+00,2.930368232666688222e+00,-1.393353860420266876e+00
3.000000000000000000e+00,1.876570067051045854e+01,1.096233317150258380e+01,-3.279990271425381021e+00,1.981392416945344070e+00,6.285895780634656593e-02
3.000000000000000000e+00,-7.415127093192011465e+00,1.419341968531839981e+01,9.029304491315906844e+00,-3.448622206786422506e+00,3.412289193027006284e+00
3.000000000000000000e+00,1.538940487514099509e+01,9.726692931632030081e+00,-5.147304074195893087e+00,-3.741089866567572919e+00,-1.576455718697581831e+00
3.000000000000000000e+00,2.429682003426689008e+01,1.100601133661457354e+01,-3.677402297991649860e+00,1.602745215979399562e+00,-2.800076366614244971e+00
3.000000000000000000e+00,1.861978760592651483e+01,1.068284635206369870e+01,-2.528444991080092574e+00,2.064832096564096720e+00,1.935592896313852229e+00
3.000000000000000000e+00,2.351135596611167955e+01,7.399288257857008055e+00,-8.358003606943045227e+00,1.253671235805429607e+00,1.601179198105275592e-01
3.000000000000000000e+00,1.881316746167751219e+01,1.356333206302015704e+01,-3.192950854159012586e+00,3.922013968575932985e+00,-2.387812317427362441e-01
3.000000000000000000e+00,2.151808907003815463e+01,1.202512927282497834e+01,-3.143234288177968683e+00,5.015593698107645437e+00,-1.590806059558888541e-01
3.000000000000000000e+00,2.415039170704469740e+01,1.388957296390537444e+01,-7.430083446342588438e+00,2.069374108469937301e+00,-6.560990561182258318e-01
3.000000000000000000e+00,2.634359664442049720e+01,1.209806740840534545e+01,-2.689612400071252463e+00,5.170279878518630134e+00,1.636999920614782722e+00
3.000000000000000000e+00,-2.899226886014370841e+00,1.581974131503038095e+01,6.570113137448291951e+00,-6.230644937298831287e+00,7.845372439801068687e+00
3.000000000000000000e+00,2.422791260349586651e+01,8.811383901806213004e+00,-6.276925431063706817e+00,5.702234794367665671e+00,-2.048192949462503687e-01
3.000000000000000000e+00,1.354877835989142199e+01,1.076479285699477018e+01,2.273202417040079748e+00,7.987914445376921080e+00,-4.598634180007737271e+00
3.000000000000000000e+00,-8.226601439078359945e+00,1.502598156346591018e+01,1.327831088887061917e+01,-2.776160831021448949e+00,9.194070543762382641e+00
3.000000000000000000e+00,2.044004109514742851e+01,8.728467376630064223e+00,-3.750507337472106073e+00,-2.335037407557406741e+00,-2.017516750587045049e+00
3.000000000000000000e+00,2.267177918082886023e+01,8.302282619542014075e+00,-5.834681249092389166e+00,-6.765772379250140078e-01,8.433504419319269862e-01
3.000000000000000000e+00,1.122534906798525967e+01,1.168809284740528120e+01,-1.060606558951866951e+00,-2.967836248545763222e+00,1.169437538936072762e+01
3.000000000000000000e+00,1.953760153824322998e+01,9.980524921539444705e+00,-5.257041282206559529e+00,-5.556282349516012964e-01,4.923335114349608688e+00
3.000000000000000000e+00,2.372339436907354937e+01,1.041709384632208213e+01,-7.075619070303964087e+00,1.386308881941421989e+00,-4.874148865502006545e-01
3.000000000000000000e+00,-7.991726786107204106e+00,1.893560245204425030e+01,1.335552893946574571e+01,-9.863557856201312646e-01,4.941912445417529831e+00
3.000000000000000000e+00,-5.108691656665804715e-01,1.765212025975555576e+01,8.211267281955851871e+00,6.208123796231105551e+00,1.059356526240673979e+01
3.000000000000000000e+00,1.818420390366768657e+01,6.155275195538216337e+00,-6.835961638607577662e+00,1.586898511507007226e-01,-6.792763754066043269e+00
3.000000000000000000e+00,-3.597725698153794394e+00,1.476108343321000049e+01,8.506610855405948968e+00,-2.774762585393512726e+00,9.189906587634762758e+00
3.000000000000000000e+00,1.888302871184356846e+01,1.191285690795971952e+01,-1.093756417951478044e+00,8.766953943891431678e+00,3.146602535751265584e-01
3.000000000000000000e+00,1.536656132034568145e+01,1.115729977206960122e+01,-1.072183009318115499e+00,8.812917814548168138e+00,2.401287698976555529e-01
3.000000000000000000e+00,1.779780527037381788e+01,1.202043468951906924e+01,-1.294464952442273109e+00,4.810323443240180907e+00,3.914143833236542580e+00
3.000000000000000000e+00,1.874476780995447811e+01,9.882331821770913294e+00,-3.791186820550946912e+00,-2.867012701871953340e+00,-3.697481175606359027e+00
3.000000000000000000e+00,2.112185279194649112e+01,4.700532746883382629e+00,-3.284877368552953314e+00,4.325470287182641371e+00,-4.223330299017042933e+00
3.000000000000000000e+00,2.289990457586602801e+01,1.204025145565231902e+01,-4.192980128008923835e+00,2.767339447792037443e+00,7.507355559335243678e-01
3.000000000000000000e+00,1.971700178868649189e+01,9.987924797509331043e+00,-5.141256366682098289e+00,-4.142312386808410629e+00,2.979338103611130495e-01
3.000000000000000000e+00,2.122800831531989019e+01,9.951651543305509051e+00,-6.546065279156177752e+00,2.551094006088450605e+00,-1.073497905007597231e+00
3.000000000000000000e+00,2.048043023468097346e+01,7.553920429110989154e+00,-3.154050119525436013e+00,3.044214105121377134e+00,2.923702228346396481e+00
3.000000000000000000e+00,1.661047726262705027e+01,1.198645740755260292e+01,-3.100040548060409851e+00,1.575277705087389624e+00,-1.324769764522191640e+00
3.000000000000000000e+00,1.767873995174083390e+01,6.889283414227787894e+00,-4.252901983167263644e+00,-1.728862592436490653e+00,1.346184311626880570e+00
3.000000000000000000e+00,1.819242623369084910e+01,1.012550748280421331e+01,-4.654208937469544338e+00,4.238535868909419690e+00,-2.110369449039756873e+00
3.000000000000000000e+00,4.139101516986753104e+00,1.239860598564957428e+01,3.212968535055213959e+00,-4.365438672070929726e+00,1.578200073977622075e+01
3.000000000000000000e+00,1.971793365768322914e+01,1.394754102626860259e+01,-6.666292748247485633e+00,-2.281595099988078079e+00,2.915639795334768802e+00
3.000000000000000000e+00,2.571138073315779238e+01,7.676883513728217423e+00,2.541953906382741213e+00,1.701043663947654139e+01,9.470796759565390799e-01
3.000000000000000000e+00,-4.823344600646384706e+00,1.429878030396225519e+01,7.181649888538547799e+00,-5.172352639016167153e+00,4.122663970866154770e+00
3.000000000000000000e+00,4.760516117858446528e+00,1.233150054918719007e+01,3.547195287605825698e+00,4.701601657832925163e+00,-2.252407731485689624e+00
3.000000000000000000e+00,1.386699646301542188e+01,1.251350417658792757e+01,9.955467067865065856e-01,3.210100798011208401e+00,-9.252164490716225487e+00
3.000000000000000000e+00,1.789603979244063581e+01,1.041790373234798395e+01,-4.611978705148398916e+00,-1.914903410640355963e+00,-1.383069607411186563e+00
3.000000000000000000e+00,2.284187269808494491e+01,9.649596968365790062e+00,-3.116487430497259403e+00,5.631951673130116021e+00,-9.536649246201271968e-01
3.000000000000000000e+00,2.019510385655770079e+01,7.856448294969974988e+00,-8.187027889690851268e+00,-7.721020585187973739e-02,9.842519559817684005e-01
3.000000000000000000e+00,1.839489523617312017e+01,1.450522925534114105e+00,-2.824234920387895365e+00,5.711132610280821531e+00,4.857382396472828212e+00
3.000000000000000000e+00,1.550762997794610420e+01,1.105138069332268813e+01,-1.971150296566232529e-01,-1.050306501571481421e+00,-2.839391487290112259e+00
3.000000000000000000e+00,1.234288536022165239e+01,7.047736035401347188e+00,1.817601909740396593e+00,3.344345833571642057e+00,3.457349992990156107e+00
3.000000000000000000e+00,1.623920115355210214e+01,8.359689636847511096e+00,-7.133886499797742253e+00,-2.131902661950618949e+00,7.266387168191110191e-02
3.000000000000000000e+00,2.292108205661621056e+01,7.825340520446893322e+00,-5.527668166999511357e+00,1.713803444318465097e+00,9.815954625429885727e-01
3.000000000000000000e+00,1.803367177897025897e+01,3.259193948225232340e+00,3.339730085434616136e+00,7.070059497839209506e+00,5.860704767994380227e+00
3.000000000000000000e+00,2.677162295575967832e+01,1.049392508850031014e+01,-6.408749989239596268e+00,2.693978177384840134e+00,-1.493235517526947831e+00
3.000000000000000000e+00,2.776152953584886163e+01,1.088775638999906370e+01,-5.290527404382582510e+00,5.645158791988242442e+00,9.322246787380529254e-01
3.000000000000000000e+00,2.202947390574986386e+01,1.141571011299060601e+01,-6.741873932169684558e+00,-2.171160182987010412e+00,-1.171786752119787084e-01
3.000000000000000000e+00,-3.375083886666168986e+00,1.891760292148201827e+01,1.338378594484815309e+01,8.104157307569911595e+00,1.130192615305607617e+01
3.000000000000000000e+00,2.194619810725444609e+01,1.071363828050428424e+01,-6.983032512800860125e+00,4.699655298635191381e-02,2.891618510127561326e+00
3.000000000000000000e+00,1.091780043723792204e+01,1.251494196844289064e+01,-5.184508226930272912e+00,-1.081047937339763898e+01,1.248570060729206510e+00
3.000000000000000000e+00,2.215309528925458693e+01,1.270599114251729667e+01,-3.900407839237004293e+00,4.604851214296869166e+00,-6.225506146320530121e+00
3.000000000000000000e+00,1.766907994005415361e+01,1.131413262938722575e+01,-6.067641193316321235e+00,7.883722952053255628e-02,-1.587433925334794882e+00
3.000000000000000000e+00,2.010124007124518286e+01,1.337039223314617509e+01,-5.324793765464436390e+00,3.169621246234310963e-01,5.630478251368884468e-01
3.000000000000000000e+00,7.535450086930080893e+00,1.509251777335845901e+01,1.048820432448008377e+00,-1.604559387567916495e+00,1.400102176110322993e+01
3.000000000000000000e+00,8.461230235253935916e+00,2.117978539420329653e+01,6.712519608547698802e+00,1.067500688382136964e+01,1.859621717915146988e+01
3.000000000000000000e+00,2.270911841142393683e+01,1.060693227050403920e+01,-7.834641919694674606e+00,-2.120439814641575715e+00,-1.459259586864777969e+00
3.000000000000000000e+00,2.075049011165986457e+01,8.882427022328295507e+00,-2.437997581658553070e+00,-1.407473712383491726e+00,-7.438942528580769209e-02
3.000000000000000000e+00,1.815094366294075101e+01,1.473125512222591560e+01,-3.972111246972404697e+00,2.715159646056626297e+00,-5.289299952312387365e-02
3.000000000000000000e+00,1.986183565730939904e+01,8.705107415118904512e+00,-6.119674375096709085e+00,7.354574145302398058e+00,1.003028627494293890e+00
3.000000000000000000e+00,1.704388812299334077e+01,9.769617730468210581e+00,-3.685286744736066211e+00,2.074501481341833653e+00,1.078541929201221716e+00
3.000000000000000000e+00,2.041412875238764002e+01,5.298076344440324270e+00,-7.515691830635994997e+00,2.060952470576063345e+00,-7.846627438480776595e-01
3.000000000000000000e+00,1.195916086101659914e+01,-4.422445267039036843e-01,7.097933405621684733e-01,5.229791538675802265e+00,7.751444389683086911e+00
3.000000000000000000e+00,2.125486532207776591e+01,9.311133248157617004e+00,-2.590902433618956557e+00,4.575755381868472860e+00,5.232450885428931164e-03
3.000000000000000000e+00,-4.095467838872598243e+00,1.609484307479295140e+01,3.533812711461073341e+00,-9.779265348013296943e+00,8.210675200621338377e+00
3.000000000000000000e+00,1.451707189820110244e+01,1.091564192501369490e+01,-4.704431332530448207e-01,2.870354911780409690e+00,-1.368205632898978230e+00
3.000000000000000000e+00,1.738459200393045734e+01,6.478141432763611540e+00,-4.177800954145468815e+00,4.317501921023687572e+00,-4.900074406144104833e-01
3.000000000000000000e+00,2.288082345233445025e+01,9.466462324828958330e+00,-6.399215402834393274e+00,-4.058376960904539921e+00,-1.248403094900015553e+00
3.000000000000000000e+00,2.180444353072079267e+01,1.114659938221414848e+01,-4.798044257827254633e+00,2.458540717159468869e+00,1.588886529624684130e+00
3.000000000000000000e+00,1.787972571038939407e+01,1.471042831115916449e+01,-1.559947766776989209e+00,3.175859213555976446e+00,-2.159279247738951746e+00
3.000000000000000000e+00,1.586093974252750272e+01,8.954643951464037244e+00,-5.567037911992725796e+00,3.031170544394876654e+00,-3.397006150543511627e+00
3.000000000000000000e+00,-3.011780732498803737e+00,1.528768282939179279e+01,4.433028563521864029e+00,-6.594332120699863964e+00,1.008715576718853235e+01
3.000000000000000000e+00,1.812298865995432706e+01,1.004287426512234838e+01,-7.384200154107016800e+00,-4.934794042273014547e+00,-2.159904248220430922e+00
3.000000000000000000e+00,2.590611959081730120e+01,1.158529640747136824e+01,8.528387791133635432e+00,3.441383658491349706e+01,8.237955923401662162e+00
3.000000000000000000e+00,1.147096854230232310e+01,1.075725964885767283e+01,2.865419808035259308e+00,7.033607561192670055e+00,-2.307073125720288331e+00
3.000000000000000000e+00,1.192323741261304271e+01,8.927296423144651882e+00,9.137775289804075385e-01,7.348467635461411795e+00,-2.492233940620471877e+00
3.000000000000000000e+00,1.915789182608308039e+01,1.064457742234241877e+01,-4.183247896983949055e+00,2.002051507353457716e+00,1.270997708236495827e+00
3.000000000000000000e+00,2.217604361102663191e+01,8.072829720679113308e+00,-4.296464539006230154e+00,6.494344836939901278e+00,1.418721805838283778e+00
3.000000000000000000e+00,3.847810812408516412e+00,1.182191010844923618e+01,-8.438327740710622749e-01,-1.262734929481496593e+01,5.974506263454298249e+00
3.000000000000000000e+00,2.057459676379425062e+01,1.184066567560846117e+01,-4.466212631301413438e+00,1.973618615560717382e+00,-1.346377524458097996e+00
3.000000000000000000e+00,1.735446133783444012e+01,9.799401423397428701e+00,-1.769751110968626806e+00,6.882795769316701673e+00,-7.536420056159729430e-01
3.000000000000000000e+00,2.089720488893055261e+01,1.193984569322375933e+01,-5.142565290445248571e+00,1.903036843529921085e-01,-2.646710288654538612e+00
3.000000000000000000e+00,5.950741729242233546e+00,9.263953678500065791e+00,2.348530402127184225e+00,5.225410556756346914e+00,-1.079542226373635838e+00
3.000000000000000000e+00,1.362245487719318149e+01,1.470016800234867382e+01,-1.289619939542591576e+00,2.759183209518456970e+00,-2.149020022130895935e+00
3.000000000000000000e+00,1.178991776731331065e+01,1.395748644728507060e+01,-2.546442865628153918e+00,1.528840888969258183e+00,-1.436569162937374022e+00
3.000000000000000000e+00,1.911815337432463124e+01,1.250967775912722324e+01,-2.593226260963407803e+00,-9.133402152322213086e-01,-2.911542166383621399e+00
3.000000000000000000e+00,2.738853519383050994e+01,6.133361684950743964e+00,-4.271940377144667345e+00,1.147216167334262238e+01,-3.414125964018679849e+00
3.000000000000000000e+00,1.543123612842891568e+01,1.338012201461757300e+01,-2.474819340964605985e+00,5.913736357953074396e+00,2.969429024500970016e+00
3.000000000000000000e+00,9.713083874861624167e+00,1.407312669782788639e+01,-1.612937409831374014e+00,-5.957841807160924041e-01,3.610364325235203342e+00
3.000000000000000000e+00,1.790632088011242473e+01,1.012200832219517110e+01,-3.683187716472609896e+00,4.073437808365298451e+00,-1.532689569329719115e+00
3.000000000000000000e+00,8.676321812105605602e+00,1.351768848605873252e+01,3.482444480968431400e+00,8.518665388742270750e+00,-1.020736868292537958e+00
3.000000000000000000e+00,2.395538186878961540e+01,1.407062357948930398e+01,-4.563466555571572769e+00,2.674856336744380947e+00,3.152699231304593397e+00
3.000000000000000000e+00,1.869837814321880387e+01,8.276194754300902900e+00,-6.482065226598327179e+00,-1.000327517047652215e+00,2.730213822178546579e-01
3.000000000000000000e+00,1.900501023913275844e+01,8.110973295451392673e+00,-4.272488907414105697e+00,-1.988135063085373355e-01,8.979762480382459389e-01
3.000000000000000000e+00,1.806379527880332958e+01,1.529271065718610245e+01,-3.060866126471681437e+00,5.640890058427927123e+00,4.874193534626368063e+00
3.000000000000000000e+00,2.057302017620238033e+01,6.501717746090927008e+00,-6.769638909123341541e+00,-2.683237190814395046e+00,-3.656161467736668280e-01
3.000000000000000000e+00,2.186971395773899829e+01,1.341133500470893658e+01,-2.638567712854551495e+00,6.255270962589197126e+00,7.178124973970250622e+00
3.000000000000000000e+00,9.849773913322984242e+00,1.138332143899139837e+01,-2.002030519415375132e+00,3.494839030956063741e+00,6.048430553253143771e-02
3.000000000000000000e+00,2.473729308393332715e+01,9.023132895218822114e+00,-3.817576090620300011e+00,6.605082141739161194e+00,3.168957915580307372e+00
3.000000000000000000e+00,3.134752247845796447e+01,9.829653929952105074e+00,-5.326246017209184558e+00,1.251989788033740680e+01,5.384475459299454592e+00
3.000000000000000000e+00,1.453980147510379517e+01,1.238127578625365466e+01,-4.876711585610884470e+00,-3.112971104818875290e+00,-2.394040248892825407e+00
3.000000000000000000e+00,2.046324147008317240e+01,9.065782911702322977e+00,-2.328670702329712405e+00,1.210443924154997219e+01,3.928214291660083290e+00
3.000000000000000000e+00,1.257438012993984700e+01,1.221102806662150897e+01,-3.289436611373772301e+00,-3.320771998344139053e+00,1.408286921845146145e+00
3.000000000000000000e+00,-1.115087071905744187e+00,1.226107022218891629e+01,2.202062061767716017e+00,-1.152941189122684307e+01,1.208706077014311653e+01
3.000000000000000000e+00,2.123690874822651153e+01,1.168012505247294186e+01,-5.153393741965409447e+00,-1.037946291354283179e+00,-6.982394683561521376e-01
3.000000000000000000e+00,2.611880397168384249e+01,1.069979071905133949e+01,-5.761149530557123200e+00,6.196298044083057732e+00,2.100049988878185392e+00
3.000000000000000000e+00,1.122411961826545301e+01,8.920366761303345271e+00,-6.866837817380452291e-01,-2.121779974070890251e+00,-1.337965276527257608e+00
3.000000000000000000e+00,1.919660257362540534e+01,7.693062561350826556e+00,-5.271146768720918807e+00,-2.496048714424831338e+00,-6.931678981044274934e+00
3.000000000000000000e+00,-2.942221162089597275e+00,1.357323916372188144e+01,9.123072741802412011e+00,-5.456682224596790753e+00,5.802449039233626316e+00
3.000000000000000000e+00,1.432349074640899822e+01,1.270828766558409129e+01,-4.917875688885900765e+00,-3.556016962457320574e+00,4.805525269796921073e+00
3.000000000000000000e+00,2.231281616043143501e+01,9.483590222206348841e+00,-5.820702864331500415e+00,1.947106977310991471e+00,2.696407534805521422e+00
3.000000000000000000e+00,2.376064682198867573e+01,1.078396273896424340e+01,-4.960596140663302123e+00,4.799135804723141385e-01,-2.709575697854455512e-01
3.000000000000000000e+00,1.751686745638285814e+01,9.180995161354193357e+00,-3.194723329481739427e+00,2.313200709908420194e+00,1.396393141122125758e+00
3.000000000000000000e+00,2.109620023489315344e+01,6.338981097167089018e+00,-3.188912957820989824e+00,1.200286365863836968e+00,3.638133388019292092e+00
3.000000000000000000e+00,1.105946425527493737e+01,1.649638740635441536e+01,-9.248066782711431566e-01,-5.080640263528269918e-01,-1.721870864715177030e+00
3.000000000000000000e+00,6.099452666806270074e+00,1.724309733021533830e+01,1.966265376894635653e+00,2.768287654397732389e+00,-5.031848454960839989e-01
3.000000000000000000e+00,1.628985106521318471e+01,9.896887761460924082e+00,-4.569889677634521696e+00,-5.132151270477712801e-01,-5.524812244881169399e+00
3.000000000000000000e+00,2.253933835992100754e+01,1.325923082073045478e+01,-5.648023251288170066e+00,2.180974187591329105e+00,1.845077586093776534e-01
3.000000000000000000e+00,5.661965085025463806e-02,1.773005587981284492e+01,7.610148264225336412e+00,2.508846453795949838e-01,4.070595302025397100e-01
3.000000000000000000e+00,-6.499405952182182311e+00,1.393553119908394322e+01,6.613493876606219679e+00,-9.338496170914904582e+00,8.850165240870897065e+00
3.000000000000000000e+00,2.264330816958305803e+01,1.078769860848104400e+01,-5.157857643326775765e+00,-6.405630831592077357e-01,-5.435378565654684024e+00
3.000000000000000000e+00,1.987754166605440886e+01,1.359400483286648509e+01,-5.365408945957413245e+00,-1.040565930581416110e+00,7.530452027236832491e-01
3.000000000000000000e+00,1.131993596209753328e+01,1.170636408577370524e+01,1.638111329088374424e+00,1.805816962917889512e+01,-8.411280840388090096e-01
3.000000000000000000e+00,2.446484808632979124e+01,8.009529971848179386e+00,-6.815860405602848004e+00,3.243084106344420015e+00,-1.723164378562553001e+00
3.000000000000000000e+00,2.271376842818065001e+01,9.638705176063607993e+00,-5.772453018069580999e+00,2.662392212360434662e+00,4.558409985174018964e-01
3.000000000000000000e+00,1.846599502952441441e+01,1.094328087520437620e+01,-1.527565130210086219e-01,8.508585194997751344e+00,-1.041999906062899495e+00
3.000000000000000000e+00,2.066650925561988572e+01,1.027116138860590944e+01,-4.935623307543329119e+00,-3.745975245436066636e+00,-6.183531489274397330e+00
3.000000000000000000e+00,2.225503606357340658e+01,1.130440928821722046e+01,-5.668361622779276132e+00,-3.880144370060767955e-01,2.365289702961283602e+00
3.000000000000000000e+00,2.228348417139507731e+01,8.659165157541256264e+00,-7.219539109050957748e+00,2.236858585564476698e+00,3.945636102791394428e+00
3.000000000000000000e+00,2.357537752062804515e+01,1.003112653327225345e+01,-4.762699409881262724e+00,2.823136888353475982e+00,1.678264562077595556e+00
3.000000000000000000e+00,2.180926189694083206e+01,7.133964831966285836e+00,-4.950347989406671978e+00,8.230389949051689080e-02,-2.228377250099558893e+00
3.000000000000000000e+00,2.224779333940258397e+01,8.556198346316621794e+00,-5.879895015137465819e+00,7.147254814273800161e-01,2.647824237266987457e-01
3.000000000000000000e+00,2.652400481229292595e+01,9.390750581311790413e+00,-4.011611756169801701e+00,7.114162055429169129e+00,-1.709818715520678434e-01
3.000000000000000000e+00,1.893855300050808310e+01,7.517300776296095499e+00,-2.004043222827762261e+00,1.682541257784373467e+00,-5.248948203286893488e+00
3.000000000000000000e+00,2.096988173188857019e+01,8.817823011865295157e+00,-7.644199121210366599e+00,1.799415141021699860e+00,3.427072719975218229e-01
3.000000000000000000e+00,-7.359230507454374681e+00,1.418422830167659754e+01,1.057741900089852116e+01,-6.112145187903084143e+00,6.614396411972614409e+00
3.000000000000000000e+00,1.453802156766586151e+01,1.243373156771972177e+01,-2.491481538809904972e+00,-2.465440418094543507e+00,3.474583594555985311e+00
3.000000000000000000e+00,1.724113286502050002e+01,8.489831739415325984e+00,-3.828363306358137930e+00,4.365193746321622825e-01,-4.485626797556568901e-02
3.000000000000000000e+00,1.141262399644064729e+01,4.896296966075961876e+00,2.139580036480643876e+00,9.013757885536909598e+00,3.028047065545948602e+00
3.000000000000000000e+00,-5.360075875496852049e+00,1.782463361806444269e+01,1.115082050969897942e+01,4.398943977507776992e+00,7.536595898008812355e+00
3.000000000000000000e+00,1.068233758995843807e+01,9.744396982989496081e+00,4.974293125130477833e+00,6.456448510492293735e+00,-3.613770829022880715e+00
3.000000000000000000e+00,-5.386301823098913921e+00,1.488278487060831345e+01,7.633100582288148139e+00,-7.001271682757365333e+00,8.278322370335674307e+00
3.000000000000000000e+00,-1.581521738432920321e+00,1.333527457131151905e+01,4.582008179554541094e+00,-7.822703270232212347e+00,7.640506113560203261e+00
3.000000000000000000e+00,2.053656338052202912e+01,7.462813381255829270e+00,-4.318385257987118919e+00,3.307433539620245611e-02,-6.424528556710962235e+00
3.000000000000000000e+00,-3.168159098462169254e+00,1.748632045197377494e+01,9.523977388127001120e+00,-3.899081372137203627e-01,1.170259798052643241e+01
3.000000000000000000e+00,1.466978806649723310e+01,1.030352577424410221e+01,-2.835847551518531073e+00,-1.834516109304940246e+00,-2.877101804336156476e+00
3.000000000000000000e+00,1.139601723525029797e+01,1.629984592965164936e+01,-2.033952411086051626e+00,-1.841131012794801625e-01,1.304625921537669342e+01
3.000000000000000000e+00,2.070733209560927435e+01,9.049326338863211916e+00,-8.316658205207662746e+00,-1.693311886103463282e+00,2.824062370267431010e+00
3.000000000000000000e+00,1.944350530319866621e+01,9.192493002854028816e+00,-1.536267955220034453e+00,8.413745299132884270e+00,-1.316844612914688684e+00
3.000000000000000000e+00,2.211780051498271504e+01,1.100118342243303182e+01,-3.521827552503975944e+00,2.544572392922285431e+00,-3.623202942802573379e+00
3.000000000000000000e+00,2.119220926748753087e+01,1.132399004354220118e+01,-4.539519735353495733e+00,3.811641681492178857e-01,-9.786474416158841283e-01
3.000000000000000000e+00,-2.997895860050204142e+00,1.735317097930334285e+01,3.472332036864371307e+00,-1.216784909475648391e+01,1.089011489156103352e+01
3.000000000000000000e+00,1.679754406281268686e+01,1.074050735246718524e+01,-6.907911720982018444e+00,-3.168921062300301017e+00,-3.710518700873570719e-01
3.000000000000000000e+00,2.250468778073988929e+01,1.032520440685505925e+01,-2.588646690651848825e+00,4.198748860735155297e+00,-4.023600122745294994e-01
3.000000000000000000e+00,1.486169700220997214e+01,8.408415182901030960e+00,-3.351738897950871987e+00,-5.090825451973476135e+00,-2.673615737447533558e+00
3.000000000000000000e+00,9.563754065370384083e+00,1.009082144475340215e+01,-1.005616226074240949e+00,-1.554928711575942701e+00,-1.809697928390889610e+00
3.000000000000000000e+00,1.890036744575096250e+01,9.168765748431082940e+00,-6.465884526437680080e+00,-4.689782599200446711e+00,1.240876738864528317e+00
3.000000000000000000e+00,-3.079888497657329083e+00,1.414268252726873243e+01,7.633155637700498986e+00,-5.316748007990263147e+00,3.244203587554070456e+00
3.000000000000000000e+00,2.195301646303219201e+01,1.046807798133218270e+01,-6.146476632191124168e+00,-2.485930405547781774e+00,3.475521482568811327e-01
3.000000000000000000e+00,2.397379759158604529e+01,9.485529129060235931e+00,-5.944456090857137553e+00,3.082270453478301420e+00,-7.492452723094843448e-01
3.000000000000000000e+00,1.960971524273976030e+01,9.726266370263818573e+00,-6.576921603914729353e+00,1.577716917390182827e+00,-1.039670750071219674e+00
3.000000000000000000e+00,2.005816539624776951e+01,7.487579203954328300e+00,-6.079224382864085285e+00,-2.459635423441822955e+00,3.150851556023933409e+00
3.000000000000000000e+00,-2.864927652287444282e+00,1.194111884317565497e+01,5.389858004068385000e+00,-8.620016881413965493e+00,5.351627476946720030e+00
3.000000000000000000e+00,1.401152424909576588e+01,6.684317371167368016e+00,-5.664558212382529767e+00,-1.848959419447246066e+00,-1.317158164106670082e+00
3.000000000000000000e+00,1.702058195835794763e+01,6.445461521978921304e+00,-3.830494692905731302e+00,-2.144636079718425403e+00,3.845264165348754926e+00
3.000000000000000000e+00,1.044117803854886439e+01,1.339713781827766681e+01,6.895162926517857116e+00,1.222921266254795114e+01,5.078689111503031928e-01
3.000000000000000000e+00,1.587913613498301935e+01,9.429213390300635211e+00,-3.199439815595304104e+00,2.797572760023140148e+00,-3.289118608485043005e+00
3.000000000000000000e+00,1.801854866434017666e+01,6.054972810344946943e+00,-6.442938968876958050e+00,-2.739543774854334757e+00,5.402367109412855584e-01
3.000000000000000000e+00,-1.931927917017524088e+00,1.588546101034033242e+01,7.750240405108872466e+00,-4.053257784566610233e+00,4.406564686930157571e+00
3.000000000000000000e+00,1.770141514959182771e+01,1.185233557077962985e+01,-2.232253568100920904e-01,2.734002686099894053e+00,-7.001160796736901837e+00
3.000000000000000000e+00,2.380523483252765971e+01,8.193801871805460380e+00,-6.333505780428091647e+00,8.128187642279662839e+00,1.254822850001713785e+00
3.000000000000000000e+00,1.585848439967468693e+01,1.565606331429025566e+01,-8.787170937380186508e-01,7.159210337439949612e+00,2.833372076398493089e+00
3.000000000000000000e+00,2.108798208814055286e+01,1.408458990953358203e+01,-5.616464698688057311e+00,3.857704335048731004e+00,-1.039701911403225543e+00
3.000000000000000000e+00,7.466933765299210712e+00,1.445703800537260975e+01,-3.482962402705011229e+00,-9.395442619074454882e+00,1.255153969595327101e+00
3.000000000000000000e+00,1.710867272833547759e+01,8.799729770621310398e-02,-4.906498517981671803e+00,-3.667929037636339512e-02,3.861702775702895885e+00
3.000000000000000000e+00,1.942244399555107748e+01,8.335121554610756434e+00,-5.237663239147293481e+00,-1.305892711492064040e-01,-1.288631920741521997e+00
3.000000000000000000e+00,4.080034297623353901e+00,1.315038284473642172e+01,1.956145142725406849e+00,-4.910790135846152538e+00,8.194070282351223256e+00
3.000000000000000000e+00,3.348257892850995177e+00,1.413398792460786169e+01,3.751630866494329197e+00,6.517217484708091035e+00,-4.294797586063100248e+00
3.000000000000000000e+00,2.690718399394654270e+01,1.040423796414339108e+01,-7.210879829668122909e+00,1.547149652023199540e+00,-1.730623605402043519e-01
3.000000000000000000e+00,2.312865947137118994e+01,1.090182992372373860e+01,-4.910896209688996095e+00,-1.217789294370155151e+00,-9.726323122190480008e-01
3.000000000000000000e+00,2.337660359681278166e+01,4.683236058885515973e+00,-6.000448093399056937e+00,7.680140163241847340e+00,1.229969562127126936e+00
3.000000000000000000e+00,1.749307537103884158e+01,9.984628827140491936e+00,-5.636512726986842914e+00,-3.549969280223525203e+00,-4.463400570823802815e-01
3.000000000000000000e+00,2.205557773419052126e+01,9.013621088520228142e+00,-6.536248171748101576e+00,2.239736973285268107e+00,3.342462173691422844e+00
3.000000000000000000e+00,8.202551327886906662e+00,1.352246485332616999e+01,-2.942644119855434504e+00,-9.836388604405135183e+00,9.729938941604796554e+00
3.000000000000000000e+00,1.819401654883954578e+01,-7.470395577304977594e-03,-1.402473904912152625e+00,2.092989578454941046e+00,2.316885442054657407e+00
3.000000000000000000e+00,1.836785860319350761e+01,1.119642476492777483e+01,-7.931238000378496578e-01,-1.844044492947976455e+00,-2.314952438147205083e+00
3.000000000000000000e+00,1.867651581013018003e+01,8.117901903485469361e+00,-3.263572618104905843e+00,-5.683828880152565155e+00,-5.067789264332829724e+00
3.000000000000000000e+00,1.845148188460889571e+01,4.216968508202277199e+00,-3.620148869229534494e+00,1.626601632634743777e-01,4.159018768739108474e+00
3.000000000000000000e+00,2.591518391681020717e+01,1.257644296862897981e+01,-5.136603865167682414e+00,2.599839232069678818e+00,2.918840487213923751e+00
3.000000000000000000e+00,-1.745408942873901692e+00,1.727747566192775253e+01,1.165624503569686254e+01,6.793113184843682539e+00,1.383497575092461851e+01
3.000000000000000000e+00,-4.539176958196120992e+00,1.396311104094398736e+01,6.003754896510889338e+00,-8.583307276940873365e+00,7.679093715890860317e+00
3.000000000000000000e+00,2.203437358055246875e+01,7.306414508182811574e+00,-5.720702319660516011e+00,5.264170449459877332e-01,-7.879290140342308790e-01
3.000000000000000000e+00,1.924361521096325944e+01,9.269576900849374468e+00,-5.300692512265271716e+00,-1.901204977707553034e+00,-1.389808621445175696e+00
3.000000000000000000e+00,2.401223874581735274e+01,1.079168508159819062e+01,-4.736544341593094565e+00,5.577823643370181550e+00,3.131475578096004408e+00
3.000000000000000000e+00,9.373781220993560481e+00,1.443634274594632494e+01,1.102848189687882563e+00,7.330464683746155785e+00,-3.233409252595249583e+00
3.000000000000000000e+00,2.072065485618091785e+01,1.049938814007145460e+01,-4.409843992353386533e+00,4.565163720262670033e+00,-2.263585054790800299e+00
3.000000000000000000e+00,1.673410072056975295e+01,1.128498314078472120e+01,-3.394470169049128572e-01,5.709043468672028609e+00,-7.652577116988598105e-01
3.000000000000000000e+00,2.331589857520101816e+01,8.376856435191418981e+00,-5.673343677271357244e+00,3.204025908928966881e+00,2.723554229771831814e+00
3.000000000000000000e+00,-9.993758414935468792e+00,1.505501451852426698e+01,1.356733054268176453e+01,-5.833998840853373002e-02,4.890286854879055234e+00
3.000000000000000000e+00,1.775983175549848880e+01,8.793239631047233829e+00,-6.642372300569600263e+00,-1.849959168959643963e-01,-6.975936939293868377e+00
3.000000000000000000e+00,2.619851569629279453e+01,8.668406577541933444e+00,-7.158420527657805010e+00,2.229031287722223365e+00,1.280765894996343413e+00
3.000000000000000000e+00,-2.226071458939275605e+00,1.525040703686709342e+01,4.967144010050527747e+00,-7.975949848932704533e+00,4.474767379426223712e+00
3.000000000000000000e+00,1.880958333690112383e+01,1.316371984918515992e+01,-2.660485209930866901e+00,7.516916117945236842e+00,4.630706867839242125e-01
3.000000000000000000e+00,1.865336468510175294e+01,9.484634036635336329e+00,-1.983250282938361586e+00,4.895163147456703001e+00,-2.128622762001196378e+00
3.000000000000000000e+00,1.924868595640650071e+01,1.317799877981776824e+01,-1.780072331006515851e+00,5.649131216657647059e+00,8.459902738544750056e-01
3.000000000000000000e+00,1.363123162190473359e+01,1.315944679758085556e+01,1.681716218592011813e+00,1.203183157940751258e+01,-1.813201060363192063e-01
3.000000000000000000e+00,1.569183389271245410e+01,1.084411694195388165e+01,-2.813896084689333499e+00,1.122306723261376371e+00,-1.304004845553748293e+00
3.000000000000000000e+00,2.734862227423375813e+01,1.152869902280706427e+01,-4.913456016309400098e+00,7.374724770071886759e+00,1.467911387874210938e+00
3.000000000000000000e+00,1.752975650382431638e+01,9.957674097324900941e+00,-4.643867627098414275e+00,2.264895018307083951e+00,-1.203662307735431591e+00
3.000000000000000000e+00,1.961783012981874208e+01,4.100565575410366925e+00,-5.098696198900898757e+00,-1.879454405858087984e+00,2.416219206316596591e+00
3.000000000000000000e+00,1.286778324133262430e+01,1.130045507570202012e+01,-1.322582185206894412e+00,5.104838369310138013e+00,-1.477278319696390119e+00
3.000000000000000000e+00,1.913434040449786266e+01,8.305074445276018125e+00,-7.458717699351021579e+00,-1.878266921815626933e+00,-2.114680355875306894e+00
3.000000000000000000e+00,-8.982701711388166643e+00,1.819828292722885266e+01,1.235028296635896083e+01,-2.486687318000086577e+00,6.815049324533318575e+00
3.000000000000000000e+00,2.038549437993961710e+00,1.626742164954158198e+01,1.793198784827976233e+00,-9.503345285651315422e+00,6.336557979232521731e+00
3.000000000000000000e+00,1.511287130272259915e+01,9.965959599641200484e+00,-4.286300167517238524e-01,5.802393063128135964e+00,-4.953923617767514442e-01
3.000000000000000000e+00,1.936400107998478859e+01,1.012355050216625330e+01,-4.826257735849033281e+00,-2.408880484462583738e+00,8.390675530280014005e-01
3.000000000000000000e+00,1.734639712515210164e+01,9.493406937825879410e+00,-2.048289150694085237e+00,4.115046586354358382e+00,-6.852377639086021377e-01
3.000000000000000000e+00,2.457494455369403141e+01,1.047648753496707208e+01,-7.773659320138875728e+00,4.058996704547359613e+00,7.734931695438829191e-01
3.000000000000000000e+00,2.388738913262623242e+01,8.229491381528518446e+00,-5.778168238360588127e+00,-1.233938713579454616e+00,-8.795003959821768191e+00
3.000000000000000000e+00,2.300746980375586759e+01,8.613643831979471699e+00,-6.884020652155085074e+00,-1.549022194025682975e+00,-3.975334364142730781e-01
3.000000000000000000e+00,1.980952852469646430e+01,9.253846811776881509e+00,-4.825534971325973643e+00,2.462588382384054864e+00,-3.109087883060180690e+00
3.000000000000000000e+00,2.132482638711267953e+01,9.838248342304776628e+00,-6.026251921240783460e+00,-9.357465116831603646e-01,-2.348128756810015982e+00
3.000000000000000000e+00,1.909673681273219970e+01,1.113094534355513510e+01,-2.660028225336983798e+00,9.165643067661090326e-02,2.886325850554046779e-01
3.000000000000000000e+00,-2.710821317282753107e+00,1.623069025802367804e+01,1.527967008492945844e+01,6.238468795093998764e+00,3.231524862083317018e-01
3.000000000000000000e+00,-1.598213482589625700e+00,1.628307561048763574e+01,9.474919589021274291e+00,3.705320281338067900e+00,7.417711596180048161e+00
3.000000000000000000e+00,1.873777191555455346e+01,7.676553854827276702e+00,-5.360832580967500149e+00,1.843096900591117970e-01,-3.331663564058226168e+00
3.000000000000000000e+00,2.511958297549963959e+01,1.517293518931623630e+01,-6.382571165188328344e+00,-8.466743004842653963e-01,1.245187872316691147e+00
3.000000000000000000e+00,2.015316879237826342e+01,1.166222672494933299e+01,-5.962807966151185468e+00,-9.543009103977387886e-01,9.865980939994321020e-01
3.000000000000000000e+00,1.003891143877056891e+01,1.163802178313368785e+01,3.794319142955417057e+00,1.253941247516665314e+01,5.106553037935559480e-01
3.000000000000000000e+00,2.097774276769871449e+01,1.093773588068374458e+01,-4.772713091532462037e+00,2.627089553474155070e-01,2.773204660735844485e+00
3.000000000000000000e+00,2.164259353759477733e+01,9.345780594963789767e+00,-5.045897524317033422e+00,1.387588318259697973e+00,3.267503837358356922e+00
3.000000000000000000e+00,-1.744289381879125189e+00,1.655527761473969406e+01,6.395211188783079592e+00,-5.212090698881481465e+00,4.856433233599694255e+00
3.000000000000000000e+00,1.086643957201754418e+01,9.368043371512946749e+00,-5.066649649573054859e+00,-2.509870631282308473e+00,2.628344432055875757e+00
3.000000000000000000e+00,2.112532456028126404e+01,9.894007438986980318e+00,-3.093285105021958081e+00,8.265164440552654312e+00,-6.969728627454360725e-02
3.000000000000000000e+00,2.296671629415294547e+01,5.313342375945609319e+00,-6.042160069509926679e+00,4.507317915013648424e+00,-1.218835798359040101e+00
3.000000000000000000e+00,2.585939109227671651e+01,1.344622430014726966e+01,-5.653573916589096804e+00,6.980882003963615468e+00,1.787962807953439315e+00
3.000000000000000000e+00,1.437683186304374594e+01,1.353356762444441408e+01,-5.365327573392981719e-01,8.243058784163839192e+00,5.566015295834389143e+00
3.000000000000000000e+00,1.970266447793042630e+01,1.111051914736972535e+01,-7.353196369731220372e+00,-2.882364412422845135e+00,-8.488082188390669858e-01
3.000000000000000000e+00,2.048030704095982202e+01,9.411637526238727958e+00,-5.771259856330938298e+00,-1.009092070802826813e+00,8.680060588515943198e-01
3.000000000000000000e+00,2.726093802962782675e+01,1.161489183029516958e+01,-5.421445794179478916e+00,6.910901034363756246e+00,2.513735349763718485e+00
3.000000000000000000e+00,4.865216674374043926e+00,1.479564390485453806e+01,3.836287862057928155e+00,8.749002220757335024e+00,1.766360574093210456e+00
3.000000000000000000e+00,2.018212376589266910e+01,1.177498495342865859e+01,-5.135759856046389515e+00,-1.635779846173865959e+00,2.516344212560988947e+00
3.000000000000000000e+00,2.311461058545211600e+01,8.664324951312091017e+00,-4.009617024795072204e+00,-1.623393285247307638e+00,-4.888878411477534769e+00
3.000000000000000000e+00,-3.570062162465851952e+00,1.591227018686423733e+01,8.869785970866315594e+00,3.476744507834574005e+00,4.710862449450029743e+00
3.000000000000000000e+00,1.716214186205969838e+01,1.060097664207303048e+01,-3.821358424039183799e+00,-1.867494793306062606e+00,-1.017035834826603008e-01
3.000000000000000000e+00,2.236884501504777845e+01,1.068451060935897701e+01,-5.687982994652236890e+00,1.720916488192338889e-01,1.221057302380852416e+00
3.000000000000000000e+00,1.987526147816809541e+01,1.120366003046474468e+01,-2.886230206102623264e+00,3.160145799014854706e+00,3.290015005928101921e+00
3.000000000000000000e+00,1.970837341653692931e+01,8.860894231026007262e+00,-3.609610706774653899e+00,4.455827313146570212e+00,-5.165955670832296232e-01
3.000000000000000000e+00,2.164595069928087767e+01,9.167681984495164471e+00,-6.527480394397009000e+00,-7.915423774327201567e-02,1.149578421757260438e+00
3.000000000000000000e+00,1.886186331040993425e+00,1.605751804671862359e+01,4.981053502057466886e+00,-4.007541059779865300e+00,-1.257871050457610940e+00
3.000000000000000000e+00,1.813951796210607270e+01,5.148900571006572058e+00,-2.047985715786535987e+00,1.864882460977600687e+00,5.893601382553784518e+00
3.000000000000000000e+00,1.651432606108878076e+01,9.746709982448097165e+00,-5.847255619008845606e+00,-4.324757337451022643e+00,-2.877481974820592647e+00
3.000000000000000000e+00,-1.699695090308021239e+00,1.554923421697442087e+01,7.338164344181752341e+00,-1.750809729793824099e+00,1.247149554291496898e+01
3.000000000000000000e+00,2.225621324257910927e-01,1.390742472316040512e+01,8.243392122904134922e+00,-3.738606433376585603e-01,1.473410457508336080e+01
3.000000000000000000e+00,5.596967591850072310e+00,1.994053188707292890e+01,3.362921509591635161e+00,3.512383684428516784e+00,1.089300491062618548e+01
3.000000000000000000e+00,1.782364475752231314e+01,9.862673985479471384e+00,-5.323846066286106016e+00,-2.731449783757428751e+00,-1.642629510791290270e+00
3.000000000000000000e+00,8.618908324880775851e+00,1.826249958172406096e+01,6.050606022626915603e+00,7.216603638667803189e+00,1.452564654940212030e+01
3.000000000000000000e+00,-6.793206911578135720e-01,1.617414443557677473e+01,7.622276027811513366e+00,-2.913761380941287005e+00,1.213253336853094488e+01
3.000000000000000000e+00,2.064306335289329297e+01,9.736542660249604353e+00,-4.655584773297418266e+00,1.965319782505984714e+00,-2.472663865320411603e+00
3.000000000000000000e+00,2.397296176521633981e+01,9.837598568648109776e+00,-6.360200978924074988e+00,-2.543952364986527659e+00,-3.248053042900143073e-01
3.000000000000000000e+00,3.491278642835224044e+00,1.532646386448590725e+01,4.300256338030751024e+00,-5.490142732598426001e+00,8.861163781857962718e+00
3.000000000000000000e+00,1.451513688586423712e+01,1.091454757479816351e+01,-4.325107044691486990e+00,-6.282872681042799279e+00,-2.697400903693326413e+00
3.000000000000000000e+00,1.905438889319978202e+01,9.871704214079979778e+00,-5.698713134371229394e+00,3.085186311629943390e+00,4.664650940215913977e+00
3.000000000000000000e+00,-8.016272534561789342e+00,1.343067726564164843e+01,1.297073309080166226e+01,-1.125663191358984960e+00,3.527956109041229471e+00
3.000000000000000000e+00,2.375475434393757013e+01,1.000348054526966379e+01,-5.011616273636996688e+00,5.815249855408476387e-01,1.729289301899608056e-01
3.000000000000000000e+00,2.174181748509060697e+01,8.090013838463679718e+00,-4.904957453797890388e+00,2.915618552013251374e+00,-2.049763467671200878e+00
3.000000000000000000e+00,1.997487238569653911e+01,1.038493445809489302e+01,-5.178324325617515100e+00,3.378370341541089950e+00,-3.433090590070161374e-01
3.000000000000000000e+00,2.464909240374753452e+01,7.641239155249667014e+00,-4.214118188870856763e+00,6.377555451849892698e+00,-1.059065234595893079e+00
3.000000000000000000e+00,2.280100452244127851e+01,1.089869951463246522e+01,-4.784046032249123392e+00,3.417470003391401612e+00,-8.937190664422354214e-01
3.000000000000000000e+00,2.611086401655946787e+01,7.949202813344445673e+00,-3.784440154538884382e+00,5.436821494588357950e+00,-3.858620691958412618e-01
3.000000000000000000e+00,-6.585037197051525126e+00,1.308007342306398613e+01,7.548500262975200492e+00,-8.161612185983365464e+00,9.643376134565400548e+00
3.000000000000000000e+00,1.797893108747526014e+01,9.887552023476844809e+00,-5.037651232556457970e+00,-2.272704541463999917e+00,5.155501371702174707e-01
3.000000000000000000e+00,2.345460763438500251e+01,8.543315944120987382e+00,-6.824030876718159888e+00,-8.933863319234675027e-01,9.719708054638983574e-01
3.000000000000000000e+00,8.141650512729560418e+00,1.790981921908302965e+01,4.337172174214152243e+00,5.121885340161034250e+00,1.369440301554703332e+01
3.000000000000000000e+00,2.175669659360625019e+01,1.022595808805690965e+01,-5.824568911719548936e+00,3.082325607911918119e+00,-4.241976092291380174e-01
3.000000000000000000e+00,1.787642045129318547e+01,6.742148022374764516e+00,-6.314567189474511011e+00,2.228258038928612628e+00,6.060460943004282175e-01
3.000000000000000000e+00,2.173565546609753341e+01,1.258814381809832028e+01,-6.660114832780945626e+00,-4.819366385747305137e-01,-2.334572918614406412e+00
3.000000000000000000e+00,2.798924437100882301e+01,1.048859921443664511e+01,-5.621818650819947472e+00,4.371656358359355288e+00,2.134760464194841445e-01
3.000000000000000000e+00,2.206145016799594316e+01,4.753282102281366051e+00,1.066080877769219892e+00,7.966934830406508183e+00,6.170734671447919872e+00
3.000000000000000000e+00,2.554685367669579321e+00,1.210802729866545135e+01,-7.757465529804552506e-01,-1.149435983758993451e+01,7.875541569621308469e+00
3.000000000000000000e+00,2.539355563262296656e+01,9.489529177275409566e+00,-6.167367119446286239e+00,3.789595427073903622e+00,-1.131882036722486218e+00
3.000000000000000000e+00,1.862848091150857854e+01,5.759538958279858178e+00,-5.715106795344818025e+00,-1.356312039456557983e+00,-7.414545718597004287e-01
3.000000000000000000e+00,2.003882851016976119e+01,1.185703700279700001e+01,-4.439309347028284058e-01,6.858166689830119900e+00,-1.823062759628538476e+00
3.000000000000000000e+00,2.135555199041242602e+01,-1.187180792539230589e+00,-1.535589007266930262e+00,4.332012098468255523e+00,3.342491298485916307e+00
3.000000000000000000e+00,2.107839536166027372e+01,1.317672872987750665e+01,-4.458425430970630821e+00,1.626245724047935826e-01,-4.512572856609014416e+00
3.000000000000000000e+00,2.228446681953447595e+01,1.021018521113361466e+01,-5.167314167957675508e+00,2.798297133695709427e+00,-7.944361829274703135e-01
3.000000000000000000e+00,2.591023288096140931e+01,1.341266901976875481e+01,-2.617481098237285142e+00,7.986470012888247538e+00,2.429194316942418830e+00
3.000000000000000000e+00,1.053759986526906545e+01,1.154145403926181679e+01,8.653682583940927042e-01,6.469357869856758869e-01,-3.191004124883300985e+00
3.000000000000000000e+00,-3.968713048201486515e+00,1.377956846668620017e+01,6.527089299930055155e+00,-8.826820806818217235e+00,1.034779890426236193e+01
3.000000000000000000e+00,2.354901443950885209e+01,9.329336279825668043e+00,-8.714904733870069364e+00,-1.045310683639896210e+00,-8.453082456447559068e+00
3.000000000000000000e+00,-5.576421412422586599e+00,1.477949183693779922e+01,1.055665920132732616e+01,-3.473598468001751982e+00,5.274695133976202932e+00
3.000000000000000000e+00,1.626402142142851659e+01,1.296453162142718085e+01,-1.237523467994123161e+00,5.730228559696839419e+00,-8.652205597259775560e-01
3.000000000000000000e+00,-1.125646342674757161e+00,1.480231222462927398e+01,5.645349564613525217e+00,-8.003877704112829505e+00,6.216467678029322208e+00
3.000000000000000000e+00,1.806504881774426963e+01,1.130741819358214428e+01,-2.373580666929997474e+00,3.980169636411116763e+00,2.257160294952400836e-01
3.000000000000000000e+00,1.687189023357370843e+01,1.237785723490052625e+01,-1.186350050526203015e+00,8.150589900426236767e+00,6.949109235106397386e-02
3.000000000000000000e+00,1.693161720836705442e+01,1.077847902218769427e+01,-3.620303875753051237e+00,-1.454410957358627521e-01,-2.908039508684505225e+00
3.000000000000000000e+00,1.357612466729108824e+01,8.936783171079710542e+00,1.502462085437831218e+00,1.376290161532802037e+00,-4.842359285944787040e+00
3.000000000000000000e+00,1.949787903631419894e+01,8.736834208649362665e+00,-3.888131375508426135e+00,-3.289621381276335854e-01,1.435953347426430993e+00
3.000000000000000000e+00,2.068004531572803728e+01,8.618502961654618488e+00,-7.335562768474593653e+00,6.166069606041473250e-01,-3.110793299939471179e+00
3.000000000000000000e+00,5.324041347170348715e+00,9.546947120640094653e+00,2.378034046893898523e+00,1.723371078990427963e+00,8.150047524599463244e+00
3.000000000000000000e+00,2.196281290164470335e+01,9.904243333827340123e+00,-5.568317768188711270e+00,1.081352935818949090e+00,-2.788600219605019692e+00
3.000000000000000000e+00,2.073318887204154493e+01,1.220237360310186681e+01,-4.901017736453234797e+00,-2.570702226898834430e-01,-1.266963415517164737e+00
3.000000000000000000e+00,1.977267485713556994e+01,9.515115633780434123e+00,-4.342228418171479198e+00,-2.055908220112273366e+00,3.660350061416526746e+00
3.000000000000000000e+00,1.762268140422163398e+01,3.689282557335978208e+00,-6.157929100873587913e+00,-2.718170273572217521e+00,-1.025733058660829533e+00
3.000000000000000000e+00,2.804255398427203261e+01,6.797994593552774134e+00,-3.053471365039164276e+00,1.045532794721498959e+01,-4.298882011512838552e+00
3.000000000000000000e+00,1.878608054667891381e+01,9.612708482179888492e+00,-1.433136172355632842e+00,5.979052000245891563e+00,-5.347162386038601056e+00
3.000000000000000000e+00,1.888758271706414149e+01,1.154601143912844741e+00,-7.777226017466877250e-01,4.822887645008819391e+00,6.670973931064244411e+00
3.000000000000000000e+00,2.583059335856307204e+00,1.741322989044738989e+01,2.595986395375578848e+00,-3.193826289103637528e+00,1.270474476175150969e+01
3.000000000000000000e+00,1.764509953505223194e+01,1.084664964860919234e+01,-6.279417092696458980e+00,-2.769672257279794270e+00,-2.784660418535631621e+00
3.000000000000000000e+00,2.248252778293690923e+01,6.563863983908731825e+00,-6.960964718570138432e-01,5.068763964153114365e+00,7.252128159999371437e-01
3.000000000000000000e+00,1.964435978863199850e+01,8.007366633667468037e+00,-3.461931829982750397e+00,6.108963946886077245e+00,-4.808500814550396463e+00
3.000000000000000000e+00,2.136013243601371414e+01,1.164927107711447540e+01,-5.646176226287351163e+00,3.255377816499467780e+00,-4.031137174826552871e-01
3.000000000000000000e+00,2.186613247018493666e+01,1.032400715649770362e+01,-4.176130047622475416e+00,1.247624684262680805e+00,1.971940639146015029e+00
3.000000000000000000e+00,-6.167446050446742767e+00,1.299830367291085409e+01,6.150085507233209015e+00,-9.064162732994638816e+00,1.036716127938009713e+01
3.000000000000000000e+00,1.491301044953421950e+01,6.375149262002065775e+00,-7.428807558200988259e-01,1.158840674642602986e+00,2.979792129370956388e+00
3.000000000000000000e+00,-1.888983489550251305e+00,1.928419498828726475e+01,8.212791450642694002e+00,2.363686609961288543e-01,1.033196452373035790e+01
3.000000000000000000e+00,1.697053652668360613e+01,1.137544138876280897e+01,-5.554600281546818508e+00,-4.413907332401509898e+00,-7.228405702257689747e-02
3.000000000000000000e+00,2.489378263985099338e+01,9.526433806933667370e+00,-4.430453767914563024e+00,7.622176183357852963e+00,8.652841691683329506e-01
3.000000000000000000e+00,1.942764364262792043e+01,1.009477652909987633e+01,-4.612582619485694480e+00,-5.900097470885184991e-01,1.808428332212959733e+00
3.000000000000000000e+00,2.662307781083099734e+00,1.244997652063098137e+01,5.954367185650141003e+00,5.492986674054697316e-01,6.552841910630654354e+00
3.000000000000000000e+00,2.349232355490490320e+01,1.164727128234141240e+01,-4.996720419644175237e+00,4.504512210773497394e+00,6.832583282461225593e+00
3.000000000000000000e+00,-5.699842320785257321e+00,1.676250476029477454e+01,9.913824087374733196e+00,2.778747088368959117e-01,5.123780167980117817e+00
3.000000000000000000e+00,2.682950154536188592e+01,9.076807607788223820e+00,-5.126106699918425491e+00,5.706277055013124766e+00,-8.244469258886024665e-01
3.000000000000000000e+00,-1.830696067208224420e+00,1.606920346871406835e+01,8.261346860392480451e+00,-7.276068027773910929e-01,7.572904411007752579e+00
3.000000000000000000e+00,2.002223662615404010e+01,7.609608904165885868e+00,-5.771000711803965011e+00,7.904341362667510751e-01,-5.894743033447172875e-01
3.000000000000000000e+00,2.495544113846865031e+01,1.257244653532587364e+01,-4.376417963040164949e+00,4.077735850585217037e+00,7.374678973194286336e-01
3.000000000000000000e+00,1.849604375457029093e+01,5.958927434534648349e+00,-5.624844821997291966e+00,-3.148261186367156572e+00,-1.402049360423218483e+00
3.000000000000000000e+00,2.022629982237740265e+01,1.059405144927077913e+01,-4.618931791680036092e+00,-1.570576784658070713e+00,-1.446708705236548598e+00
3.000000000000000000e+00,-9.061731118540407026e-01,1.324093002292350718e+01,6.870501482648780467e+00,-4.142202970649611515e+00,8.936671656770812433e+00
3.000000000000000000e+00,1.179927373887788278e+01,1.146070824848950664e+01,-4.382679151469954348e+00,2.623177448689103297e+00,-1.913862976858292653e+00
3.000000000000000000e+00,1.894766378335910062e+01,5.438624219577865126e+00,5.079900430136037315e-01,6.770925842455149279e+00,1.088294784829141770e+00
3.000000000000000000e+00,2.185031353551835664e+01,9.330829930607793088e+00,-6.650189978577455641e+00,-6.237586434965775029e-01,-1.202633114056940178e+00
3.000000000000000000e+00,2.408195652102289586e+01,9.405698909831372134e+00,-4.173452457301842777e+00,4.709025450638854693e+00,1.684878667294444465e+00
3.000000000000000000e+00,2.108056419428556083e+01,7.705675193773524612e+00,-5.193639087753996186e+00,-5.704207706539919931e-01,1.957707574197157241e+00
3.000000000000000000e+00,1.789052985740143953e+01,8.954260162552804658e+00,-5.628472921321148625e+00,-9.446497495271879430e-01,1.806002801310048644e+00
3.000000000000000000e+00,2.123589619069763046e+01,1.552288871212035559e+01,1.754484055640756490e-01,1.043922893036953781e+01,1.311970207561002866e+01
3.000000000000000000e+00,1.971973323121950372e+01,1.221961384231188674e+01,-5.627869487909934243e+00,-6.140314517221182600e-01,3.859644537937794606e+00
3.000000000000000000e+00,2.583180797900044823e+01,1.151808802325385628e+01,-4.914776442559861458e+00,3.325140754953650468e+00,3.065263754017060194e-01
3.000000000000000000e+00,1.677820944532823333e+01,1.188360078832190858e+01,-4.825197314222237743e+00,-3.202308465397134096e+00,-1.804299137583594836e+00
3.000000000000000000e+00,6.282667466360464026e+00,1.117078275784971275e+01,5.643771552719919704e+00,2.320049397420896664e+00,1.183530620797032284e+01
3.000000000000000000e+00,9.968004055246659334e+00,1.604894084317716008e+01,4.990531246837059398e-01,6.465078352711506327e+00,2.985217848445393063e+00
3.000000000000000000e+00,1.060606983341067178e+01,1.512622187677324881e+01,5.901070711844477179e-01,3.907909626469254327e+00,-1.450619912835886760e+00
3.000000000000000000e+00,2.313526453914031933e+01,9.861533445060544523e+00,-7.096347488856791230e+00,9.578043420987902845e-01,3.740582940318383232e-01
3.000000000000000000e+00,-2.474258195510770086e+00,1.553096447555913606e+01,1.032218511621495871e+01,1.951309832172651637e+00,4.402221581949866902e+00
3.000000000000000000e+00,-6.425976363031636218e+00,1.711052226635661100e+01,9.627368542346340874e+00,-3.155128701907873978e+00,5.059119123020645148e+00
3.000000000000000000e+00,2.304193098650077687e+01,6.553548608429415445e+00,6.853557742986170709e+00,1.034289937176816210e+01,-3.712843894816151291e+00
3.000000000000000000e+00,1.875325167515463676e+01,6.571867350749552195e+00,-3.481062276036263725e+00,-8.798104209948895971e-01,-1.019614084079407235e+01
3.000000000000000000e+00,1.256009080409734402e+01,1.852681197539184410e+01,3.207672195900245882e+00,8.243613487222425817e+00,1.618687111442929094e+01
3.000000000000000000e+00,1.867573222589306070e+01,3.011298822814200138e-01,5.747779681133410312e-01,9.283142552908101308e+00,7.622744860879024031e+00
3.000000000000000000e+00,4.024704610204250521e+00,1.858047405129088148e+01,7.755476250018945805e+00,9.782003967075592499e+00,1.327485692973190368e+01
3.000000000000000000e+00,1.701085727590525210e+01,1.010859229239022383e+01,-2.640677288859101246e+00,-3.182768285185901269e-01,-6.327888370264158624e-01
3.000000000000000000e+00,1.808125784942803449e+01,9.785289681358856129e+00,-3.341146529973523460e+00,-1.506500193295014743e-02,2.042787579813567955e+00
3.000000000000000000e+00,1.580854854786729824e+01,9.346532410309089656e+00,-1.155411426546095077e+00,3.307591353774839149e-01,-3.358046824237331585e+00
3.000000000000000000e+00,2.179316115899111495e+01,1.047882506339789010e+01,-8.515397451810555296e+00,-2.630786176673680088e-01,-8.773409335077370086e-01
3.000000000000000000e+00,1.539128082632175243e+01,1.276754355292906951e+01,-1.851328031707279331e+00,1.481180571101794685e+00,-2.742179746842605237e+00
3.000000000000000000e+00,1.091821241656501940e+01,4.284496819171576654e+00,1.874162388391753087e+00,4.913579273982063178e+00,-3.291302411449284371e+00
3.000000000000000000e+00,1.134982697290565312e+01,1.481367104383506295e+01,1.199465488992068174e+00,4.065472977388006726e+00,-4.584206398350218592e+00
3.000000000000000000e+00,2.345075281323655858e+01,1.011466738423818690e+01,-5.479667164545941382e+00,5.733126535248334044e+00,-1.684587522736697984e+00
3.000000000000000000e+00,2.193735254049327565e+01,1.058986084599020572e+01,-4.995474550732508234e+00,-3.639449803564089869e+00,-3.456438320032912959e+00
3.000000000000000000e+00,2.296607457435105459e+01,8.283239763070467276e+00,-5.432420088715531392e+00,4.369441765930298871e+00,2.347449114012211679e-01
3.000000000000000000e+00,-6.984033803014581210e+00,1.480469489577578202e+01,1.146257962965384536e+01,-2.844103635873723501e+00,7.182886955155533215e+00
3.000000000000000000e+00,2.596351527004706128e+01,1.071114601716219816e+01,-7.392967944992792972e+00,-2.721226307095003794e-01,-8.360151808619683544e-01
3.000000000000000000e+00,1.897081117390996496e+01,1.031727832313204907e+01,-2.845948187342461466e+00,5.491592553571699398e+00,5.681271730113277574e-01
3.000000000000000000e+00,2.183747174771884403e+01,8.977619698732038245e+00,-4.176012455820597324e+00,3.951676070849392985e+00,7.817665395436320663e-01
3.000000000000000000e+00,1.998627746772667990e+01,8.242419399877650932e+00,-1.381834890615031064e+00,-2.785570794065313383e+00,-7.468684010840352272e+00
3.000000000000000000e+00,1.842259723318128906e+01,1.050190684251180251e+01,-1.758379636339123531e+00,2.897518985851375906e+00,-5.276380942025076237e-01
3.000000000000000000e+00,-1.003450036444667148e+01,1.187524223658044242e+01,1.205977455768085527e+01,-3.383812257020967440e+00,5.325220356197123195e+00
3.000000000000000000e+00,1.961239853565714242e+01,1.422216995584154198e+01,-1.112312261738410690e+00,7.202042754426252635e+00,3.380864364789362586e+00
3.000000000000000000e+00,2.115790566239656556e+01,1.413802331889467290e+01,-4.549540345094544413e+00,1.196245778452089681e+00,5.055224214150598749e-01
3.000000000000000000e+00,1.698380933808829241e+01,1.202996627811014907e+00,-1.759920580556133762e+00,4.320558059338575063e+00,6.185106680615703567e+00
3.000000000000000000e+00,9.171480815070573556e+00,3.103819319348429584e+00,1.174311682492334752e+00,6.504876110220530805e+00,6.669439813844552312e+00
3.000000000000000000e+00,-3.660207695664149163e+00,1.886720790580333329e+01,5.865615672706065098e+00,-7.521260891706493812e-01,5.253422569987329815e+00
3.000000000000000000e+00,2.156047218644873809e+01,9.370223501678601963e+00,-2.672532428105772517e+00,9.778868230618138924e+00,-1.446450261851002228e+00
3.000000000000000000e+00,2.456872983424200640e+01,8.741548193687298962e+00,-6.857570918352659639e+00,-3.767180570299473730e-01,-2.805865582923234403e+00
3.000000000000000000e+00,2.496928735654135778e+01,1.013497831176053943e+01,-4.922193521385090698e+00,9.645084992847948513e+00,1.715639180264675767e+00
3.000000000000000000e+00,2.212048592294049598e+01,9.697301412352254957e+00,-5.555283652773291614e+00,-6.797349241048251667e-01,1.632728272248503698e+00
3.000000000000000000e+00,2.404732480706678643e+01,1.178792725514532869e+01,-3.564224024545523672e+00,3.876165317938563337e+00,-1.904913900786064040e+00
3.000000000000000000e+00,2.027019020054543574e+01,1.116852772620003265e+01,-4.804196946367297549e+00,3.884289825030704524e-01,-3.989977814105952980e+00
3.000000000000000000e+00,2.006787270006659440e+01,1.260757235532331499e+01,-8.177600055741946150e+00,-2.086905354613703523e+00,1.794177960291474694e+00
3.000000000000000000e+00,1.236618796493521266e+01,2.020114313548054952e+01,4.961039769076135642e+00,1.286680187688454247e+01,1.704492539601802292e+01
3.000000000000000000e+00,1.918376499313524164e+01,5.354778330265470565e+00,-7.012096620714348916e+00,4.189455650647624374e-01,-3.566748664020249038e+00
3.000000000000000000e+00,2.117102875657858974e+01,8.383833703991797393e+00,-5.070875771227579598e+00,2.418067884408205082e+00,-6.255360851872710626e+00
3.000000000000000000e+00,2.313318103698879824e+01,9.685340904117934357e+00,-7.088715917207353279e+00,7.437092158209339665e-01,2.618569273835952504e+00
3.000000000000000000e+00,1.855696797092991090e+01,9.402681540992462672e+00,-3.988013141888940183e+00,-4.878190872434060132e+00,-1.317843603427530930e+00
3.000000000000000000e+00,1.706475794183572603e+01,8.447351888713228618e+00,-3.677895263826985950e+00,-1.160880610504500865e+00,-2.758369867828917688e+00
3.000000000000000000e+00,2.200320159028758837e+01,9.190103054637896562e+00,-1.831743638876630165e+00,4.564873177450313513e+00,-1.767285061089010290e+00
3.000000000000000000e+00,2.341786490550274280e+01,9.137377671136999169e+00,-5.320568243375403128e+00,1.593799734182802075e+00,1.745751222840692840e+00
3.000000000000000000e+00,-9.591195421063718030e+00,1.398352249083856336e+01,1.398189947952894308e+01,-2.964804014615624594e-01,2.951622716375974953e+00
3.000000000000000000e+00,1.744657488901379949e+01,1.167065904469047588e+01,-1.946361502403567423e+00,5.813807397491816076e+00,1.537126421885808281e+00
3.000000000000000000e+00,-1.932084748808410080e+00,1.206653273627859946e+01,6.219890229733508136e+00,-3.975712044950591384e+00,1.121277219463734554e+01
3.000000000000000000e+00,5.626231237191801071e+00,1.324528439523490775e+01,-2.508078867041405591e-01,-9.738188156012066443e+00,8.972776887312470251e-01
3.000000000000000000e+00,7.624293286427768379e+00,1.315148368576000593e+01,-9.663106807795693864e-01,4.322724496855872012e-01,-1.159607932750534198e+00
3.000000000000000000e+00,1.526458015183698791e+01,1.029652570991231286e+01,-2.932917162353032126e+00,4.393990077221109125e+00,3.186113151416401834e+00
3.000000000000000000e+00,-1.161175198979777790e+01,1.341534732470970503e+01,1.782408816140858221e+01,9.675142199475464944e-01,5.802260065465461913e+00
3.000000000000000000e+00,1.032090737290905835e+01,1.188647003780034872e+01,-8.106836119127744933e-01,-7.718685911629389329e-01,-8.114145863777993961e-01
3.000000000000000000e+00,2.133120993600131499e+01,1.000435123219732425e+01,-3.356008103874588588e+00,3.441881299462665300e+00,-6.804124890560999006e+00
3.000000000000000000e+00,-3.530745209415017349e+00,1.416787218857055031e+01,6.234037934430409322e+00,-6.515030410854985021e+00,5.943172740122006026e+00
3.000000000000000000e+00,-1.885539808114460314e-01,1.540732383376819037e+01,3.623646726527731676e+00,-9.846563654564535639e+00,5.322844403567566829e+00
3.000000000000000000e+00,7.482927963755818368e+00,1.358026432068205303e+01,1.778810126243647760e+00,7.784592585568992362e+00,-1.920477468824797862e+00
3.000000000000000000e+00,-3.517871448194802575e+00,1.816975690784884989e+01,7.466372913164680547e+00,-1.950334323634702827e+00,1.163432417704040267e+00
3.000000000000000000e+00,1.322099123066399073e+01,1.022737245831742392e+01,-3.912318659033554025e-01,1.298488754109855758e+00,1.331409248186867789e+00
3.000000000000000000e+00,1.385241871018355120e+01,9.447875851285129301e+00,-4.064121933693015443e+00,3.028481182302454666e+00,2.821612061004364236e+00
3.000000000000000000e+00,2.155391827850272435e+01,1.017725218300353163e+01,-5.197059311642335366e+00,1.539824630709103470e+00,5.255852529491202851e+00
3.000000000000000000e+00,1.612313644946256730e+01,1.359987561649358412e+01,-2.916809553004374056e+00,1.129874032032604836e+00,-1.912870027452753474e+00
3.000000000000000000e+00,1.944763004464509137e+01,1.205826575610012519e+01,-2.870233222336871393e+00,3.409917556893244495e+00,1.137745707063393619e+00
3.000000000000000000e+00,2.339853406813152858e+01,1.042090383719450841e+01,-4.776098713779003191e+00,3.109410684261789015e+00,5.188295828180279123e+00
3.000000000000000000e+00,1.755298885367636430e+01,8.765859209672559160e+00,-3.916794446167957133e+00,-2.578383192413791658e+00,1.671960326206398895e+00
3.000000000000000000e+00,-8.403230448772692540e+00,1.412241772855503719e+01,8.478521742610586998e+00,-4.912299396801005358e+00,7.416705614488844134e+00
3.000000000000000000e+00,2.054005751138883085e+01,1.134217834993983232e+01,-3.434688170311017252e+00,1.263028580719219196e+00,5.538519232808035431e-03
3.000000000000000000e+00,1.983272531445329889e+01,9.299528531557106348e+00,-7.298699497662660463e+00,-7.127687333421967031e-01,-7.659660656954090374e-01
3.000000000000000000e+00,2.614456471746008859e+01,6.079298446930624600e+00,-3.856953814188842422e+00,1.074995002152956047e+01,-9.589847247132448516e+00
3.000000000000000000e+00,5.879906074875931310e+00,1.329270403477174511e+01,-2.409325103815428193e+00,-9.366413787437931404e+00,2.229811594010247422e+00
3.000000000000000000e+00,2.180060764478459490e+01,8.390804919361938730e+00,-6.934258150933233722e+00,2.541449402213182385e+00,1.416730316275959689e+00
3.000000000000000000e+00,-1.290082648778660343e-02,1.614436126098366486e+01,2.155177979264121468e+00,-5.279741255534559308e+00,7.076859997896820076e+00
3.000000000000000000e+00,1.919470198588042464e+01,-1.449923136905614696e+00,6.000135499559815511e-01,1.973287530205396489e+00,4.632965766233932747e+00
3.000000000000000000e+00,2.089994397865491749e+01,9.770859080952398301e+00,-6.151589969158197668e+00,-3.853762234878272075e+00,-1.513462345850804802e-01
3.000000000000000000e+00,2.146658049288070558e+01,7.608722214675453621e+00,-4.471924143527663986e+00,4.723987546170038243e+00,-9.900570422832077888e-01
3.000000000000000000e+00,1.489208658210629999e+01,1.135490945845248945e+01,-2.161760128971981665e+00,1.303846378585113541e+00,7.159020827582593949e-01
3.000000000000000000e+00,2.112218808999677400e+00,1.315582262838877092e+01,6.111033517130097792e+00,-9.942518669510628238e-01,1.008665378568574056e+01
3.000000000000000000e+00,1.557644299668263344e+01,2.707425587382111143e+00,-5.419909833546236122e+00,-3.280850081830576581e+00,-1.677041466480609089e-01
3.000000000000000000e+00,2.463450673669095181e+01,7.573227211793662761e+00,-4.627705254762716436e+00,2.457313225079852170e+00,8.961499923266036394e-02
3.000000000000000000e+00,2.542387357501725020e+01,6.622042610515455507e+00,-5.102357066188915269e+00,1.158285189084149014e+00,-3.041981512880656435e+00
3.000000000000000000e+00,1.450717778554677295e+01,1.456091614113709554e+01,-7.930283440262164696e-01,3.336872041473431860e+00,-2.522888102221325202e+00
3.000000000000000000e+00,2.103973827180914213e+01,9.120774387418970619e+00,-5.780346915323929302e+00,-8.069237283757039192e-01,-3.002666497087561392e+00
3.000000000000000000e+00,2.413676081781196103e+01,1.213510429087108200e+01,-4.891732642758726435e+00,1.495372374995897813e+00,4.513578276928567612e-01
3.000000000000000000e+00,2.108645882911864433e+01,9.875804702623037556e+00,-4.717752413303446524e+00,1.721846526813899825e+00,4.108555411515840028e+00
3.000000000000000000e+00,1.996668773681249176e+00,1.527514523075296893e+01,4.250026520493150883e+00,-8.003481993206248646e+00,3.048863124371393507e+00
3.000000000000000000e+00,2.059475581390472598e+01,9.094049423050769576e+00,-5.323047208962903731e+00,3.842634400081818224e+00,-1.172135437207914022e+00
3.000000000000000000e+00,8.883493354222627758e+00,3.500790535656465696e+00,6.959803178365445042e+00,7.845144261135639674e+00,1.289744363370965319e+00
3.000000000000000000e+00,-2.912598559516216962e-03,1.441288067527700179e+01,2.957674161259413737e+00,-9.720850490551246281e+00,5.717080626944370358e+00
3.000000000000000000e+00,2.097819279862179442e+01,8.722276743123645204e+00,-7.417092790136006641e+00,1.707123563179651971e+00,8.988362119778314785e-01
3.000000000000000000e+00,1.832956574205957523e+01,1.082757472471358184e+01,-5.722214619769666832e+00,-2.734633726591293890e+00,2.008874256906755473e+00
3.000000000000000000e+00,1.548793068015362095e+01,8.847435956477779584e+00,-4.958973493050137904e+00,-9.169179839749196370e-01,-2.112426814860517865e+00
3.000000000000000000e+00,1.623832042573691581e+01,8.982367009717027173e+00,2.822583751428270116e+00,1.350045319477482764e+01,-6.655130517213399877e+00
3.000000000000000000e+00,-3.589564500742777664e+00,1.396210415439207431e+01,4.224287327723383001e+00,-1.189751426581262983e+01,9.555935086347407292e+00
3.000000000000000000e+00,2.131213819747203786e+01,1.003638281273894073e+01,-4.739869872042379306e+00,1.172764175508757223e+00,4.788496198871318832e+00
3.000000000000000000e+00,2.109487586262445546e+01,7.801293410391834549e+00,-5.422552545128833223e+00,-1.664690203775045715e-02,1.702645732802163581e+00
3.000000000000000000e+00,1.326851607987928539e+01,2.021005329247693183e+01,8.718290954232728041e+00,1.523032685975436529e+01,2.070489291876868165e+01
3.000000000000000000e+00,1.205333021380168823e+01,9.196511286259747564e+00,-4.613664451515631981e+00,-6.384727993562575143e+00,1.650965921389268010e+00
3.000000000000000000e+00,1.409279157735494792e+01,9.790228988860208759e+00,-3.475478909048888010e+00,-8.507204634713849689e-02,-8.715106335819304828e-01
3.000000000000000000e+00,1.920416249802171649e+01,9.511067356157147046e+00,-6.262951693918257234e+00,4.743184464911784914e+00,-3.173284890857335228e+00
3.000000000000000000e+00,2.348349171105292399e+01,8.753258840706793720e+00,-6.393087355421321227e+00,-1.616092472674107050e+00,5.188974416774561060e-01
3.000000000000000000e+00,2.294592535728086702e+01,6.635847820026201660e+00,-1.613876885617724133e+00,6.013439868838823088e+00,-2.899673619322586049e+00
3.000000000000000000e+00,1.922912255107056012e+01,1.166912367750029667e+01,-5.653737812479271874e+00,-2.155260167148842054e+00,3.941430031357736397e+00
3.000000000000000000e+00,2.131496507046050226e+01,1.345968162063900309e+01,-3.697227447043974990e+00,4.203259900209407873e-01,1.234549288012964929e+00
3.000000000000000000e+00,7.832042346408925937e+00,3.238332979895027997e+00,-8.332420183100384126e-01,-4.773478615640524225e+00,6.176442334492966424e+00
3.000000000000000000e+00,-6.959984665894993761e-01,1.588791606306901194e+01,4.287963924906041946e+00,-8.125621645687029826e+00,3.841310666541610797e+00
3.000000000000000000e+00,-7.942061269990658090e+00,1.689913814396422254e+01,1.020668110176709398e+01,-2.733019097319557389e+00,7.354025170975670989e+00
3.000000000000000000e+00,6.796791447196662617e+00,1.322341431010239887e+01,-7.769865547944465600e-01,-1.066761479916303479e+01,6.958686302802735923e+00
3.000000000000000000e+00,1.299554872818452189e+01,1.324900546425421233e+01,-1.685256213965460326e-01,4.440807121544788849e+00,-1.307933341339740707e+00
3.000000000000000000e+00,1.820514084202014615e+01,8.887597582989901213e+00,-4.812247994085488756e+00,1.334598869242140107e-01,-1.230810918730790515e+00
3.000000000000000000e+00,2.022883158791512059e+01,8.174078872685193176e+00,-4.618418318076216167e+00,1.319799457002580390e+00,1.106050282047745581e+00
3.000000000000000000e+00,4.467629404928770143e+00,1.135766168930696907e+01,-1.113429918654155193e+00,-1.027008906800240595e+01,5.296134746636528945e+00
3.000000000000000000e+00,1.929812553376622475e+01,1.121819196006047292e+01,-3.315650633177389839e+00,-1.896635236532580482e+00,-1.080684546913156741e+00
3.000000000000000000e+00,2.190553792463282079e+01,9.905746058943179833e+00,-7.524802254030905857e+00,1.998848980108069162e-01,4.069191879744339935e-01
3.000000000000000000e+00,-4.664675509286341004e+00,1.569827546155276465e+01,5.434212201782536056e+00,-7.678720426161366852e+00,5.446558368911431636e+00
3.000000000000000000e+00,8.906608293474100435e+00,1.836728215663367436e+01,3.052321899709280473e+00,2.572354628184827519e+00,1.800517779013704001e+01
3.000000000000000000e+00,-5.750295303590396756e+00,1.575546885230854244e+01,1.170402718565478040e+01,6.010446277125477188e+00,9.925030593208083118e+00
3.000000000000000000e+00,1.995985599896113172e+01,1.019637430526208988e+01,-5.710097814995774179e+00,-4.459295776641567954e+00,-3.019531796578210248e+00
3.000000000000000000e+00,1.778538818879621175e+01,1.209231838325794683e+01,-5.579484080515180189e+00,-7.953273997835283993e-01,-2.717858489281139711e-01
3.000000000000000000e+00,2.295623709267633927e+01,7.938212535594640684e+00,-7.556743913063409757e+00,2.074853507974417699e+00,3.717014987092505773e+00
3.000000000000000000e+00,2.072367794988161549e+01,1.130347713210928262e+01,-5.659461185377697490e+00,2.865376079007585730e+00,1.678744537159183814e+00
3.000000000000000000e+00,2.635834791039523139e+01,7.762941699879122304e+00,-4.944348948354442719e+00,5.187384962421250911e+00,1.444232430982443471e+00


==> results/klein/counttable_klein_lif.csv <==
a,b,c,d,e,f
0.000000000000000000e+00,1.506205240620387720e+01,-1.118512997202249259e+01,-5.452385280142972857e-01,-2.863459496656192815e+00,-9.358502653863213228e-01
0.000000000000000000e+00,1.768529897873741419e+01,-1.123532622385384627e+01,3.576794273082351538e-01,-3.631349005414101327e+00,-1.955825635117518058e+00
0.000000000000000000e+00,1.729076929952414687e+01,-8.868204942332303276e+00,9.922934671216370184e-01,1.242325287620942853e-01,5.515973881847535232e+00
0.000000000000000000e+00,1.616020035973611613e+01,-1.043737048312854299e+01,1.282676910309017648e+00,-2.453076640143631248e+00,-3.343198155617606027e+00
0.000000000000000000e+00,8.536519707635651599e+00,-7.065463395463066121e+00,9.007578771005269047e+00,-1.005426464195933178e+00,-1.031562965369343221e+00
0.000000000000000000e+00,1.945959582337179228e+01,-9.580830110302922975e+00,1.950875989412324207e+00,-3.693464522599295474e+00,-3.636613208853451518e+00
0.000000000000000000e+00,1.837835242114078227e+01,-8.936079428931728685e+00,3.522590125971353014e+00,-7.334695376465749650e-01,-5.167462710823792493e-01
0.000000000000000000e+00,3.497327975800074285e+01,-5.538748672475091617e+00,9.457059105225964490e-01,1.288392831039055864e+01,-3.610725628663754350e+00
0.000000000000000000e+00,1.196338379102014038e+01,-8.068809497040859924e+00,6.698551055941781129e+00,-9.342856295490025165e-01,-3.296668313841947473e+00
0.000000000000000000e+00,7.925857118783974364e+00,-1.126375280483354402e+01,2.492685463236861132e+00,9.764936452506451925e-01,-1.866659979000925507e+00
0.000000000000000000e+00,1.690972580402832293e+01,-5.914689972813573782e+00,1.546806761735208369e+00,1.800464381606969422e+00,-4.546867551711110345e+00
0.000000000000000000e+00,6.895602506944416454e+00,-9.778550868039465271e+00,4.025174822182155054e+00,-1.154738174483529889e+00,-8.732595901717892239e-01
0.000000000000000000e+00,7.591187421973085492e+00,-7.532317015369415891e+00,3.371356431573303780e+00,-5.599086753667546823e+00,4.992101467681148819e+00
0.000000000000000000e+00,1.549101272086865855e+01,-9.742635115758970343e+00,4.434275004366800665e+00,-1.052549463182893108e+00,-5.445800992982682276e-01
0.000000000000000000e+00,1.659312033283362453e+01,-1.030540362589078462e+01,1.440543675978029903e+00,-3.128798318976159010e+00,6.612585760547935454e-01
0.000000000000000000e+00,1.146173386400902316e+01,-8.801774427629917241e+00,4.536165230714928498e+00,2.193160263216721972e+00,-3.868265812091896461e+00
0.000000000000000000e+00,1.574899171982346857e+01,-1.089124131760293501e+01,2.819754656852654584e+00,7.078117517311289797e-01,-1.663559067391686686e+00
0.000000000000000000e+00,1.952940882831832781e+01,-7.471446255335036923e+00,3.530683444040744856e+00,1.133525806595805285e+01,6.084324088820608267e+00
0.000000000000000000e+00,1.895292515786110599e+01,-9.775663192806563373e+00,2.044617306327689565e+00,-1.613064247780046978e+00,1.644822132433558515e-01
0.000000000000000000e+00,1.698227541665707818e+01,-7.889798558759747671e+00,3.327077477397105909e+00,8.524388381364137457e-01,-2.587663484881375986e+00
0.000000000000000000e+00,1.359626428202546933e+01,-9.866435471997849760e+00,9.359439170474487257e-01,1.156995401777675403e-01,9.964183961496956288e-01
0.000000000000000000e+00,1.672455932918096266e+01,-1.111742704299686402e+01,-3.599435656575131204e-01,-2.359247860532770691e+00,-2.003181721031934259e+00
0.000000000000000000e+00,1.965021169624875697e+01,-9.773615156550034655e+00,-5.311033236045190620e-01,4.965479218359654112e+00,-7.204576275926658724e+00
0.000000000000000000e+00,1.754316291644066084e+01,-8.774298145950284677e+00,2.273880501178595193e+00,-2.557309096440284701e+00,-2.605966080355464065e+00
0.000000000000000000e+00,1.935883526906575014e+01,-9.829232329341079932e+00,8.089870198112418809e-01,-1.085665210108487932e-01,2.163498669164197530e+00
0.000000000000000000e+00,2.069408045648676264e+01,-9.720088242768911257e+00,2.101625086823307953e+00,3.273334933568488592e-01,-2.604262411089746654e-01
0.000000000000000000e+00,1.446109450963453824e+01,-9.583062212896084731e+00,4.532402108148521513e+00,2.326727652291780135e+00,2.205943500480525454e+00
0.000000000000000000e+00,1.464029392417117137e+01,-1.027800305238177891e+01,2.561732030588667275e+00,-1.635314875074659779e+00,-3.024500406471592129e+00
0.000000000000000000e+00,1.602596808353722935e+01,-1.019915531453791147e+01,3.651361353906931839e+00,-3.468164009833705652e+00,-8.205263700988620901e-01
0.000000000000000000e+00,1.190592955535465514e+01,-8.604116760790486040e+00,6.419011348176765885e+00,1.404646450418951531e+00,-5.465630733361550142e+00
0.000000000000000000e+00,1.617448261088846451e+01,-1.030859855298413841e+01,2.681782490556547938e+00,-3.273213266855413472e+00,-9.458081856200735160e-01
0.000000000000000000e+00,1.497445617809760954e+01,-8.826792874861281391e+00,4.004302594843685448e+00,-2.580315740057455010e+00,-4.405451404592680476e+00
0.000000000000000000e+00,8.057330159486095766e+00,-7.695118474178908485e+00,8.321310326222183917e+00,2.917126568969021783e+00,-2.224656858960224692e+00
0.000000000000000000e+00,1.187700939893306007e+01,-1.096549880844524694e+01,2.552327117930980549e+00,-2.891766884949658944e+00,-2.374648878392405793e-01
0.000000000000000000e+00,8.526124954573207404e+00,-9.602091305898245110e+00,3.667023779591414456e+00,-1.897637419453127805e+00,1.408586724921949695e-01
0.000000000000000000e+00,1.661379530750239297e+01,-1.075207016129506066e+01,1.201116369197187561e+00,-5.058036040016620660e+00,-6.521466977645100638e-01
0.000000000000000000e+00,1.070267231905645566e+01,-9.297642392214076068e+00,3.279407021616358886e+00,-2.906576959909242142e+00,-1.471744308481350849e-01
0.000000000000000000e+00,1.240237646484787426e+01,-9.197409192352548502e+00,3.247705565362479341e+00,-3.521216093158734406e+00,1.008972686690402520e+00
0.000000000000000000e+00,8.192463465814897816e+00,-9.275400095738799422e+00,4.814857612625830008e+00,-2.379118367284440261e+00,1.632961860626984674e+00
0.000000000000000000e+00,1.809661775559044372e+01,-9.863227595215814603e+00,2.536111760929925740e+00,-5.143548889480044073e-01,-2.969622228857802249e+00
0.000000000000000000e+00,1.128178780177306528e+01,-9.413922338249770760e+00,2.819932687457138876e+00,-2.835891486220095015e+00,-6.965263852002456790e-01
0.000000000000000000e+00,8.978751257495101612e+00,-1.073728054385498254e+01,2.409014383479829213e+00,-4.276832647249298347e+00,-1.469831750041108887e+00
0.000000000000000000e+00,1.300269845350074327e+01,3.863917619777661017e+00,1.961375527257103712e+01,1.389972145447366891e+01,-9.771026467533468818e+00
0.000000000000000000e+00,1.317858279137269406e+01,-1.015086792554228090e+01,3.061741976129008336e+00,-3.437623580455837047e+00,1.443803823316655022e+00
0.000000000000000000e+00,1.412892940571667566e+01,-9.746346642461892529e+00,3.555406026583553647e+00,-1.292058511691184686e+00,-3.315969889179234187e+00
0.000000000000000000e+00,1.731624216637382574e+01,-1.192712402455413745e+01,7.935297835797776589e-01,-2.086444075491430628e+00,-1.190083901785593978e+00
0.000000000000000000e+00,1.740037761685522355e+01,-1.026938687412778251e+01,2.227271001578996934e+00,-1.114084685787302131e+00,-1.482188874582610172e+00
0.000000000000000000e+00,2.010840387310475919e+01,-1.051881747450040372e+01,4.865900884226327938e-01,-4.219382074460950038e-01,-3.459806056890316395e+00
0.000000000000000000e+00,1.961276029601116377e+01,-9.862073503847096134e+00,2.008607294344396443e+00,-2.300030691115061643e+00,2.561327546572372271e-01
0.000000000000000000e+00,1.551893813080472739e+01,-9.357658767191601612e+00,1.640661401632760530e+00,-6.749082166916278158e-01,1.378974067796731706e+00
0.000000000000000000e+00,1.833179862349202693e+01,-9.362532070941963269e+00,1.448848704084624517e+00,-5.551302035079483055e+00,5.119861432914685206e-01
0.000000000000000000e+00,1.614500352393920934e+01,-1.010657633258489518e+01,5.320946172064772162e-01,-4.056819499848016264e+00,-1.468708189392755159e+00
0.000000000000000000e+00,1.634375706714044085e+01,-1.056967632948286884e+01,2.795992900273068571e+00,-3.527808120476677356e+00,3.996300034071159635e-02
0.000000000000000000e+00,1.541997945822789795e+01,-8.488647775461821254e+00,9.120058652475114824e-01,-2.027058524403448914e+00,-3.544494170817773515e-01
0.000000000000000000e+00,1.432645855705902882e+01,-5.673931325980202445e+00,6.740719007504758054e+00,6.970209525973320552e+00,2.352860227171579943e+00
0.000000000000000000e+00,1.309421081438484968e+01,-1.016641022568879116e+01,3.898347953575798552e+00,-2.098676907601526587e+00,7.149211503449558469e-01
0.000000000000000000e+00,1.646041282805182959e+01,-9.537288298580879342e+00,2.643666353785110612e+00,5.697756110324685430e-01,-3.808917025326149730e+00
0.000000000000000000e+00,1.441419589675098933e+01,-7.868645071123091306e+00,2.953407262978145820e+00,-3.980207644127907174e-01,6.443896900540535544e-01
0.000000000000000000e+00,1.495944523105173474e+01,-1.107197295957079319e+01,1.880798037113962762e+00,-1.326587469794872742e+00,-2.950637126870298554e-01
0.000000000000000000e+00,1.251300422533706858e+01,-7.265040797410766693e+00,3.810726790403544673e+00,-5.733878957572414059e+00,-2.689948228328606472e+00
0.000000000000000000e+00,1.634214156122288841e+01,-9.448658478155206097e+00,1.415661521685021906e+00,-4.146541178128421379e+00,2.325747265178872425e+00
0.000000000000000000e+00,1.852471713551119947e+01,-8.257872224950016715e+00,2.681227848592609764e+00,-1.527738158306846117e+00,-1.329382861664316073e-01
0.000000000000000000e+00,1.710517354682878022e+01,-8.593665985217247894e+00,1.781442722113600663e+00,-1.876693514532218332e+00,-2.030945780825703206e+00
0.000000000000000000e+00,1.581542746774244357e+01,-7.150576942923374979e+00,3.335590013967464795e+00,2.637646007653446034e+00,1.191828263461527815e+00
0.000000000000000000e+00,1.887710601353500905e+01,-8.381123095539514622e+00,2.919147597041926723e+00,-1.639058033860647523e+00,1.902223685838655198e+00
0.000000000000000000e+00,1.453504274462320645e+01,-1.044971515679451279e+01,2.924182096870102665e+00,-3.441851502131775931e+00,-3.242976950472375552e+00
0.000000000000000000e+00,1.503854812916611294e+01,-7.009005394755529750e+00,1.418060277507803058e+00,-4.046760425772291114e+00,1.172358184277580984e-01
0.000000000000000000e+00,1.551352996647538873e+01,-9.818798612168649242e+00,2.897735533950845710e+00,-1.180100066122834690e+00,1.006128400121327759e+00
0.000000000000000000e+00,1.459218013218150034e+01,-3.042699828704937826e+00,3.994614443642736212e+00,-7.001415909311636820e-01,-3.092232763338499391e-01
0.000000000000000000e+00,1.580859235258181172e+01,-9.908323593519025252e+00,7.442641299291646861e-01,-5.352833462299133593e+00,3.406911745960440607e-02
0.000000000000000000e+00,1.096924963217631088e+01,-9.927760516539885671e+00,1.598722789301185276e+00,-1.216665041108839773e+00,1.170738899160454816e+00
0.000000000000000000e+00,1.096681574930887493e+01,-1.103065151547967382e+01,3.133164682060337825e+00,-1.671111985509314612e+00,-9.396463424691028354e-01
0.000000000000000000e+00,1.765924689155597349e+01,-9.758027057792824976e+00,1.895973179031577915e+00,-1.348117156955710216e+00,-5.395819452111831893e-01
0.000000000000000000e+00,1.947666384170808129e+01,-9.210873125330127920e+00,3.211683745267239765e+00,-1.333410424622089030e+00,-1.724149356698903679e+00
0.000000000000000000e+00,1.415342925974818300e+01,-1.026085547674905918e+01,3.757926809703570736e+00,-3.214416983445194553e+00,-2.215159835789992648e+00
0.000000000000000000e+00,1.607659379418456780e+01,-8.616800162588516443e+00,3.446764827224978678e+00,-5.037497390336077352e+00,-5.893943153339435970e-01
0.000000000000000000e+00,1.588395413495693020e+01,-1.242169719388383164e+01,2.153268166283321072e+00,-6.913298055813364984e-01,-4.901427020244605082e+00
0.000000000000000000e+00,1.532369174536573020e+01,-9.450079238853122732e+00,3.814231612294933349e+00,-7.041012838658569528e+00,3.063479550641612370e-01
0.000000000000000000e+00,1.468080429901499429e+01,-9.986712154919098694e+00,3.082654367222823044e+00,-1.438398480754881081e+00,-1.322284413062566166e+00
0.000000000000000000e+00,1.879167668345990094e+01,-8.220625783228936001e+00,2.596695112421363305e+00,9.050672890093637568e-02,-4.081106751808574629e+00
0.000000000000000000e+00,1.480446033183210730e+01,-1.100630248458767468e+01,2.544124444190344114e+00,-5.034693618618303335e-01,-3.523656721255000512e+00
0.000000000000000000e+00,1.197628820691788221e+01,-8.731765057857973744e+00,4.807574279151875629e+00,-6.911850779270978240e-02,-2.548633726866023519e+00
0.000000000000000000e+00,1.328871859779253306e+01,-1.061505125142311634e+01,1.244302111809268085e+00,-2.754790782688996131e+00,-1.663652884005361487e+00
0.000000000000000000e+00,1.767655650219328933e+01,-1.106402981563923404e+01,-1.314906280338834221e-01,-2.114916025522789678e+00,3.834045673139582777e-01
0.000000000000000000e+00,1.816691379191145472e+01,-1.054183591878567583e+01,1.766973723632968563e-01,-1.848143390564906730e+00,-1.599052312859972291e+00
0.000000000000000000e+00,1.555483044089843858e+01,-8.626842336254508581e+00,3.162944615174883900e+00,-2.255108718293068470e+00,-1.102884554801053074e+00
0.000000000000000000e+00,1.251604431089404379e+01,-1.157338979001322876e+01,3.954180385375896112e+00,-1.802908071919821165e+00,-1.591624139175352504e+00
0.000000000000000000e+00,1.650551151140527395e+01,-9.972482487413271812e+00,3.353456841079721862e+00,-3.611952506198572888e+00,-2.166564861590840607e+00
0.000000000000000000e+00,1.528213691941999208e+01,-7.624206881360097832e+00,6.089880148921402281e+00,3.361266867153431370e+00,-4.937981643459483649e+00
0.000000000000000000e+00,1.899145730159333922e+01,-8.416861107686955279e+00,2.830513980134830909e+00,-4.608192172373373197e+00,-3.698196638555963034e+00
0.000000000000000000e+00,2.002367586744869854e+01,-1.097378745207706352e+01,-1.093712773134497995e+00,-3.139076136618800472e+00,1.632133322145971344e-01
0.000000000000000000e+00,1.019058376261553356e+01,-7.117827211661556852e+00,7.182579949193725000e+00,-2.044638836674836646e-01,-2.008605385428599899e+00
0.000000000000000000e+00,1.517038957295741319e+01,-8.789658215063582247e+00,2.276507045084558811e+00,-2.215381348443331344e+00,8.221348088362591122e-01
0.000000000000000000e+00,1.488769934876978063e+01,-8.890404373448053121e+00,3.820535004239198784e+00,-3.466885747533124396e-01,-4.330250785927515444e+00
0.000000000000000000e+00,1.780019783276796019e+01,-8.270056617160415513e+00,4.503710113649452396e+00,-7.364302931644416406e-01,-3.190520905701943910e+00
0.000000000000000000e+00,1.791476958839102807e+01,-1.005885079088445622e+01,-9.856440143060676840e-02,-1.578316826085859770e+00,-5.006063647005609685e-01
0.000000000000000000e+00,2.027408520610335785e+01,-1.012204991443552871e+01,2.209048925772733707e+00,-1.691929961087240919e+00,1.885436567683162368e+00
0.000000000000000000e+00,1.489523417390559956e+01,-8.181997005196478767e+00,5.281522307473024647e+00,3.395927725887259108e+00,-2.077928446518303662e+00
0.000000000000000000e+00,1.726170406180426298e+01,-9.522976406474574773e+00,-8.072011968762521361e-02,-3.873728771971273854e+00,1.539416392723663707e+00
0.000000000000000000e+00,3.387220506789135754e+01,-3.646789972775480226e+00,3.142338909816578596e+00,1.331903144183291765e+01,-4.146163945170654230e+00
0.000000000000000000e+00,1.746996866117054736e+01,-1.042535860162590566e+01,3.867475097316096733e+00,1.034162436365066107e+00,-1.759792618279110432e-01
0.000000000000000000e+00,1.225546524189869935e+01,-9.742775102644964491e+00,-2.625682113314010135e-01,2.300167559841392428e+00,8.503584762351601434e-01
0.000000000000000000e+00,1.417530243613741803e+01,-8.415055314143334186e+00,3.199376901683500751e+00,-1.807111740492902685e+00,-5.725705512851484436e-01
0.000000000000000000e+00,1.267048718230748072e+01,-8.594624330067182072e+00,7.415237992223142172e+00,2.512856678535525301e+00,-4.107422374354280592e+00
0.000000000000000000e+00,1.402224378257498572e+01,-9.973992048596519666e+00,1.931675280086882829e+00,-4.402364875976251035e+00,1.422117819167271646e+00
0.000000000000000000e+00,1.430447492810371024e+01,-8.986012148782574371e+00,4.366271440467764720e+00,-7.746588334097619377e-01,-1.984057322491333597e+00
0.000000000000000000e+00,1.272056702059829369e+01,-4.328503368421090514e+00,1.235724882446506578e+00,-5.669436528152051125e+00,-2.564209879694843153e+00
0.000000000000000000e+00,1.496447441763309527e+01,-1.078523381139982007e+01,1.447323611257999687e+00,-4.483738223722909311e+00,8.820558263749036509e-01
0.000000000000000000e+00,1.037353135083461275e+01,-8.464706104757988570e+00,4.452271264586114441e+00,-5.392643808517892268e+00,2.396833113364810863e+00
0.000000000000000000e+00,1.676047209684847417e+01,-9.767104793126865303e+00,1.717029169305781533e+00,-2.514400690298268515e+00,-1.231489762106618535e+00
0.000000000000000000e+00,1.189902947123680654e+01,-8.475285214347890062e+00,6.088416373188784370e+00,-5.304837705875516951e-01,-1.364379321248962773e+00
0.000000000000000000e+00,9.836460107916156659e+00,-8.683296496300377143e+00,2.711273514568130594e+00,-1.957141120191987493e+00,7.213170008466079919e-01
0.000000000000000000e+00,1.450467936814760073e+01,-6.652162734154041246e+00,3.373555626107705319e+00,-1.918113097197620354e+00,-5.699262060422961795e+00
0.000000000000000000e+00,1.800188100584079365e+01,-3.894273597145049282e-01,-1.200772000226768332e+00,-4.851429697663729890e+00,-2.518800703903855354e+00
0.000000000000000000e+00,1.657839979151678023e+01,-9.493636069489379992e+00,1.925680150115520739e+00,9.891909127670001078e-01,-1.556809942295398042e+00
0.000000000000000000e+00,1.253090798361097669e+01,-7.231362129732453958e+00,6.034560718257512946e+00,1.970726057151148458e+00,-1.630372940161627371e-01
0.000000000000000000e+00,1.470976288878314620e+01,-1.006761808089588861e+01,2.642678515236360770e+00,-3.636614835330148399e+00,-1.004600192175403750e+00
0.000000000000000000e+00,1.565372010265631531e+01,-6.695871562191420878e+00,2.646646090200295731e+00,-4.800070525625446116e+00,-1.814938026746791833e+00
0.000000000000000000e+00,1.525938964382403640e+01,-8.895650023865739442e+00,1.979644364197674200e+00,-3.161040915949328678e+00,2.406185598222208011e+00
0.000000000000000000e+00,1.527375971876495164e+01,-6.878587710231158781e+00,3.616455911315748395e+00,-2.894166889681844435e+00,-8.642418608454892626e-01
0.000000000000000000e+00,5.651152383812416247e+00,-5.098401295081244733e+00,1.012028936167887494e+01,-1.270769478595419777e+00,-2.402454620400196195e+00
0.000000000000000000e+00,1.324151320684589805e+01,-7.480155850505926018e+00,5.796663142725771323e+00,-6.872247066496591783e-01,-3.516448273581012529e+00
0.000000000000000000e+00,9.596799115078612274e+00,-8.801502009506732449e+00,4.514428103638318035e+00,-3.226689837958585994e+00,-8.274024018227852384e-01
0.000000000000000000e+00,1.117189965359777126e+01,-1.063013312734873850e+01,2.576686912653391559e+00,-3.105450342668321984e+00,-2.896812135569653002e+00
0.000000000000000000e+00,1.449183986840274763e+01,-9.147842130313160069e+00,3.178179591741545629e-01,-2.948624125601898793e+00,5.816113534068775293e-01
0.000000000000000000e+00,1.629802149522680210e+01,-8.666654396445730768e+00,3.009240964778590044e+00,-2.591273098757785220e+00,-9.434334997921930421e-01
0.000000000000000000e+00,1.275458935756573098e+01,-8.155839385644309658e+00,6.083688675239859123e+00,-3.578529295923995601e-01,1.862471636543441278e-01
0.000000000000000000e+00,1.045316227654064001e+01,-9.332023496940472285e+00,3.078468352941004404e+00,-4.730221357456035669e+00,-3.438565256941895076e-01
0.000000000000000000e+00,1.783694500519310111e+01,-1.011842245452534428e+01,1.203097154378930611e+00,-3.130967470826525378e+00,2.378981301715742624e+00
0.000000000000000000e+00,1.309415015245944325e+01,-1.035412599735056460e+01,2.339452864833539980e+00,1.931736678082367487e-01,-1.326010194961511734e+00
0.000000000000000000e+00,1.713179757795430191e+01,-8.123532886649039497e+00,3.183991556213446650e+00,-5.380877649753204039e+00,6.252466539631571507e-01
0.000000000000000000e+00,1.513737100347626452e+01,-5.337211546019425157e+00,4.316046447570844435e+00,-2.178424338540118299e+00,-1.868614631807895110e+00
0.000000000000000000e+00,1.668162136695812237e+01,-1.058368480905647502e+01,-5.753061534554493317e-01,-3.424216094293988988e+00,-7.029976438520729731e-01
0.000000000000000000e+00,1.012586034384261424e+01,-9.356576836730482682e+00,4.222872436177952160e+00,-4.186010504103755414e-01,-2.582691649899583552e+00
0.000000000000000000e+00,1.377754001960341768e+01,-9.461817142872536834e+00,1.314546801204035775e+00,-4.145373536111594426e+00,-2.350752122829681823e-01
0.000000000000000000e+00,1.086310122328899475e+01,-9.461558071022162508e+00,4.194092880781691512e+00,1.415575223878324206e-02,-1.160619993065293176e+00
0.000000000000000000e+00,1.355005743063223278e+01,-7.088337874305078223e+00,4.840281535139379088e+00,-1.069869007563665431e+00,-6.958086913428317144e-02
0.000000000000000000e+00,1.447391319446044555e+01,-9.523815994639093674e+00,7.079173091783175220e-01,-3.419494752586851316e+00,7.866771717437540112e-02
0.000000000000000000e+00,1.853916039952654771e+01,-9.151969788705454079e+00,2.033740365842237718e+00,-3.357295835363840464e+00,-1.932600134625072519e+00
0.000000000000000000e+00,2.245805758590473289e+01,-9.943857491555018413e+00,-2.654845465546646355e-01,-3.116316466993155565e+00,-1.813460894262024503e+00
0.000000000000000000e+00,1.861060096809980990e+01,-9.170456040104376427e+00,1.764545853410409482e+00,7.795863905734966570e-01,5.411751067052907871e-01
0.000000000000000000e+00,1.232201251620280225e+01,-9.165492435773373359e+00,4.841639088068738772e+00,-3.546312929096952615e+00,-7.864395081342095972e-01
0.000000000000000000e+00,1.886061585850128353e+01,-9.552327133195660736e+00,5.574020678927842809e+00,2.413315343666230461e+00,-4.186003722721614473e+00
0.000000000000000000e+00,1.220576333741434816e+01,-7.296415481282051196e+00,3.283429525473581467e+00,-5.058316430784040918e+00,2.629350675200365028e+00
0.000000000000000000e+00,8.782393260689273617e+00,-8.885624217113475609e+00,4.927644673443137613e+00,-1.078117526893594524e+00,-2.607505371677632855e+00
0.000000000000000000e+00,1.503329961978169038e+01,-8.215138111207956229e+00,1.998417292907336718e+00,-3.959594041638897277e+00,1.145099079259662034e+00
0.000000000000000000e+00,1.158047875469701538e+01,-8.874274656181080800e+00,3.763105634151571621e+00,-3.690683338842924321e+00,1.831939817063616749e+00
0.000000000000000000e+00,1.954893107951687981e+01,-9.655685808838800455e+00,-1.613008694928262932e+00,-5.404265827087963991e-01,1.470154239234416904e+00
0.000000000000000000e+00,1.599332242857322406e+01,-9.972067919913595091e+00,3.401675053429880080e+00,-1.224354443824959837e+00,5.382180387611145145e-01
0.000000000000000000e+00,3.061966550618475225e+01,-6.524892152657761457e+00,2.258180630218339591e+00,1.292560359293513450e+01,-6.264649043851657773e+00
0.000000000000000000e+00,1.573472025018158860e+01,-1.014058159964680605e+01,3.090888205115063236e+00,-4.288950734647252183e+00,-3.305484570304330072e-01
0.000000000000000000e+00,2.016844581397428016e+01,-9.124500088343200588e+00,2.235711337285491762e+00,5.765414491622593285e-02,2.005470190218109350e-01
0.000000000000000000e+00,1.411475018099284995e+01,-9.529695174994635920e+00,2.908624509844631945e+00,-1.303023402354505533e+00,-1.917469956802900333e+00
0.000000000000000000e+00,1.664413316798598075e+01,-1.045702413464616320e+01,3.286668716788305300e+00,-2.949807501885646666e+00,-1.353236421799043132e+00
0.000000000000000000e+00,1.716545704338571809e+01,-1.032224492691459794e+01,4.622374172119358526e+00,-1.746029957523745457e+00,-3.064272546797666141e+00
0.000000000000000000e+00,1.538200776078426557e+01,-1.077136765878283242e+01,-8.577299674122066397e-01,-1.079613423610328082e+00,2.398770975842662023e-01
0.000000000000000000e+00,1.225940121253140980e+01,-8.308585330900452703e+00,5.600498374915252597e+00,-2.236749808497096037e+00,-3.054815165346810524e+00
0.000000000000000000e+00,1.249832833755398376e+01,-1.078838783347465480e+01,5.369448403758864119e-01,-2.389993632224495457e+00,6.845658068167304044e-02
0.000000000000000000e+00,1.063720889769900424e+01,-1.082005257777376706e+01,3.214997736314333832e+00,-1.032608581429834471e+00,1.418574338051959705e-01
0.000000000000000000e+00,1.263031176010054324e+01,-1.161217227027854015e+01,2.681709365649676435e+00,1.591328925653557880e+00,-2.060229064221728912e+00
0.000000000000000000e+00,1.621584099651185085e+01,-8.712336352085264579e+00,1.429879874927880712e+00,-4.347667313003733547e+00,1.162167842199176571e+00
0.000000000000000000e+00,2.240278749310364503e+01,-8.661147236285597018e+00,2.886269839143984495e+00,3.588146702438599789e+00,-1.445523642955534260e+00
0.000000000000000000e+00,1.463042775936193785e+01,-9.681454097865982433e+00,2.705987840943683498e+00,-4.995703820116083271e+00,3.885379204224611027e-01
0.000000000000000000e+00,1.536551470732647040e+01,-7.700183298386908071e+00,3.077323613451071083e+00,-2.086146854627719982e+00,2.093568722449710151e+00
0.000000000000000000e+00,1.216812257422988175e+01,-6.376676309954970812e+00,6.735273832181008835e+00,4.963788218484735282e+00,3.667489603013267957e-02
0.000000000000000000e+00,1.222057309658171498e+01,-7.773066737678254512e+00,5.726731568864700250e+00,3.866349002834409632e+00,1.519503642333343896e+00
0.000000000000000000e+00,1.548739220758018398e+01,-8.811074182415358891e+00,4.352771059585345270e+00,1.391270379849036010e+00,-2.895239498811541079e+00
0.000000000000000000e+00,1.735251765883554498e+01,-9.358798958285118985e+00,1.434933647093560305e+00,-7.257680319257132640e-01,2.545219308755996668e+00
0.000000000000000000e+00,1.143344991782904252e+01,-8.106524772933745737e+00,5.196308484989693000e+00,-2.613989834333268369e+00,6.527677577807567966e-01
0.000000000000000000e+00,1.673842807917711539e+01,-1.022492802360129716e+01,4.635856583263348041e-01,-1.813319025538670637e+00,6.612892073396106629e-02
0.000000000000000000e+00,1.453177488458373112e+01,-1.127355244589268501e+01,1.004446375131295532e+00,-2.367149417553394031e+00,-8.558032109416183753e-01
0.000000000000000000e+00,1.467752773884876660e+01,-8.669763596955919027e+00,3.806971246616698057e+00,-3.366346613675329724e+00,-1.741285226991588164e+00
0.000000000000000000e+00,1.134167865643015283e+01,-7.290981346835850196e+00,6.552319879439478356e+00,4.394286382148531622e+00,-2.998514609461782943e+00
0.000000000000000000e+00,1.257476965735704333e+01,-8.812589082126306650e+00,2.926604914184081974e+00,-4.610369018396431429e+00,3.167487150403742735e+00
0.000000000000000000e+00,1.492709451386460096e+01,-7.736209514556418476e+00,3.316467367472495820e+00,-3.032859216881053754e+00,3.395922914001495707e-01
0.000000000000000000e+00,1.810209995270679428e+01,-9.531552258785204401e+00,7.190153528856579879e-01,-4.318354836642109618e+00,2.102662400278062366e-02
0.000000000000000000e+00,1.678088059412246835e+01,-9.002143460577910261e+00,2.590351054038288581e+00,4.728160399874346831e-02,-1.729142322158394141e+00
0.000000000000000000e+00,1.505378397947600888e+01,-8.260683331429557796e+00,3.781748242063290188e+00,-2.943819936511326230e+00,-3.273690319654940950e+00
0.000000000000000000e+00,1.847758375165491174e+01,-9.037038263885579070e+00,1.003985128475929578e+00,-2.442385078134772680e+00,-2.821673615834281001e+00
0.000000000000000000e+00,1.903929582347230820e+01,-1.048419242705519316e+01,1.852739011612095421e+00,-1.576932958873306534e+00,7.286598186373106911e-02
0.000000000000000000e+00,1.980966876321854286e+01,-9.973511349226141576e+00,-2.294134231605908791e-01,-4.809925476705694258e+00,3.346820174832929595e-01
0.000000000000000000e+00,6.902102978737911343e+00,-4.955301264890740853e+00,1.070905386385266667e+01,1.713904600798151101e+00,-3.120114915409921696e+00
0.000000000000000000e+00,1.027096359395371294e+01,-7.946990664144810701e+00,7.220411392528363059e+00,1.314389132472681299e+00,-2.202083043133145068e+00
0.000000000000000000e+00,1.200420325119477916e+01,-5.118327396417794439e+00,7.647446520965460515e+00,-1.719337482261000805e+00,-2.662619482580902641e+00
0.000000000000000000e+00,1.313512105734273483e+01,-9.004751760235178537e+00,1.299668347089353748e+00,-5.335172903892953400e+00,-1.100831311151096115e+00
0.000000000000000000e+00,1.517398842393232705e+01,-8.629934836950036825e+00,2.392614638586888276e+00,-2.875847374132824097e+00,-4.063129306820437492e+00
0.000000000000000000e+00,2.943646660616624899e+01,-5.798111894941706090e+00,4.702287880201578396e+00,1.375121338028393048e+01,-1.291781596357275674e+01
0.000000000000000000e+00,1.574835027573833734e+01,-6.057870933311723327e+00,3.414580380063891418e+00,-2.943793491934465489e+00,-1.370856533573242331e+00
0.000000000000000000e+00,1.700058617189785437e+01,-8.907889975741365873e+00,2.380957274975659121e+00,-4.364371467085152112e+00,9.801701170271605035e-01
0.000000000000000000e+00,1.282229898657641343e+01,-8.100859836640278644e+00,2.920208922246257277e+00,-1.049784406523835756e+00,2.636306366357403785e-01
0.000000000000000000e+00,1.636499500807734364e+01,-1.219481601135923832e+01,-2.451920851481595998e-01,-8.873556682113398209e-01,5.284669580969767605e-02
0.000000000000000000e+00,1.065353295598689876e+01,-6.617465099301630183e+00,7.382199797673473896e+00,3.375997775687605174e+00,-4.515973474515796449e-01
0.000000000000000000e+00,1.224977153240809358e+01,-6.997277715068372039e+00,4.163699722897228561e+00,-2.863724458048073560e-02,-4.587377208407191986e+00
0.000000000000000000e+00,1.001003938657816050e+01,-1.019168511490108564e+01,4.553579972335525028e+00,1.065919813689549578e+00,-1.166579719361089396e+00
0.000000000000000000e+00,1.515775253899000319e+01,-7.171592432027342312e+00,5.783838133649220614e-01,-5.608149007496344929e+00,-1.699380937355144727e+00
0.000000000000000000e+00,1.771759853092782322e+01,-8.823168773629115336e+00,2.017469070318143487e+00,-2.272255568392095970e+00,2.388202490057594218e+00
0.000000000000000000e+00,1.354484644732607279e+01,-1.013786730027476324e+01,5.783195735310059149e+00,-1.803959974286709622e+00,-2.789713068038372601e+00
0.000000000000000000e+00,1.339814732659050378e+01,-1.114343306314702176e+01,-6.640295781198539693e-01,-2.803791739350053547e+00,2.855079514567748222e-01
0.000000000000000000e+00,1.179478807596591317e+01,-1.024094044555145544e+01,3.970142687097318213e+00,-2.803446889085858817e+00,2.980212334339255031e-01
0.000000000000000000e+00,1.270106951045072030e+01,-9.957134130224858382e+00,2.411802320990842574e+00,-2.479186202925274696e+00,-4.312777704779154675e+00
0.000000000000000000e+00,1.169029485927253731e+01,-7.940151634199948738e+00,6.110918475453467558e+00,1.106384909421803453e+00,3.235789138541296683e+00
0.000000000000000000e+00,1.344919250742179173e+01,-1.025314373727482042e+01,1.740997660153047688e+00,-1.634336471729508578e+00,1.101074790909086332e+00
0.000000000000000000e+00,1.569574007573720920e+01,-9.642856872611035968e+00,2.106414399654093828e+00,-5.759649560956331626e+00,-1.276135595656248345e+00
0.000000000000000000e+00,8.039577296497327552e+00,-7.775735168909436723e+00,6.437387448708301818e+00,2.516261893715608267e+00,-4.666524452079164220e+00
0.000000000000000000e+00,4.915760760609361846e+00,-9.448902113848774320e+00,5.082245307139288570e+00,4.487826830686014179e-01,-4.054363529662515786e-01
0.000000000000000000e+00,1.535112933530421309e+01,-7.662286876763599430e+00,4.082774381326184532e+00,-4.381197533396750998e+00,1.123512833882454265e+00
0.000000000000000000e+00,9.747831368057841672e+00,-1.226684736536992482e+01,7.145769250904987491e-01,1.125652596325554589e+00,-8.006040001130227957e-01
0.000000000000000000e+00,2.275988766673485131e+01,-9.716950314774610575e+00,8.911370955405590877e-01,-7.648953653801227048e-01,-1.146027540983134196e+00
0.000000000000000000e+00,1.958833028358878536e+01,-8.289384661571780555e+00,1.832226138443721286e+00,2.847604330949975893e+00,8.602466546090317134e-01
0.000000000000000000e+00,1.339898276466189309e+01,-1.092326336890172378e+01,1.308935064848935736e+00,-1.258484167968928258e+00,-1.061102301776164492e+00
0.000000000000000000e+00,1.740780220739904038e+01,-9.814489227902766899e+00,1.640739132990091997e+00,-3.020456930143962548e+00,-7.733078663542294340e-01
0.000000000000000000e+00,1.415550053953326959e+01,-7.770117177853781421e+00,2.882371970498887936e+00,1.580608782174283411e-01,-1.090195696551491844e+00
0.000000000000000000e+00,3.590624839877741614e+00,-9.950716756976889954e+00,7.324861768062168821e+00,-1.991205320953722546e-01,-1.200727732170490558e+00
0.000000000000000000e+00,1.533421555296526329e+01,-1.209941404584694524e+01,1.835935027087775007e+00,-2.414183465833240394e+00,-1.156554826753441123e+00
0.000000000000000000e+00,1.476967112818492822e+01,-1.067462947573407916e+01,1.498694529724382773e+00,-4.043342511194805589e+00,-1.348344431654613818e+00
0.000000000000000000e+00,1.444789264362125536e+01,-1.023027646207246200e+01,2.678658969297583958e+00,-3.746100750386388789e+00,-2.085085758682039714e+00
0.000000000000000000e+00,1.541283943134713930e+01,-1.088843221992373422e+01,1.702376888185132664e+00,-2.138149497691795187e+00,-1.777649581887240871e+00
0.000000000000000000e+00,1.690295307691541282e+01,-9.817943702046685317e+00,2.025236558970505474e+00,-2.385051259813046887e+00,-6.706225071062461573e-01
0.000000000000000000e+00,1.868004875233796014e+01,-8.975235722589452791e+00,8.072930930834126828e-01,-3.130636724528041093e+00,-1.235290602856043529e+00
0.000000000000000000e+00,9.115949647090152652e+00,-7.419763317014829163e+00,3.679833569292946471e+00,-1.990275085880200134e-01,-7.040951321175986655e-01
0.000000000000000000e+00,3.780919380072499614e+00,-7.080425114081593918e+00,9.213810083361217096e+00,2.923664038210360250e+00,-2.601431204582105305e+00
0.000000000000000000e+00,1.090351411948881122e+01,-6.268049128505724710e+00,3.054018985420090981e+00,-3.063448808277407842e+00,-2.214942284805168526e+00
0.000000000000000000e+00,8.414777006446451324e+00,-1.009283574581233722e+01,2.905985790741418828e+00,-4.418396351211416828e+00,-6.435308660414091886e-01
0.000000000000000000e+00,1.154226583004190587e+01,-7.700064550252030848e+00,3.912167784606574994e+00,-2.310493963160016317e+00,-2.147508225020106742e+00
0.000000000000000000e+00,1.105355718257093045e+01,-5.900356342671193133e+00,5.758433861269077525e+00,-3.299209428696281421e+00,-4.624036538233515792e+00
0.000000000000000000e+00,1.764543508389405702e+01,-7.819358232667735997e+00,2.877698491388600122e+00,-2.588981237564349058e+00,-1.686845951559763357e+00
0.000000000000000000e+00,1.377565340032186469e+01,-8.706375801114420554e+00,4.615918898498901690e+00,-6.798676733927740967e-01,6.518709653074391541e-01
0.000000000000000000e+00,1.267673622437282788e+01,-7.969502593700506843e+00,3.245650254711708094e+00,-1.508980442703534042e+00,-8.213296115222621374e-01
0.000000000000000000e+00,1.186960222203679827e+01,-4.603235924416146929e+00,5.716300947766258744e+00,2.860510319729114848e-01,-6.072902160805385696e-01
0.000000000000000000e+00,1.411622618824361552e+01,-8.735097676811802714e+00,1.244043694899359620e+00,-3.149443019094951612e+00,6.724471362343906744e-01
0.000000000000000000e+00,1.581600349698794972e+01,-1.101633844697997944e+01,1.228304816200949556e+00,-2.661146720977821900e+00,-2.121186299612658033e+00
0.000000000000000000e+00,2.017981301507253988e+01,-9.210983672372844211e+00,2.237200072652797189e+00,-3.632679270353176282e+00,-2.488342937150566855e-02
0.000000000000000000e+00,1.318632741114401874e+01,-1.114380902729730849e+01,1.598026964164203534e+00,-1.830142807782882741e+00,-9.662643381120521457e-01
0.000000000000000000e+00,5.810686878442103520e+00,-9.041372455640042105e+00,3.297502088988118363e+00,-4.699410512998239753e+00,3.335034226178482886e+00
0.000000000000000000e+00,1.840514400701456310e+01,-7.703633876304413874e+00,5.609576098446512837e+00,3.077326093967565956e+00,-4.878987282334575681e+00
0.000000000000000000e+00,6.336794024656630775e+00,-5.965121761871963635e+00,6.321748501541938126e+00,-3.086091158434820958e+00,3.802845606253137500e+00
0.000000000000000000e+00,1.737438266524864261e+01,-1.000179360424255748e+01,8.122000694764162088e-01,-2.802625702550448850e+00,1.491152825490016376e-02
0.000000000000000000e+00,1.305506086877294791e+01,-8.268594298679554200e+00,2.311320972416744279e+00,-4.755423139316150127e+00,1.097005183502764103e+00
0.000000000000000000e+00,1.194809462754228591e+01,-9.112429251554763354e+00,4.272619937020522229e+00,-3.577696715097785862e+00,-1.291222590106688717e-01
0.000000000000000000e+00,1.490078001993343726e+01,-9.503565813960568320e+00,1.624219190758512399e+00,-3.042538494346088029e+00,9.358943585727487191e-01
0.000000000000000000e+00,1.769643865411468653e+01,-9.714477330390169030e+00,1.949968979341754061e+00,-1.921691598319204553e-01,3.108421676904340902e+00
0.000000000000000000e+00,1.625477056133331644e+01,-9.632583626998869164e+00,7.029931240702848028e-01,-2.396171280270642967e+00,1.545613886993195130e-01
0.000000000000000000e+00,2.707682118523337511e+00,-6.964788104270307478e+00,6.794765552585277923e+00,-2.305857538443955301e-01,3.676930785799032986e+00
0.000000000000000000e+00,1.727937199794750356e+01,-1.030360573034530525e+01,2.041567957450714926e-02,-1.911312879036463741e+00,-1.761456966509433064e+00
0.000000000000000000e+00,3.676752979242419173e+01,-2.381361657947171029e+00,3.153374250221387509e+00,2.141904880056870653e+01,-2.212186528449626710e+00
0.000000000000000000e+00,1.139813681798767497e+01,-9.952845554967570507e+00,2.773715005693484503e+00,-4.378197751429997453e+00,-1.572480949502138348e+00
0.000000000000000000e+00,1.085087675132485074e+01,-9.820390749621012105e+00,2.869084219670323233e+00,-1.548334739499906965e+00,1.174831818168700970e+00
0.000000000000000000e+00,1.352885192126129965e+01,-8.595964016511898009e+00,2.681522638315139151e+00,-4.212740999572425871e+00,2.831511944714794060e-01
0.000000000000000000e+00,1.389407273548499688e+01,-7.388924064254095647e+00,4.077428154619981981e+00,-3.473205718364895223e+00,4.659867425371633787e-01
0.000000000000000000e+00,5.306324828131052662e+00,-5.609478896602321463e+00,8.842838640275685336e+00,6.439004131432674027e-01,-3.207163020609745119e-01
0.000000000000000000e+00,1.103950088328776147e+01,-8.627189093834308764e+00,4.264101337776609491e+00,-2.254641007308596734e+00,4.274088433076190241e-01
0.000000000000000000e+00,1.146266999077893267e+01,-1.134761398210684291e+01,3.176784489872203299e+00,2.205971824268256665e+00,-3.702676672915776734e+00
0.000000000000000000e+00,1.000411758200955425e+01,-6.489887714399384500e+00,1.455834408427624016e+00,-3.847188528163034249e+00,-1.569821313589474077e+00
0.000000000000000000e+00,1.742252045344211808e+01,-8.919735837430925685e+00,3.350949960387483273e+00,-2.367225600421439813e-01,2.086795939079712170e+00
0.000000000000000000e+00,1.522745467787662754e+01,-8.656280679563671754e+00,3.162051742811931465e+00,-3.644657073215921805e+00,1.210035375609319175e+00
0.000000000000000000e+00,1.345022884131226348e+01,-9.086803620041543184e+00,5.985959650051586145e+00,-4.665051437490128072e-02,-4.890817949093691830e+00
0.000000000000000000e+00,1.146912307056532043e+01,-1.026727480793431369e+01,8.824339589312433230e-01,-4.228628161928813967e+00,-9.250178182986196207e-01
0.000000000000000000e+00,1.533000369036354549e+01,-8.822593205454193566e+00,1.557361230420932552e+00,-4.634989339259307783e+00,-1.684369923806816605e+00
0.000000000000000000e+00,1.754000999893427348e+01,-8.359717208503010255e+00,4.451023206581531610e+00,1.550524578560191769e+00,-4.327445472936502391e+00
0.000000000000000000e+00,1.572103021439065174e+01,-1.107890043255565971e+01,5.034270678301429047e-01,1.968274450162208256e+00,6.298448758137313863e-01
0.000000000000000000e+00,1.784511184642932591e+01,-1.082692718145529653e+01,-8.918401886260303169e-01,-2.777338921291890195e+00,1.134013942368086170e+00
0.000000000000000000e+00,7.678842636335105887e+00,-6.421482386734296277e+00,4.691791787025183069e+00,3.639612594698737880e+00,-7.285743658737959816e-01
0.000000000000000000e+00,1.528608911499179968e+01,-9.794253528137701892e+00,1.024982861749648366e+00,-1.008212230666479359e+00,-8.424229161961610535e-01
0.000000000000000000e+00,1.444759927023842572e+01,-8.171709358022447134e+00,3.892203646482001123e+00,2.193071078860745704e+00,-1.247633879131512025e+00
0.000000000000000000e+00,1.687631568191554265e+01,-9.451338007303482058e+00,1.918278420989965039e+00,-1.619312753316445308e+00,2.389807588631713831e+00
0.000000000000000000e+00,1.717524874252092104e+01,-8.506705952391662606e+00,2.840225055264685050e+00,1.246389937283987503e+00,-2.720549531964306489e+00
0.000000000000000000e+00,1.571713428650376265e+01,-9.853749433664331647e+00,1.112535557321860935e+00,-4.785644774175534799e+00,6.249167832078507123e-01
0.000000000000000000e+00,1.636460601849806906e+01,-1.071186252375022185e+01,1.257865864071449291e+00,4.670412019972119966e-01,-4.450507132335103089e-01
0.000000000000000000e+00,1.234601322866771689e+01,-5.077801110197456502e+00,7.257950245112646748e+00,3.751750173942563382e+00,-8.253328553053176919e-02
0.000000000000000000e+00,8.694671268008900000e+00,-7.961406719926878317e+00,5.912090479135955867e+00,-1.614296251234206059e+00,-2.442269226040493901e+00
0.000000000000000000e+00,9.830773721573400792e+00,-7.420111262468725322e+00,2.992744969113414477e+00,2.626020760710487068e+00,1.001340982280712666e+00
0.000000000000000000e+00,1.975148043555460831e+01,-7.969045779891942516e+00,1.210144547134594628e+00,5.265698276730272909e-01,1.023215215017961865e+00
0.000000000000000000e+00,1.478900164213286672e+01,-8.834097332913286138e+00,1.392266566270808692e+00,-1.715019341247512319e+00,2.968181954053905613e+00
0.000000000000000000e+00,1.250634435837377012e+01,-7.650664146982316893e+00,3.085333724730459082e+00,-1.946340779892582029e+00,-2.781046380408648044e+00
0.000000000000000000e+00,1.900903572776937978e+01,-9.198142271262936376e+00,-2.179963483660440626e-01,1.702461162156729158e+00,1.787001660105071110e+00
0.000000000000000000e+00,1.297407820736267503e+01,-6.326228639255103481e+00,6.253589855553721044e+00,-3.897595279266320434e-01,-4.934727596132283400e-01
0.000000000000000000e+00,1.511323866746427669e+01,-1.064292956622701247e+01,1.946275190221211870e+00,-4.025738276367504476e+00,-6.881319826893375069e-01
0.000000000000000000e+00,4.680811453747375062e+00,-6.063591244323284890e+00,7.297823852872694417e+00,1.870417988279241106e+00,1.022034236035683108e+00
0.000000000000000000e+00,1.745365801508757286e+01,-8.277890798202991007e+00,2.451058667969633564e+00,9.493369943777467679e-01,-1.458314251397036632e+00
0.000000000000000000e+00,1.291340749151126843e+01,-8.872260933184339393e+00,4.532553273633868507e+00,-5.237834702172770918e+00,-1.531836635327119556e+00
0.000000000000000000e+00,1.719546752918324728e+01,-1.061331673021959610e+01,3.923543706140672493e-01,-2.574437065710040162e+00,1.547807935227327292e+00
0.000000000000000000e+00,1.639588987784918572e+01,-8.597667228305887477e+00,2.932075864248832708e+00,-2.988070590871275911e+00,-2.015186310581677187e+00
0.000000000000000000e+00,1.787581730874429553e+01,-7.570823512285826951e+00,1.824241194005233435e+00,1.557591790724848879e+00,-1.309985574657327678e+00
0.000000000000000000e+00,1.696349996842943142e+01,-5.956085341678455158e+00,2.231270028229157099e+00,-4.089430103632810898e+00,-2.675670756498578662e+00
0.000000000000000000e+00,1.862240918733077422e+01,-1.003460786492913925e+01,-3.760025099663601433e-01,-6.588963207573452774e-01,-1.515904981210645097e-01
0.000000000000000000e+00,1.882524090900678360e+01,-1.141394469091765096e+01,-1.922473426238818783e-01,4.696952860241583871e-01,-1.340579260467892997e+00
0.000000000000000000e+00,1.123826779129096742e+01,-6.956684160206395795e+00,5.146021251791864870e+00,6.788204664318894244e-01,-1.225934417848383529e+00
0.000000000000000000e+00,9.722635305494248925e+00,-8.564714529906865437e+00,2.663341150439944904e+00,-4.370809276801442600e+00,2.127026311337216313e+00
0.000000000000000000e+00,8.406933558579753551e+00,-7.717215334066192867e+00,7.290842753833419287e+00,-3.626822857014131429e-01,1.336801436361708673e+00
0.000000000000000000e+00,1.474167382822762029e+01,-8.379660863072256660e+00,4.602198020412949120e+00,7.264913812007682825e-01,4.590154274291999292e-01
0.000000000000000000e+00,1.597861002023261179e+01,-8.802351722080592467e+00,3.465480464871117494e+00,-3.589285164515393367e-02,-1.704925968274328962e-01
0.000000000000000000e+00,1.942259922271074402e+01,-1.013612962631705905e+01,2.808688163421492856e+00,-4.599690695475527891e-01,-3.582028413759296814e+00
0.000000000000000000e+00,1.909263658565492960e+01,-4.614901801455498997e+00,8.990914729753947399e-02,5.419450541917216313e+00,5.875255283776060544e+00
0.000000000000000000e+00,1.782872234270711687e+01,-1.037251005950751015e+01,1.272997443259654027e+00,-5.523168726169025433e-01,-3.113114081048936388e+00
0.000000000000000000e+00,1.868122075733824516e+01,-1.072324662300362164e+01,1.888832579838888526e+00,-1.376780592037518902e+00,-8.043275714728148618e-01
0.000000000000000000e+00,1.099131132595728211e+01,-7.746120913783888007e+00,5.620729157330899284e+00,-2.959222283278776899e+00,-1.790733215076394380e+00
0.000000000000000000e+00,1.558161569348345488e+01,-1.153783711580813254e+01,1.131367722915288310e+00,-3.382183447793549735e+00,1.373276869846452308e-01
0.000000000000000000e+00,1.646922161538997287e+01,-1.047317997460753780e+01,3.791932724612284478e+00,-4.294571275280735456e+00,-6.541831038031166168e-01
0.000000000000000000e+00,1.383491242905135010e+01,-9.538080664968347833e+00,1.914346829689709706e+00,-2.964010190611437778e+00,-9.407758937144327094e-01
0.000000000000000000e+00,1.051181489469095709e+01,-8.708639274234872829e+00,4.741874372862396214e+00,2.112872476215056583e+00,-2.128685172678061122e+00
0.000000000000000000e+00,7.581732971939094234e+00,-7.283382655021809704e+00,4.243095436600089698e+00,6.940698404077497718e-01,-3.640626024105666936e+00
0.000000000000000000e+00,1.725325202371170619e+01,-8.653242805570958041e+00,2.134734444524367447e+00,-2.583185885117809111e+00,-8.851187537427707142e-01
0.000000000000000000e+00,8.894748766541159313e+00,-6.608531799695080977e+00,6.196730082918148419e+00,-1.342008784165852342e+00,-1.316701409528187483e+00
0.000000000000000000e+00,1.499598069543367274e+01,-8.390606563064983092e+00,1.220749085665721489e+00,-1.796211934527085941e+00,-2.393223083117137051e+00
0.000000000000000000e+00,8.365742470226882332e+00,-6.467400990433861629e+00,3.951186313437932363e+00,-4.115230646279298021e+00,5.443441048858217002e+00
0.000000000000000000e+00,6.184218910863192420e+00,-5.713793345899534692e+00,7.092256412604453608e+00,1.090525448230539762e+00,2.156382178509356207e-01
0.000000000000000000e+00,1.382994171153961815e+01,-1.064869066085726779e+01,3.346045171543937657e-02,-3.356869327986485185e+00,-1.010772232828543560e+00
0.000000000000000000e+00,1.690139385483387713e+01,-1.130268578458231410e+01,4.594359565211375007e-01,-1.198772800375847103e+00,-1.641792661102535744e+00
0.000000000000000000e+00,1.604804559753872439e+01,-1.014686989747914048e+01,1.627741549947007371e+00,-1.197244134430785811e+00,6.412024147246482286e-01
0.000000000000000000e+00,1.232582365604899977e+01,-1.075939246841384289e+01,3.760380588886156339e+00,-2.579709716743366688e+00,1.080413921586191872e+00
0.000000000000000000e+00,1.823460944432211761e+01,-8.966103624410726169e+00,8.991352884578796001e-01,-4.137922972255913656e+00,-3.147090755191009226e+00
0.000000000000000000e+00,1.445389786371223551e+01,-9.688167784350447675e+00,3.393968445322971927e+00,-2.767344478242341310e+00,1.376729465428658150e+00
0.000000000000000000e+00,1.844526117894443829e+01,-1.143474983371077691e+01,2.776977677288330337e-01,1.167180930166049402e+00,-9.684936812894249236e-01
0.000000000000000000e+00,1.445099262941841367e+01,-9.368437632261752412e+00,2.129231923888017075e+00,-7.927991373191433766e+00,-5.341611251505726798e-01
0.000000000000000000e+00,1.268869856484488778e+01,-8.070385882209071937e+00,2.329263630735812995e+00,-3.508670208486056374e+00,-1.003804548080834413e+00
0.000000000000000000e+00,1.526915905022569042e+01,-8.869185140702539272e+00,5.379125448860841097e+00,-1.902167440334023574e-01,-4.909708198429340698e+00
0.000000000000000000e+00,1.541978591069178428e+01,-9.825168365204874021e+00,3.977947202836188190e+00,3.554394326656736158e+00,-1.140019632314111631e+00
0.000000000000000000e+00,1.854164973125772420e+01,-7.459631351587667325e+00,2.842057515965757952e-01,-3.804966220913714725e-01,-4.756355660109985450e+00
0.000000000000000000e+00,1.822031939396062583e+01,-1.080709224316305672e+01,6.376708818930428846e-01,-3.272950219982831310e+00,-5.918671451786507998e-01
0.000000000000000000e+00,1.706509395768461701e+01,-1.191213363417318938e+01,7.709188074223216613e-01,-1.156950525729262047e+00,-5.006631071023593949e-01
0.000000000000000000e+00,1.313386984499424770e+01,-6.452405465138430607e+00,2.244244733682915438e+00,-7.280797282066219012e+00,-1.710045245494841784e-03
0.000000000000000000e+00,9.503764734077964960e+00,-9.704025686021090280e+00,2.474188768285747742e+00,-2.567751506131341621e+00,-2.230138167399564608e+00
0.000000000000000000e+00,1.563979976076374356e+01,-1.094839916544546554e+01,4.563484575001469090e-01,-8.350718670827003143e-01,8.554129257903612116e-01
0.000000000000000000e+00,1.533547372504314055e+01,-9.025683709006122157e+00,6.090285817139608149e+00,3.095004768915669557e-01,-3.236634550967561363e+00
0.000000000000000000e+00,1.440911624717826456e+01,-8.440390340083053999e+00,3.383228704125416098e+00,-3.544260393184627045e+00,-5.624178447576372308e-01
0.000000000000000000e+00,1.385441537087809039e+01,-8.807467821249208129e+00,1.769890420385241692e+00,-1.052874576839798459e+00,1.298043572286962544e+00
0.000000000000000000e+00,1.307899253873780765e+01,-7.591302691662462188e+00,4.807856018467427384e-01,-1.939842000293216240e-01,-4.517559716642800538e-01
0.000000000000000000e+00,1.166099128936384055e+01,-7.932251955463774706e+00,3.044309508764312167e+00,1.811950821619575380e-01,-1.113324258273936884e+00
0.000000000000000000e+00,1.608114487165390472e+01,-9.607918627643382337e+00,1.789888443233567106e+00,-9.621035689903720822e-01,1.532559728309840663e+00
0.000000000000000000e+00,1.093193586085344826e+01,-6.658021337791585559e+00,5.761104884881806498e+00,1.077798341742540744e+00,-1.647155464934251912e+00
0.000000000000000000e+00,1.577363360085962185e+01,-9.572745378254927218e+00,-2.854593500037199902e-02,-2.418594934817991149e+00,-3.839760542349054395e-01
0.000000000000000000e+00,1.769285314143957422e+01,6.882560928266973944e-03,-1.364019241532874016e+00,-5.036983912147894316e+00,-2.918789947965161335e+00
0.000000000000000000e+00,1.663116165145864400e+01,-1.021955333720652526e+01,1.202443209824685999e+00,-2.966015444872543316e+00,-3.616333137269784004e+00
0.000000000000000000e+00,1.017656004403858105e+01,-7.129185178589466432e+00,5.736899467105148531e+00,3.179988957830184759e+00,-1.961303287712688581e+00
0.000000000000000000e+00,8.213342773565303290e+00,-8.367981562489898550e+00,8.384560418103758295e+00,3.729983285225327627e+00,-3.266228039706751130e+00
0.000000000000000000e+00,1.697208281721448131e+01,-9.450942490531744511e+00,2.866219971495985952e+00,-4.945068354321611181e+00,3.362233085449917169e-01
0.000000000000000000e+00,1.629824066660368942e+01,-1.054546658486782462e+01,2.222504402956877012e+00,-1.606773657442930547e+00,-1.526477303830464427e+00
0.000000000000000000e+00,1.517783524845375531e+01,-1.020708853019584517e+01,2.297595833291225187e+00,-3.772109156050521772e+00,-3.926769029762857244e+00
0.000000000000000000e+00,1.786467610179229482e+01,-9.412322712337175545e+00,2.919791250231051016e+00,-1.656936856559699356e+00,-1.180820737783280505e-01
0.000000000000000000e+00,1.732115495364395841e+01,-8.225013349618357950e+00,2.248341015980290347e+00,-5.425032549309810825e+00,4.924135279890085037e-02
0.000000000000000000e+00,1.571961213251251444e+01,-7.569454052616319650e+00,-1.663595664475560065e+00,-3.092972370913293911e+00,-1.189650865048885287e+00
0.000000000000000000e+00,1.479804781068216712e+01,-7.747287577717743901e+00,3.858466300851483677e+00,-3.131151893513594686e+00,1.469963894718455455e+00
0.000000000000000000e+00,1.482624932255742500e+01,-9.976089133391468522e+00,5.086124226266651727e-01,-1.088078774138574178e-01,-1.003950942750761355e+00
0.000000000000000000e+00,1.649328284774041009e+01,-7.878430300237119432e+00,6.106937197345733814e+00,1.950802143579262848e+00,-1.929015284512308748e+00
0.000000000000000000e+00,1.780367608754664133e+01,-1.015654192010086021e+01,2.039282014669723697e+00,-3.256916926316536731e+00,-2.891419844652096671e-01
0.000000000000000000e+00,8.823207382147321809e+00,-7.965919469789271012e+00,7.545313604290891263e+00,3.315352065346250043e+00,-2.163545288774032738e+00
0.000000000000000000e+00,1.623368447848282869e+01,-7.749509543050862703e+00,2.624782812136513765e+00,-3.953458176042591310e-01,-6.072721369063399655e-01
0.000000000000000000e+00,1.886024311041128954e+01,-1.018240032376348303e+01,2.569335578210930837e+00,-3.803571706556410081e+00,1.178962596451503392e-01
0.000000000000000000e+00,1.862040938331477591e+01,-9.698762615424231015e+00,1.866026041067453178e+00,-2.197092410358321146e+00,-8.311798159575570777e-01
0.000000000000000000e+00,1.527651913711373943e+01,-8.273844997422143521e+00,2.115210083834617727e+00,-2.861155690105622096e+00,-6.666405069990835042e-01
0.000000000000000000e+00,1.869736039760420354e+01,-1.020884541655649613e+01,1.186931196238981912e+00,-2.935350871982305598e+00,2.092829330468667370e-01
0.000000000000000000e+00,1.562487133247731563e+01,-7.456432002670080550e+00,5.932620982889282857e+00,-7.223193869381758780e-01,-1.300375824803012170e+00
0.000000000000000000e+00,1.729976472516758079e+01,-9.425516038393350726e+00,3.537003436017238212e+00,-3.061817777626149262e+00,-1.620981739422901802e+00
0.000000000000000000e+00,1.985271129263459855e+01,-8.443730372422848518e+00,1.806569735861260906e+00,4.954128299419545689e-01,-2.841271193120448846e+00
0.000000000000000000e+00,1.689485770488246175e+01,-8.472286995640475382e+00,3.714014906135249650e+00,4.824713487418078040e-01,2.124417358686441215e+00
0.000000000000000000e+00,7.445482208801433188e+00,-7.307723533838203167e+00,4.723081133029157108e+00,3.034467158513826313e+00,-4.925102799310894675e+00
0.000000000000000000e+00,1.725462847432688562e+01,-9.801186306135702964e+00,1.881485644421251990e+00,-2.364567234421415698e+00,-1.339626693130801627e+00
0.000000000000000000e+00,6.826753178190935856e+00,-6.444122222938831968e+00,4.447196306931084031e+00,8.628116848587424892e-01,6.677420496059428834e-02
0.000000000000000000e+00,1.411148977303417773e+01,-1.029585935614351300e+01,7.945546931559698267e-01,-3.238566400116510202e+00,1.054518060568761406e+00
0.000000000000000000e+00,1.306585639208224947e+01,-9.754388395710835269e+00,4.060502569541251106e+00,-3.272186958391158473e+00,-1.061187348504295080e+00
0.000000000000000000e+00,1.386473124470808038e+01,-7.850280367271699866e+00,3.533026136765888836e+00,-4.407061046979985797e+00,-2.223127114258497627e+00
0.000000000000000000e+00,1.211729375124206243e+01,-9.287029345112372880e+00,1.919029628710425595e+00,-3.481861410371068999e+00,-2.617184364996270052e-01
0.000000000000000000e+00,1.721089700120884558e+01,-1.069258412306875350e+01,1.397505906439781009e+00,-1.218819218981068042e+00,-3.518964598811174849e+00
0.000000000000000000e+00,1.762585587014769573e+01,-3.922071779079363107e+00,-1.334542374645212526e+00,-3.480383919698205375e+00,-3.332527756288036436e+00
0.000000000000000000e+00,1.884332853109549433e+01,-7.987703062138548304e+00,2.044326410688152684e+00,-1.287700783919588199e+00,-2.702724889990543833e+00
0.000000000000000000e+00,1.149500144125307166e+01,-6.126398142114740430e+00,6.431171156722551352e+00,3.737614339548880782e+00,-1.906427240575539583e+00
0.000000000000000000e+00,1.664964448728355606e+01,-9.079498347302862982e+00,2.311629558299116649e+00,-1.191812959529156446e+00,-6.622118498546070153e-01
0.000000000000000000e+00,1.758583144058753689e+01,-9.369476493950347873e+00,6.967064248392310644e-01,-1.546194373214480500e+00,2.564954173364300871e+00
0.000000000000000000e+00,1.331915371109231572e+01,-9.137507549824743336e+00,2.406380493711667956e+00,-5.728324166420023289e+00,-1.011821245652802848e+00
0.000000000000000000e+00,1.981096006767351980e+01,-9.622140217970853726e+00,8.413319542186540323e-01,-3.600626491067474344e+00,-2.042596711994818293e+00
0.000000000000000000e+00,1.426176783304742912e+01,-9.418637226533499884e+00,4.369955784079292194e+00,-5.752723484870863047e+00,1.590858207656843826e+00
0.000000000000000000e+00,1.990590127843031354e+01,-1.052435304165174124e+01,8.604317621894497226e-01,6.148045258845529215e-01,2.372144518303532790e-01
0.000000000000000000e+00,1.583318059342410677e+01,-1.079541287144192907e+01,8.272819380202156569e-01,-4.799659819421139062e+00,-1.586047248169330848e+00
0.000000000000000000e+00,1.880646549745417317e+01,-8.760766471744574346e+00,5.797367410836556934e-01,4.442839376080833347e+00,3.310001728472025118e+00
0.000000000000000000e+00,1.690383492330856186e+01,-8.942961845596705928e+00,1.997867304414615353e+00,4.803925223985961779e+00,-6.460358187510960581e-01
0.000000000000000000e+00,1.628048785932655562e+01,-1.035022385725693539e+01,3.905860967049109789e+00,4.990858349920602066e+00,-5.122890105215890166e+00
0.000000000000000000e+00,1.258874809891018565e+01,-1.014640114267597326e+01,5.242884804863804149e+00,-1.866216878585344574e+00,-3.054921632559475686e+00
0.000000000000000000e+00,1.702664150049051628e+01,-1.100815920219847399e+01,-1.392722192270607451e+00,-2.256429450001460335e+00,1.866781474753778924e-01
0.000000000000000000e+00,1.927042946693613956e+01,-9.706592094291792705e+00,1.186157916490506281e+00,-1.382917002246963456e+00,-3.399027481236188031e+00
0.000000000000000000e+00,1.627596723710237470e+01,-1.061999633433238444e+01,2.013739962809325768e+00,-3.272947998860772589e+00,-1.310344641460136961e+00
0.000000000000000000e+00,1.830030163148082778e+01,-9.840054810004893682e+00,2.131993096457078352e+00,-1.727474724722860566e+00,-2.058185438963997665e-02
0.000000000000000000e+00,1.998794089618599301e+01,-8.854353089391915788e+00,2.336503163731091792e+00,-2.191672205035255949e+00,-1.750980370021566035e+00
0.000000000000000000e+00,1.887409263337633902e+01,-2.436599635849624690e+00,-3.104611496117847036e+00,-3.668309988699125501e+00,-2.656405791452258747e+00
0.000000000000000000e+00,1.510032539940249130e+01,-6.293182311918886107e+00,4.499608837023483687e+00,-2.914828867157428505e+00,-3.357485753555470964e+00
0.000000000000000000e+00,1.844030866571168659e+01,-8.093138235537978176e+00,2.148972129921244090e+00,-3.486587108122604306e+00,-1.883499760465797701e-01
0.000000000000000000e+00,9.883737203239006064e+00,-1.068147051270060999e+01,3.708303035378371693e+00,-6.785449618297463570e-02,-3.927353129901728135e+00
0.000000000000000000e+00,1.512929313640785800e+01,-7.076231550570265760e+00,4.283960198925639062e+00,-1.977245587830736451e+00,5.145808571548640686e-02
0.000000000000000000e+00,1.196822841796931591e+01,-6.397288673532575132e+00,4.064264433969712265e+00,2.806125503036501101e+00,3.384920268165062529e-01
0.000000000000000000e+00,1.641899477471323010e+01,-9.827273612149978632e+00,3.799421131664526552e-01,-3.692231499636724479e+00,-2.032319316744214122e-01
0.000000000000000000e+00,1.712710418251564093e+01,-9.803245433454408797e+00,3.677642576746584790e-01,-4.068714012460339369e-02,1.731853097029989241e+00
0.000000000000000000e+00,1.214724415800953139e+01,-6.847522140265589030e+00,3.899994708632572582e+00,2.589697891639223037e+00,1.767631153171211444e+00
0.000000000000000000e+00,1.113443473643095594e+01,-7.324324334677814186e+00,5.550339401447839549e+00,-2.084998618080648569e+00,-4.026982491865924274e+00
0.000000000000000000e+00,1.079384902843881200e+01,-9.606993555617410863e+00,3.427228172579034560e+00,1.422009660369718764e+00,2.866657374570485417e-01
0.000000000000000000e+00,1.233241302572683828e+01,-9.732494136294933540e+00,3.399983878949240701e+00,-2.169420566271733630e+00,1.296367469766675606e+00
0.000000000000000000e+00,1.399044328629262601e+01,-1.177152712567781023e+01,-4.900798438904027110e-01,-2.497822983763400284e-01,3.261154613952374492e-01
0.000000000000000000e+00,1.309793826872723166e+01,-7.430935671949995935e+00,4.319456063771343501e+00,-3.684428746783814379e-01,-1.983998111882014692e+00
0.000000000000000000e+00,1.630343835228192972e+01,-9.649103933722779303e+00,2.316726215820839929e+00,-6.118781218326045490e+00,-1.014606859293219615e-01
0.000000000000000000e+00,1.488538681888087645e+01,-1.022056936898944457e+01,3.735586010459486239e+00,-2.160403436304277225e+00,-2.294304498827363314e+00
0.000000000000000000e+00,1.572204402623058428e+01,-8.289407451507463165e+00,4.244858747809706401e+00,1.959140346782954067e-01,-5.820605666724905092e+00
0.000000000000000000e+00,3.046004292258366064e+01,-4.348263708216935086e+00,3.858506991960146237e+00,1.608547534956127478e+01,-6.459397771976391311e+00
0.000000000000000000e+00,1.687394407212438097e+01,-1.087133592966915963e+01,2.074860546072119227e+00,-2.779140183686630294e+00,-1.128609213737255867e+00
0.000000000000000000e+00,1.369508911735950640e+01,-9.237047694222436434e+00,3.974027252103876418e+00,-7.877722359907054495e-01,1.482159087930885022e+00
0.000000000000000000e+00,1.514664669545517484e+01,-1.065232424249235876e+01,2.562436776765471436e+00,-2.750129601710991079e+00,-1.319754172564672201e+00
0.000000000000000000e+00,1.487335954199655852e+01,-9.240054389975519200e+00,2.695696653596800108e+00,-2.312675875918122070e+00,-1.068269154203324911e+00
0.000000000000000000e+00,1.421960061411624565e+01,-8.192271761959277754e+00,2.881217209950136748e+00,-3.615431112335892649e+00,-4.388688997028174832e+00
0.000000000000000000e+00,4.757035325275785098e+00,-5.129925302760592665e+00,6.993843173617628750e+00,-3.310722886229532147e+00,4.296516080787964320e+00
0.000000000000000000e+00,1.894764725157376617e+01,-1.016926435682256624e+01,1.000177397256849510e+00,-2.423734547325730571e+00,-2.030627163267486157e+00
0.000000000000000000e+00,1.472947730161320834e+01,-2.497112161863391577e+00,1.443590879409041072e+00,-3.948880241385292145e+00,-4.062294633302603764e+00
0.000000000000000000e+00,1.714919577251066229e+01,-9.658222361695477431e+00,5.402915284150450193e-01,-2.839064579205656802e+00,-1.182453768429305496e+00
0.000000000000000000e+00,1.236288042692792111e+01,-1.052939970964766303e+01,1.101034728055354517e+00,-3.083609233943761740e+00,-1.464742575161761096e+00
0.000000000000000000e+00,2.232533851209982600e+01,-8.727405075268458434e-01,-1.669453856100347799e+00,2.415699915150183730e-01,-4.322863258085698490e+00
0.000000000000000000e+00,1.503858976893053878e+01,-8.846571963561753904e+00,3.670966732051503367e+00,-4.121253323478025088e+00,1.267081408244253304e-01
0.000000000000000000e+00,6.674556471797687074e+00,-7.663865837921475688e+00,5.568080060453947766e+00,-2.295230423664597730e+00,1.596205107160536540e-01
0.000000000000000000e+00,1.715454925102912398e+01,-1.042562810333049761e+01,1.691133118094261256e+00,-1.293326820913372810e+00,-1.798526929385905415e+00
0.000000000000000000e+00,8.691921424845006072e+00,-1.012084918196288541e+01,2.201229551118972783e+00,1.138930773339446700e+00,-2.278897431385201067e+00
0.000000000000000000e+00,3.948079263477559220e+00,-7.417053894642105405e+00,8.381241340235956017e+00,9.785027499502196857e-01,-1.419007353533244808e+00
0.000000000000000000e+00,1.178201975422034131e+01,-1.020127766279572867e+01,1.716174034702149243e+00,-2.831407500921167220e+00,8.481513530315981653e-02
0.000000000000000000e+00,1.154268598144616931e+01,-7.506806813865920525e+00,3.662239389611673612e+00,-3.320927496358001552e+00,1.943564103986335223e-01
0.000000000000000000e+00,1.147330992218286738e+01,-9.173981778426581357e+00,3.717204910417342134e+00,-3.634720895199235802e+00,3.626036436681711717e+00
0.000000000000000000e+00,1.463735299562022263e+01,-1.115445039962326668e+01,6.726160359417163725e-01,-3.915579965372404381e+00,7.268413716491326504e-01
0.000000000000000000e+00,1.255881682042751457e+01,-8.842032267512449195e+00,2.297037401466973439e+00,-5.301096569640062484e+00,2.252893556076835668e-01
0.000000000000000000e+00,1.578407869434365551e+01,-1.094219277501230358e+01,2.094968507579005657e+00,-5.229726870348662793e+00,-1.282101412765424664e+00
0.000000000000000000e+00,1.465863559501158697e+01,-1.025641157605902620e+01,7.822501929039493707e-01,2.304123715999655264e+00,-3.637448309136692259e+00
0.000000000000000000e+00,1.444151156184116402e+01,-9.549058546721919782e+00,3.878193294575712713e+00,-4.476183432104811288e+00,-1.524112187540644037e+00
0.000000000000000000e+00,1.483228902748408196e+01,-9.770797555415999369e+00,2.848785259780738599e+00,-3.792226899251217809e+00,-1.289442141331639702e+00
0.000000000000000000e+00,1.225353613440104716e+01,-9.743530804651065580e+00,3.986219763928796844e+00,-5.844634402666793349e+00,-7.012038454567691703e-01
0.000000000000000000e+00,1.141910234966239024e+01,-1.034924402456332615e+01,2.913761033002348899e+00,-4.891428146465413462e+00,-8.151853409804213912e-01
0.000000000000000000e+00,8.651840979520759589e+00,-7.335903898317360117e+00,7.984752462741059986e+00,-5.125216591527616217e+00,4.700936925563343194e-01
0.000000000000000000e+00,1.667494620124206861e+01,-6.574228816834255085e+00,2.856820305565766382e+00,-2.761415843301470163e-01,-5.503382380709967769e+00
0.000000000000000000e+00,1.069290216625974388e+01,-1.056864273049639991e+01,2.046860484180458517e+00,-2.387569357621658117e+00,3.668510600035814750e+00
0.000000000000000000e+00,1.194241150853122058e+01,-1.100213894786852897e+01,2.041800507220942418e+00,-3.861575890075712891e+00,-1.252224479690263181e-01
0.000000000000000000e+00,1.575055611986868875e+01,-1.154282490767132607e+01,-2.176976486391241916e-01,-6.193374644895427217e+00,-1.448321233807721375e+00
0.000000000000000000e+00,1.418566806024958460e+01,-9.840217377814507671e+00,3.999911353087137300e+00,-4.608345780057079288e+00,-2.958887073385774724e-01
0.000000000000000000e+00,1.781023085458135569e+01,-1.016489739893568078e+01,2.816188661679067451e+00,-2.598504960790978258e-01,-2.526981770412215944e+00
0.000000000000000000e+00,1.362500712696538940e+01,-9.292410349613534848e+00,6.292813833075049379e-01,7.082245672887174659e-02,-1.059138425528904914e+00
0.000000000000000000e+00,9.511390279181510365e+00,-6.941678826100147859e+00,7.422485679138969061e+00,2.686578720460140790e+00,-3.330326339436126659e+00
0.000000000000000000e+00,1.776292299761206905e+01,-8.020981471819919051e+00,2.489596278715545896e+00,4.463611257803295485e-01,-2.476233064426498043e+00
0.000000000000000000e+00,1.143404091474819850e+01,-8.580227204859484758e+00,5.190557454861287390e+00,-3.553031786972669526e+00,8.400132199015067913e-01
0.000000000000000000e+00,1.443361767789052585e+01,-9.473484523476422225e+00,3.685000021039864126e+00,-1.563567875458652390e+00,-1.043178406768304978e+00
0.000000000000000000e+00,1.281100060850040911e+01,-8.633158688298490091e+00,6.005779577095905708e+00,1.546467841522655595e+00,-4.676440941640472637e+00
0.000000000000000000e+00,1.867179616402467346e+01,-8.895615580615112705e+00,2.120576237743377668e+00,-2.228792435891568502e+00,-5.110728365169409093e-01
0.000000000000000000e+00,2.012779804066950007e+01,-9.683349784420300921e+00,2.091026536396630497e+00,-1.534699321146622886e+00,-7.712214019530411191e-01
0.000000000000000000e+00,1.273509480353924950e+01,-8.536157319380038189e+00,7.396880764450131984e+00,2.033808231640127584e+00,-7.250695793062820194e+00
0.000000000000000000e+00,1.659082015786362874e+01,-9.440824966282345798e+00,2.076149972561223578e+00,-2.063423521428108476e+00,-6.732322681055059599e-01
0.000000000000000000e+00,1.300784469839160984e+01,-9.039599722783318470e+00,2.626642355121191486e+00,-1.299132681772572351e+00,-2.698624622480059632e+00
0.000000000000000000e+00,1.520037993257674280e+01,-1.127278828711223646e+01,1.662902755962481494e-01,-1.334743187573482093e+00,-1.074486239093895568e-01
0.000000000000000000e+00,1.283966756532925579e+01,-9.042843925219244738e+00,3.482538789286546699e+00,-3.637935275041856098e+00,-4.396633467650201132e-01
0.000000000000000000e+00,1.695172359128721240e+01,-9.969374007579142827e+00,2.869665838844329464e+00,-3.418102683787374585e-01,-1.523636000767750298e+00
0.000000000000000000e+00,1.526914612494178947e+01,-9.836383724083503921e+00,2.298762200378380527e+00,-4.992740057694279976e+00,-4.010087242795116191e-01
0.000000000000000000e+00,3.836515568662471676e+00,-6.872416833607170261e+00,6.612393397663916872e+00,8.668653921692033304e-01,-3.599010838394231193e+00
0.000000000000000000e+00,1.261545876106404229e+01,-1.119602979171146551e+01,2.252043109711462154e+00,-4.455199218593418387e+00,-6.698576120487129693e-01
0.000000000000000000e+00,1.400828344106772327e+01,-8.052597174628528975e+00,4.371028069617491241e+00,-1.959261454311395978e+00,-3.496690877602404601e+00
0.000000000000000000e+00,1.732883094193242002e+01,-1.106984743125634196e+01,1.246654599686235931e+00,-1.322019324532831552e+00,-3.160593544577401826e+00
0.000000000000000000e+00,1.403161923804396594e+01,-9.242644763000461339e+00,1.223524909909365910e+00,-4.435526796805227434e+00,-5.960028806909807575e-02
0.000000000000000000e+00,9.529960357822437444e+00,-7.926721911083197902e+00,4.379708098189517784e+00,-1.544091713088614704e+00,4.978913759126600835e-01
0.000000000000000000e+00,1.460054775179745690e+01,-7.781801621262060209e+00,4.455294115838259295e+00,-2.278363925090261422e+00,-2.759731738008153745e-01
0.000000000000000000e+00,1.825492433324049557e+01,-1.133213332611734181e+01,3.507019611696051142e-01,-2.270269819874838557e+00,-1.628112350827003230e+00
0.000000000000000000e+00,1.304913936628557813e+01,-7.380091371983545478e+00,6.128284945393509986e+00,-3.544284443663178186e-01,-1.416528991117085967e+00
0.000000000000000000e+00,1.671534976173773401e+01,-1.038375121388975941e+01,2.056364118335084756e-01,-4.223738178538862797e+00,-9.518669995552669905e-01
0.000000000000000000e+00,2.037377396144590236e+01,-1.012064780812679921e+01,5.809312541571627353e-01,-4.636993436520072898e+00,-3.020003573324158141e-01
0.000000000000000000e+00,1.785969848210175570e+01,-8.076605458538875126e+00,3.279102351503878854e+00,-1.550129226069281607e+00,-5.426164857213829906e-01
0.000000000000000000e+00,1.408009155937821433e+01,-7.075890860270625637e+00,5.112246428632889916e+00,2.708768559922186459e+00,-4.305422334841503940e+00
0.000000000000000000e+00,1.704158113039381561e+01,-8.517429399823949865e+00,1.906689201334886397e+00,-2.101568042768939826e+00,-1.608433519091849728e+00
0.000000000000000000e+00,1.649067349622002965e+01,-9.670938403205701306e+00,3.718833368073596102e+00,-4.918215856813901610e+00,-2.337788914639815196e+00
0.000000000000000000e+00,1.446825003738826076e+01,-9.728116037510629255e+00,3.729198150352172281e+00,1.342720651442574242e+00,1.457294502799070024e+00
0.000000000000000000e+00,1.456473972081565549e+01,-1.000887794369127270e+01,4.952983433340722996e+00,-4.125137392363420474e+00,-2.557453106567859624e+00
0.000000000000000000e+00,1.658154757197348417e+01,-1.614702794538351027e-01,-1.572384745373635484e+00,-4.052122155777452939e+00,-6.770544199725793355e+00
0.000000000000000000e+00,1.379915649334716754e+01,-9.604794432045903108e+00,2.192373042333154221e+00,-4.618492489840546611e+00,-3.467480072466716523e-01
0.000000000000000000e+00,1.641893116286414767e+01,-9.989817137239700884e+00,1.265633776787164599e+00,1.684745090034111215e+00,7.159809251986071210e-01
0.000000000000000000e+00,1.291150917243091989e+01,-6.919254168129197247e+00,5.964341231630024609e+00,1.630358011190916390e+00,-2.982090131248980480e+00
0.000000000000000000e+00,1.493890630994602553e+01,-8.099860750949551047e+00,5.232102838532550315e+00,1.221772813632379329e+00,-2.832106650748761112e+00
0.000000000000000000e+00,1.625529721150582319e+01,-1.015588727809994651e+01,3.614605246561615193e-01,-4.113206000314060695e+00,-5.081478757412219993e-01
0.000000000000000000e+00,1.834326398516481404e+01,-9.523436880272742044e+00,3.434795509364952260e+00,-9.914441565055638339e-01,-1.067058192527899241e+00
0.000000000000000000e+00,6.059238851504941792e+00,-5.659540718165735562e+00,6.787769576559589346e+00,-2.863832236360442263e+00,3.911146003974919072e+00
0.000000000000000000e+00,1.779565547641067980e+01,-1.036702265406363033e+01,1.247321930236383825e+00,-3.269123115914495337e+00,7.277980182598163816e-01
0.000000000000000000e+00,1.523216390901790263e+01,-9.282030073843758444e+00,3.754073588043165710e+00,-3.662062999882274905e+00,-6.936060577571578900e-01
0.000000000000000000e+00,1.401449535529110513e+01,-9.058355953630970347e+00,2.267556159553181239e+00,-3.556076445880648418e+00,-8.357956277773728182e-01
0.000000000000000000e+00,1.256740534484767835e+01,-7.935029621517807108e+00,2.832183057175943208e+00,-3.719948515032724501e+00,4.121316599578402240e+00
0.000000000000000000e+00,1.951048127901308149e+01,-1.055587258486366409e+01,-2.608504811196601381e-01,-1.797652079214749010e+00,-1.320797257791700874e+00
0.000000000000000000e+00,1.414197011535162929e+01,-6.505085793722742871e+00,5.308631311306078793e+00,-2.688058404200595053e+00,3.277940583274766562e-01
0.000000000000000000e+00,4.572131014985116870e+00,-4.657640590630530930e+00,6.877860818967978851e+00,-2.644539591417010449e+00,3.804049014691106123e+00
0.000000000000000000e+00,1.429832902232333680e+01,-7.766103508004142952e+00,1.437388514430429254e+00,-1.689168638984997362e+00,3.121496603368876799e-01
0.000000000000000000e+00,2.174680048096595186e+01,-7.118873640125125135e+00,1.205543201631067651e+00,1.276136283455943499e+01,4.696234112195449839e+00
0.000000000000000000e+00,1.397710666180582528e+01,2.011885693552324661e-01,8.471379887840188028e-01,2.798489305667386073e+00,-8.364097984422921073e+00
0.000000000000000000e+00,1.608834951562573679e+01,-1.034960020682429871e+01,3.392898948170367301e+00,-2.776233770957857505e+00,-1.617343308400922552e+00
0.000000000000000000e+00,1.670665004721598379e+01,-9.865851470833057135e+00,-1.691408087170892804e-01,-4.389223391139618791e+00,5.121188918927875866e-01
0.000000000000000000e+00,1.971759039182141038e+01,-9.443949312183468336e+00,8.783644319990725480e-01,2.272222278025134212e+00,1.400342475137069220e+00
0.000000000000000000e+00,5.519255441760110514e+00,-7.714250599124475194e+00,4.865235503867031852e+00,-3.849826884747982625e+00,2.887973211708689369e+00
0.000000000000000000e+00,1.870908164748342628e+01,-8.927217468919179666e+00,2.139044371129558364e+00,-4.244712317564182769e+00,1.899549474563781704e-02
0.000000000000000000e+00,1.743173069769486361e+01,-8.406738655134436300e+00,3.472331577474240483e+00,2.772447742025109463e+00,-3.603189227260527261e+00
0.000000000000000000e+00,1.752385676694241212e+01,-9.908450994934232980e+00,2.985940283630308389e+00,-9.411241944532190429e-01,-1.247616748131263609e-01
0.000000000000000000e+00,9.725740311116609860e+00,-7.973371071032359758e+00,7.165304530262528004e+00,1.556363838539309041e+00,-1.780651399237100474e+00
0.000000000000000000e+00,1.869819138642515099e+01,-5.111794459388701917e+00,4.799884997590101676e+00,1.963769850114528381e+01,3.813520259036945692e+00
0.000000000000000000e+00,8.185389217326791922e+00,-8.534078342812504658e+00,5.333380590275815791e+00,7.963763611067496972e-01,-8.380391018682424864e-01
0.000000000000000000e+00,1.296782336482970166e+01,-1.036449722937906692e+01,7.749019310841147590e-01,-1.753296252909733566e+00,-2.220800593775318799e+00
0.000000000000000000e+00,1.431310318870704279e+01,-8.659618582181462187e+00,2.086521771664364699e+00,-1.729180073559918318e+00,2.426605445385837001e+00
0.000000000000000000e+00,1.512554629343290280e+01,-7.186253188482510268e+00,3.508015426886591293e+00,-1.266961898590931668e+00,5.946093081169536720e-01
0.000000000000000000e+00,7.818838877423385014e+00,-9.161967839372273659e+00,5.415243432006225710e+00,-5.227707438427381170e+00,1.258523276436289973e-01
0.000000000000000000e+00,1.287756954004935395e+01,-9.412230206166974256e+00,1.644304459985385769e+00,-2.017424166676372810e+00,1.155397155332086534e+00
0.000000000000000000e+00,1.839587318370592328e+01,-7.043167793521499576e+00,3.179511984939582092e+00,-1.425676093305688896e-01,2.184804658375802955e+00
0.000000000000000000e+00,1.353471069677305572e+01,-1.011881772394439238e+01,4.291351106956334149e+00,-2.384819870954371090e+00,-4.739251791280535975e-01
0.000000000000000000e+00,1.602659095712208526e+01,-8.390992726544931557e+00,9.761933596452925244e-01,-2.653336453997473532e-01,1.109195527081653226e-01
0.000000000000000000e+00,1.649845850119532287e+01,-1.046212094370622303e+01,1.562545194391763870e+00,-3.539978497304658855e+00,8.750650322924155011e-01
0.000000000000000000e+00,1.262942241911510521e+01,-8.990278553249090976e+00,5.928735608533071577e+00,8.961969809208333304e-01,-3.634013020246276593e+00
0.000000000000000000e+00,5.995269378252488401e+00,-3.009682689209577156e+00,7.161560792368464767e+00,3.496277289951899903e+00,5.784233714884424060e+00
0.000000000000000000e+00,8.546173791839475342e+00,-7.048907757590348488e+00,2.571259930542219241e+00,1.506089775860221636e+00,8.421870399603469393e-01
0.000000000000000000e+00,3.116091558023194263e+00,-5.036333117813008187e+00,8.735020826028373264e+00,6.653844423355304905e+00,-1.968388134379063015e+00
0.000000000000000000e+00,1.307008008017563050e+01,-1.109151382829579546e+01,2.536364502998363246e+00,-4.253285234556393846e+00,8.918533272990031291e-02
0.000000000000000000e+00,1.590928138342011522e+01,-1.024153978880396387e+01,9.563242808100483883e-01,-1.430208061607553871e+00,-2.306335479691875356e+00
0.000000000000000000e+00,2.070634418347069783e+01,-8.152448307324792864e+00,-1.059210282743421327e+00,1.404534167226350494e+00,1.316513061623412195e+00
0.000000000000000000e+00,2.002134730725029854e+01,-1.002220992121405629e+01,8.321839024398561824e-01,-2.365043212216605184e+00,-1.341599085007670888e+00
0.000000000000000000e+00,2.066890777320584860e+01,-9.997983548212854288e+00,4.170483362891266865e-01,-3.195352816409122165e-01,4.768656812298364966e-02
0.000000000000000000e+00,1.694463108892390935e+01,-1.074474129921081378e+01,9.708990768453262810e-01,-1.630837435232224797e+00,-1.647574183017506133e+00
0.000000000000000000e+00,1.363817315565491306e+01,-8.276787385648455952e+00,4.153344055099593923e+00,-2.852347999166097825e+00,-1.578758367157045539e+00
0.000000000000000000e+00,1.797527111644226139e+01,-1.006225083559415445e+01,6.413887312300144972e-01,-3.016710451848671593e+00,-7.065222970684314520e-03
0.000000000000000000e+00,1.974069946482488191e+01,-1.032736452319955944e+01,-2.692588086098375300e-01,8.730832946300960407e-01,8.621532535812082010e-01
0.000000000000000000e+00,1.957575712505353138e+01,-1.128497460342990699e+01,-3.030168188840847709e-01,7.972842182451883586e-01,1.851076853346002471e+00
0.000000000000000000e+00,1.380380967829943550e+01,-1.017682282467649735e+01,3.373984454504664665e+00,-3.488856569651551442e+00,-1.574915212297126610e+00
0.000000000000000000e+00,1.399690696164962311e+01,-9.176962574225878910e+00,9.813863130180937588e-01,-5.426370197783913163e+00,-1.112746520080842849e-01
0.000000000000000000e+00,1.520381262297498282e+01,-9.244269743025553154e+00,4.539763860175923149e+00,-2.556079954236770924e+00,-6.891789347380246067e-01
0.000000000000000000e+00,1.522071262561182969e+01,-7.124594744880124786e+00,6.063591922728806871e+00,2.656684149274028517e+00,-9.944212502027938161e-01
0.000000000000000000e+00,1.591191459944485942e+01,-1.000490314961390226e+01,2.461310248782259347e+00,-5.924840475995845068e+00,-2.499511472007076851e-01
0.000000000000000000e+00,1.733154929809118983e+01,-6.075635046623241386e+00,3.264261920510710624e+00,-3.595112740327065293e+00,-4.921132658516434333e+00
0.000000000000000000e+00,1.701737471181298744e+01,-1.021476830267280178e+01,1.786531618218184514e-01,-2.392586517754808906e+00,-3.711298502285338419e-01
0.000000000000000000e+00,1.646980446519374652e+01,-9.473287540554681030e+00,1.171864548014731833e+00,-4.506176683919049242e-01,1.602794367480830262e+00
0.000000000000000000e+00,1.155143421422053684e+01,-8.825660062602711520e+00,4.526571930936159838e+00,-6.596639542693327307e+00,1.495300000332500323e+00
0.000000000000000000e+00,1.318621785932300661e+01,-9.211642529489791897e+00,3.584494141404118484e+00,-2.477499945072037413e+00,-3.901889868961926577e+00
0.000000000000000000e+00,2.023282734712901387e+01,-8.897458041797269956e+00,2.062928759026857739e-01,-3.139565499399139537e+00,-1.904107733830095794e+00
0.000000000000000000e+00,1.603101397664869054e+01,-1.078757067281392068e+01,-3.337320072655251130e-02,-2.517531332374282727e+00,1.507692370475190335e+00
0.000000000000000000e+00,1.481240999335328290e+01,-9.251565167295890291e+00,1.777178875407698921e+00,-3.404941496567586601e+00,1.068564235816866326e+00
0.000000000000000000e+00,1.329113853020811575e+01,-9.136677854974102786e+00,3.393783952639840784e+00,-2.321322497272513274e+00,-2.678886772202128341e+00
0.000000000000000000e+00,1.421230915019377683e+01,-8.400648393149737103e+00,2.299571087822340321e+00,-4.927913700314308088e+00,-2.245341495826840283e+00
0.000000000000000000e+00,1.282205093742211588e+01,-8.988847965268766060e+00,4.808704726919813766e+00,-1.965009331669400394e+00,-2.046562894125005805e+00
0.000000000000000000e+00,1.812419025702992315e+01,-7.970750842616920018e+00,2.878379635074184595e+00,2.001669957847415748e+00,4.386965261342883338e+00
0.000000000000000000e+00,1.411680979341850950e+01,-1.150443314200598621e+01,4.809420284462436745e-01,2.100543524066473378e+00,4.537737830435252251e-01
0.000000000000000000e+00,1.739740744066888567e+01,-1.124991251168020945e+01,2.364792196502887744e+00,-6.336105897987208690e-01,-4.048541439151726706e+00
0.000000000000000000e+00,1.727060378975757970e+01,-9.103774580411304385e+00,3.264308972519531782e+00,-5.920347561097687450e-01,-1.900490918689715203e+00
0.000000000000000000e+00,1.354807705995384381e+01,-9.718664423017616016e+00,2.866222606258181038e+00,-8.213355692837275290e-01,-2.482648675560556184e-01
0.000000000000000000e+00,1.359741366356208125e+01,-8.525805355898530280e+00,2.874552951891235608e+00,-2.452563616734613205e+00,2.520845091736630406e-01
0.000000000000000000e+00,1.456760214506198459e+01,-6.070331550045712454e+00,2.150141428635039986e+00,-1.478710035330861094e+00,-2.308985425325543517e+00
0.000000000000000000e+00,1.837848656102475076e+01,-8.693809533730656014e+00,1.956635913937920801e+00,8.859395224366233279e+00,2.428334910667397484e+00
0.000000000000000000e+00,1.562536392384725481e+01,-1.007442788469368544e+01,-3.986611868088803939e-02,-3.315570341436937962e+00,8.827922525437754686e-01
0.000000000000000000e+00,1.555622226530834418e+01,-9.560877131567634635e+00,5.444103328084298060e-02,-1.555427047932862239e+00,-1.574233649339763730e+00
0.000000000000000000e+00,2.015095017453030479e+01,-1.044244268212563753e+01,-2.874085498082564194e-01,-7.496961223351789050e-01,2.854833902035414539e+00
0.000000000000000000e+00,1.328883487176446643e+01,-7.704391732824472427e+00,5.171195448605839573e+00,-1.268356132777902712e+00,-5.201285241607717325e+00
0.000000000000000000e+00,5.009187363852430686e+00,-7.357825567525099864e+00,8.958906300946335222e+00,-1.474909030009350641e-01,2.302959908392752386e-01
0.000000000000000000e+00,1.604668521375312551e+01,-7.260366024076743585e+00,1.822970231686235731e+00,-3.311052736418624409e+00,9.626947030519932280e-01
0.000000000000000000e+00,6.167053899931699945e+00,-7.188748607872641472e+00,4.440071238102326845e+00,-3.585081968340322778e+00,-9.846655977182997566e-01
0.000000000000000000e+00,1.565724436656171470e+01,-1.037130128151329700e+01,2.814714270008575880e+00,9.796629587238840919e-01,-2.181953606483900465e+00
0.000000000000000000e+00,1.713756888377680454e+01,-1.189242296329622306e+01,3.116283581010451109e-01,-3.097936905680385156e-01,-6.444420992847114116e-01
0.000000000000000000e+00,1.038975397917518428e+01,-7.773418246797851872e+00,7.890577676595555090e+00,2.741619183457859599e-01,-4.815141029167641307e+00
0.000000000000000000e+00,2.555756580641351405e+01,-9.340622311155920343e+00,9.198533195795034478e-01,5.012403139417235254e-01,-1.986143817253844812e+00
0.000000000000000000e+00,1.354007444314537878e+01,-8.331410839065014784e+00,3.648500754903215348e+00,5.291150652719566194e-01,-2.814670311684642989e+00
0.000000000000000000e+00,1.596028772474411639e+01,-1.173483288998314400e+01,-2.821678873050216807e-01,-3.297470770756447678e+00,2.268904293614080470e-01
0.000000000000000000e+00,1.214280902586744126e+01,-8.261459826476219348e+00,4.794114569648833424e+00,-2.547939518786363156e+00,-2.556808945738926919e+00
0.000000000000000000e+00,1.704577101321980237e+01,-1.022411892784608156e+01,3.252577526376541073e+00,-5.783846578628396573e-01,-2.718215895961626494e+00
0.000000000000000000e+00,1.616762440161825864e+01,-9.972566049250918496e+00,2.565041726745527662e+00,-1.948297393874762529e+00,-2.413138394707168288e+00
0.000000000000000000e+00,1.475604834293348766e+01,-5.537297542050468202e+00,2.532567418011281823e+00,-1.108330914604491513e+00,-3.333582443351660096e+00
0.000000000000000000e+00,1.572280067823691141e+01,-1.021749455025814157e+01,1.436307149901279612e+00,-3.905490100632424966e+00,-3.277383587469416271e-01
0.000000000000000000e+00,1.623530805230547713e+01,-9.499168060676792535e+00,1.857693700006071813e+00,-2.946584780375034018e+00,1.272067511303142329e+00
0.000000000000000000e+00,1.523199284684350019e+01,-9.345507134782442549e+00,3.289756253712342815e+00,-2.599770096791048868e+00,2.123169476922995180e+00
0.000000000000000000e+00,1.771711286799166274e+01,-9.901322542448795616e+00,2.539639314800892222e+00,-2.646863771859658154e+00,-3.246324709037191170e+00
0.000000000000000000e+00,1.173164184442411617e+01,-8.711796416404505194e+00,5.333575010529497007e+00,-2.622304991547613096e+00,-2.325200846318226655e-01
0.000000000000000000e+00,1.374389524314407751e+01,-7.149293157079168459e+00,5.746367286489604709e+00,-6.259169250794096584e-01,-6.079331297362006170e-01
0.000000000000000000e+00,1.326582605263955372e+01,-9.310684811728407340e+00,2.495485308296931493e+00,-3.011119785520465886e+00,-1.971821476270765539e+00
0.000000000000000000e+00,1.098876805131559564e+01,-7.391439323402351214e+00,5.586027971181491303e+00,3.292911357575758924e+00,-1.410314338056777750e+00
0.000000000000000000e+00,1.327917948982233654e+01,-8.345762378139228943e+00,3.738998683932029721e+00,-3.900756586450345065e+00,-7.006917487505901487e-01
0.000000000000000000e+00,1.380250426762533422e+01,-7.872116043680391861e+00,4.911264405507184350e+00,3.236303937280866627e+00,-9.991988885695405331e-01
0.000000000000000000e+00,1.758822722113389503e+01,-8.528546607450071093e+00,2.727321584308045388e+00,-2.491606743295939452e+00,5.962411234099527224e-01
0.000000000000000000e+00,1.900416468192279140e+01,-7.973911239125937023e+00,3.105356153887302906e+00,-1.666053596807370862e+00,-1.431185799477649789e+00
0.000000000000000000e+00,1.465405844905702537e+01,-8.510150052025997169e+00,2.761947190938372820e+00,-5.123977954332397111e+00,5.864538823374766396e-01
0.000000000000000000e+00,1.759981727474372448e+01,-9.516297175726036173e+00,1.672341377608024482e+00,-9.697666074850358475e-01,-4.708284618252497888e-02
0.000000000000000000e+00,1.379051114239719134e+01,-7.977214903896705067e+00,1.803359502577074114e+00,-1.072956843541012617e+00,-2.098193545212453159e+00
0.000000000000000000e+00,1.637755085466238114e+01,-1.205422513804954754e+01,4.837095152004203813e-01,-7.522043476016440078e-01,-8.319357172013107371e-02
0.000000000000000000e+00,9.916685938050070703e+00,-7.608794162139716377e+00,3.451699915210781455e+00,-4.842183881379358290e+00,-3.252993918088656899e-01
0.000000000000000000e+00,1.046391179672759009e+01,-6.939883433290020776e+00,7.746972466129434132e+00,8.701445601062574031e-01,-1.472850737533850651e+00
0.000000000000000000e+00,1.761050745171821319e+01,-1.018414825827160186e+01,-6.040760225184487187e-01,8.201169297431509797e-02,9.798961624513637947e-01
0.000000000000000000e+00,7.855730205850776748e+00,-2.285900811868658788e+00,1.090163331899368693e+01,1.243350829503497934e+01,1.118810849461054069e+01
0.000000000000000000e+00,2.989173012189756307e+01,-8.092088677866485114e+00,7.845255127503925063e-01,8.694542499121562074e+00,-5.035365104679756953e+00
0.000000000000000000e+00,1.559827222854650408e+01,-3.617036006891814814e+00,2.082819778736079819e+00,-1.706542016870863820e+00,-3.131000612210217859e+00
0.000000000000000000e+00,1.359392412177978926e+01,-8.323153342241592867e+00,7.370887079593080315e+00,4.342404612022849442e+00,-2.716994381509872714e+00
0.000000000000000000e+00,1.825797025717257682e+01,-6.854461427421191466e+00,2.553765951274458157e+00,-2.722650384455881589e+00,7.230319185316851360e-01
0.000000000000000000e+00,7.637158508042489302e+00,-8.975221040650820825e+00,3.872203677619474149e+00,2.908642016630300642e-01,6.657214346574658048e-01
0.000000000000000000e+00,1.561978808313275913e+01,-9.253331147266704804e+00,1.619048842020705203e+00,-8.308937267523989201e-01,4.152855908857354450e+00
0.000000000000000000e+00,1.533651813127354835e+01,-9.115491278380607909e+00,3.124607012434399422e+00,-2.623910764520976269e+00,-1.343190379569220438e-01
0.000000000000000000e+00,1.344000941673822602e+01,-8.793024530634818703e+00,6.545620160292380696e+00,1.711934061453153522e+00,-4.736094369847399399e+00
0.000000000000000000e+00,1.767793161912858224e+01,-1.000780407678104922e+01,2.003618757638756076e+00,-5.704463407029135347e+00,7.195679692300138708e-01
0.000000000000000000e+00,1.909628893963155249e+01,-9.418885305027590249e+00,1.622983024854696366e+00,8.405954682894779539e-01,-7.708123734667420290e-01
0.000000000000000000e+00,1.328353197050383194e+01,-8.794239926610787350e+00,1.274769017536486748e+00,-2.973383628683924584e+00,-2.147361566306036362e-01
0.000000000000000000e+00,9.447205758738771664e+00,-1.087073139607656280e+01,1.114905939230555809e+00,1.158653827569539052e+00,4.071102930094503969e-01
0.000000000000000000e+00,1.517140626806500059e+01,-9.186638091779794735e+00,1.535847042032379539e+00,-5.121021399715997902e+00,-8.686954943673493856e-01
0.000000000000000000e+00,1.272921282708414026e+01,-8.562443178847779279e+00,3.550164271978736963e+00,-9.009496988290848218e-01,1.454485025502537443e+00
0.000000000000000000e+00,1.786807266143380346e+01,-1.055143820123646670e+01,-3.375697142443422338e-01,3.091803239398267511e+00,2.538098242021888939e+00
0.000000000000000000e+00,1.231162887003658923e+01,-7.501185341485772540e+00,4.986423500989779711e+00,-4.655987453097139017e+00,-1.245549395280082239e-01
0.000000000000000000e+00,1.252958111884367298e+01,-8.166327175704775954e+00,3.093451803554771562e+00,-1.283995225283338870e+00,7.583772302223401596e-01
0.000000000000000000e+00,1.149468181974974712e+01,-1.102684210090825268e+01,7.581950498693181828e-01,-1.044162107658600513e+00,-6.082785620749069366e-01
0.000000000000000000e+00,1.464598354039649664e+01,-9.672848267380623755e-01,2.888277068807819425e+00,-2.076251580848675893e+00,-2.159745250834125940e+00
0.000000000000000000e+00,9.801898152369595607e+00,-8.949510649354223801e+00,5.123398019379212798e+00,-3.117828327110006459e+00,-3.256900222948180712e+00
0.000000000000000000e+00,1.226193836042385499e+01,-9.224147183572631192e+00,4.900800898150098561e+00,-5.362748169232470552e+00,-8.409005438542160871e-01
0.000000000000000000e+00,1.542197025063996207e+01,-1.068088798024108499e+01,1.519047451657101089e+00,-4.937355103649995414e+00,-1.181607335688914295e+00
0.000000000000000000e+00,1.531433356757042752e+01,-7.806394882181434625e+00,7.189106770660547596e+00,4.109651820481500906e+00,-4.805867920530520365e+00
0.000000000000000000e+00,1.633719116043637243e+01,-1.090166375580177416e+01,2.157948658811771558e+00,-5.268723783537764938e+00,2.641872152956458719e-01
0.000000000000000000e+00,1.591269087396135085e+01,-8.347123737105404118e+00,4.390193906855139439e+00,-2.561060790918363139e+00,-2.911877616832295068e+00
0.000000000000000000e+00,8.559947962297099977e+00,-7.416793277819730079e+00,7.500057569097658750e+00,-3.829946430103322363e+00,-2.489984386768768765e-01
0.000000000000000000e+00,1.244154437945061176e+01,-1.168746763780069564e+01,-4.853532749012084424e-01,-1.337275408930273635e+00,-9.303796944043972728e-01
0.000000000000000000e+00,1.146424594204143332e+01,-9.969001192685649215e+00,4.970554483364421294e+00,4.834970681413640392e+00,-6.550900384783358010e-01
0.000000000000000000e+00,1.531659605708520822e+01,-9.497841908772432618e+00,1.262563652967090055e+00,-3.306085346090149812e+00,-1.775546264541251196e+00
0.000000000000000000e+00,1.350569362200538848e+01,-1.038397033766116451e+01,2.037010407018530422e+00,-1.729815701201398159e+00,-4.358718144778961356e-01
0.000000000000000000e+00,1.553660661010392730e+01,-1.065388954532588528e+01,1.472244007809806909e+00,-3.954108207507463391e+00,-1.807609724753702629e-01
0.000000000000000000e+00,7.788001735427323879e+00,-3.050732217299264804e+00,5.629871905257407327e+00,1.876320066510520856e+00,1.439402952615944198e+00
0.000000000000000000e+00,1.000231382177353900e+01,-7.813084769919140804e+00,5.804592148690121078e+00,-1.448398050737946807e+00,9.657790844047384193e-02
0.000000000000000000e+00,1.355610957796393734e+01,-1.003275874867408923e+01,1.501029944998433008e+00,-2.237878071980348160e+00,-3.655742645387825840e-02
0.000000000000000000e+00,1.612176086327579227e+01,-7.956188859849916639e+00,3.104819334323731361e+00,-8.454793755758325258e-01,-1.348430690291667844e+00
0.000000000000000000e+00,1.363426109298084654e+01,-7.192694430397899907e+00,3.637188415008118625e+00,-9.291770883143926074e-01,-8.360419435181701830e-01
0.000000000000000000e+00,8.559196207522854039e+00,-8.228038660563814943e+00,6.244215619569901676e+00,1.132610445797025855e+00,-2.135550051274623051e+00
0.000000000000000000e+00,1.284841914659572915e+01,-9.653340575647055388e+00,2.082111041425458886e+00,-2.018684234897877516e+00,9.336654096568665351e-02
0.000000000000000000e+00,1.926153090729880901e+01,-1.123884724272664748e+01,-9.479415876658688900e-01,-1.203020300505587281e+00,-1.756779889157967789e+00
0.000000000000000000e+00,1.662619687129828350e+01,-8.824954997826683467e+00,1.830976219523655413e+00,1.357537634877183041e+00,2.983088801503420484e+00
0.000000000000000000e+00,1.861385372603541910e+01,-5.385749972223461413e+00,-6.437221411050976227e-01,-1.032330144902894542e+00,1.010921496039982395e-02
0.000000000000000000e+00,1.384486376377759420e+01,-9.974376510869552348e+00,1.470365113799011247e+00,-3.836187148034823302e+00,-6.180495593028001444e-01
0.000000000000000000e+00,1.455938010613106925e+01,-7.621497887094490942e+00,2.185744057377039251e+00,-2.666809492910767077e+00,2.160568882736452867e+00
0.000000000000000000e+00,1.340059690702094741e+01,-7.672625824764060631e+00,5.618426391063910508e+00,-2.536081171840949278e+00,6.352682216846087249e-01
0.000000000000000000e+00,1.635773714469342366e+01,-7.751952413390037044e+00,-1.563053656493119004e+00,-9.745116584704299756e-01,-3.009514701436084128e+00
0.000000000000000000e+00,1.308110566828095855e+01,-8.906719737871725329e+00,3.333143892425193044e+00,-2.818699491846924587e+00,-3.201329565777056851e-01
0.000000000000000000e+00,1.306312371318113108e+01,-1.015297171158421285e+01,3.249768705910720978e+00,-5.929429532793725421e+00,3.390947960389491256e-02
0.000000000000000000e+00,1.756043284915795155e+01,-9.379740705595512651e+00,2.636600335366591885e+00,-2.309669923735176322e+00,3.150954570736238386e-02
0.000000000000000000e+00,1.079303489326228771e+01,-1.263781695689260687e+01,1.467943370653510771e+00,-9.813259047307933969e-01,8.195608898688254706e-01
0.000000000000000000e+00,9.070711484192894858e+00,-7.771347376162305309e+00,8.126024183477404961e+00,4.449166910551525689e+00,5.394336223832887356e-01
0.000000000000000000e+00,1.281979921894325081e+01,-1.082337161316171681e+01,3.010215720996046063e+00,-4.810110003020320768e+00,-6.879473751316024233e-01
0.000000000000000000e+00,1.172277296431957794e+01,-7.266855529929452828e+00,1.015627429555762262e+01,6.254898457321606209e+00,-2.767654011653885693e+00
0.000000000000000000e+00,1.638069347742044002e+01,-1.008709607085140902e+01,1.072621644330340906e+00,2.844019043392250201e-01,-1.719528810410579256e+00
0.000000000000000000e+00,2.041612711305456429e+01,-8.541508026533453091e+00,2.643776822051280728e+00,1.579909659011890372e-02,4.621912491694826208e-01
0.000000000000000000e+00,1.095807077562682785e+01,-7.744240175942736393e+00,4.269055695318041188e+00,-3.229809121883139955e+00,3.251466032794540162e+00
0.000000000000000000e+00,1.683634685657025543e+01,-8.728029485673181043e+00,1.297031890435846657e+00,-3.171002973797238500e+00,-7.542278955607378821e-01
0.000000000000000000e+00,1.376453876607628679e+01,-1.099397560343542324e+01,1.476634334795548176e+00,-4.314927658088692830e+00,-2.567650771356516426e+00
0.000000000000000000e+00,4.180987457775964700e+00,-4.101130470377095882e+00,9.620434605257873528e+00,-2.874308082479608006e-01,-3.632407640963387641e-01
0.000000000000000000e+00,1.028049469699934271e+01,-8.301903173884193521e+00,3.494206840985050189e+00,-1.900180013982443628e+00,-1.031742188396833210e-01
0.000000000000000000e+00,1.113843000721947085e+01,-8.593411339457567522e+00,1.435923919767835288e+00,-2.073362433208909117e+00,-1.815385157547423800e+00
0.000000000000000000e+00,1.171011392098115778e+01,-9.754584718430697521e+00,1.904111902087719965e+00,-6.156757162495321012e-01,3.392900418342269520e-01
0.000000000000000000e+00,1.660310594988603228e+01,-6.902209157555403429e+00,3.726844484358042386e+00,-2.310174024997983189e+00,-1.886981451361162243e+00
0.000000000000000000e+00,1.321092655139797145e+01,-8.388624711149628155e+00,4.693061509827565203e+00,-2.050697267064360840e+00,-6.383577824685806590e-01
0.000000000000000000e+00,1.360474046468822351e+01,-9.036348581013495362e+00,2.828644718170877148e+00,-2.705291051113471568e+00,-3.353022824472312369e+00
0.000000000000000000e+00,1.468105627781538480e+01,-1.042054566476743283e+01,3.809918690888214332e+00,-4.121640270832364616e-01,-3.974593979372150532e+00
0.000000000000000000e+00,2.040901369172424396e+01,-9.316250634311634471e+00,9.123224557019313785e-01,-9.009750095823371163e-01,-2.741195891307949759e-02
0.000000000000000000e+00,1.707141432670086445e+01,-8.288665255040550406e+00,6.139172198413441750e-01,-4.043592566922382225e+00,2.571970370115494564e+00
0.000000000000000000e+00,1.424394874136653044e+01,-8.072395622275038818e+00,2.321201857291673942e+00,2.957280089237427134e+00,3.908094114655459861e-01
0.000000000000000000e+00,1.148323517035623276e+01,-5.874430529042502513e+00,2.713094940276435718e+00,-9.502284153852246229e-01,5.851079676582471301e-01
0.000000000000000000e+00,9.173225262701429017e+00,-8.688268873293466754e+00,4.438601690432734337e+00,-3.872957353438894579e+00,5.008927567830776528e-01
0.000000000000000000e+00,1.498989776060206403e+01,-8.337626526840359986e+00,3.390814557005283447e+00,-2.312903462357540629e+00,-3.016616503932747939e+00
0.000000000000000000e+00,1.537256934084351734e+01,-8.300845005953636502e+00,1.963177130667490555e+00,-1.622786253039241178e+00,1.586017218356581049e+00
0.000000000000000000e+00,1.296228328539854679e+01,-9.410694321249229333e+00,-9.878415818127991299e-01,2.441538587739132959e-01,6.562923526982679390e-02
0.000000000000000000e+00,8.095224765441310311e+00,-1.040254603190193095e+01,1.011118276176301567e+00,-4.818311761151549355e+00,-7.979159313805035403e-01
0.000000000000000000e+00,1.115679111973929594e+01,-6.128843657760513430e+00,3.197107742661171148e+00,-6.383743372441350594e+00,-1.778099665689268694e+00
0.000000000000000000e+00,1.673612958418476993e+01,-8.905860020952577116e+00,2.392546364779018830e+00,-1.168760659255446699e+00,-2.653347612674479716e+00
0.000000000000000000e+00,1.531949086227388612e+01,-8.441670125712942507e+00,2.481407259236475316e+00,-4.466120600444119404e+00,-2.231815684878726280e+00
0.000000000000000000e+00,1.515519743684983744e+01,-8.355382156256672133e+00,1.925281094883289246e+00,-3.515250625855336875e+00,-7.097604333006455324e-01
0.000000000000000000e+00,1.617515673222800388e+01,-1.150398275385200364e+01,5.496230860455134648e-01,-3.532886162494833560e+00,7.477283654367946619e-01
0.000000000000000000e+00,1.568964041340204218e+01,-9.605996673702557942e+00,1.194506735916762930e+00,-5.004152869105713997e+00,-2.027455976912416524e+00
0.000000000000000000e+00,1.766005687812772607e+01,-9.491882939733693902e+00,-3.422820692235808981e-02,-2.062779341176761427e+00,-4.351262813079388003e+00
0.000000000000000000e+00,1.619120297700126798e+01,-9.710222383053309869e+00,1.877593339353796686e+00,-2.311186447489022466e+00,3.699322032468531640e-01
0.000000000000000000e+00,1.579434429016885311e+01,-1.025068803839075215e+01,7.163127817898596872e-01,-3.064793841612800218e+00,-4.710516704847366731e-01
0.000000000000000000e+00,1.628907415725016250e+01,-6.696806517278441895e+00,6.676600507298870113e+00,1.575482996956909254e+01,-9.066108534476698955e-01
0.000000000000000000e+00,1.423625373398263250e+01,-6.502566879378380627e+00,8.598125062898752446e+00,1.424771120754552589e+00,2.481405607534363789e+00
0.000000000000000000e+00,1.423585297200565769e+01,-6.451366293175469835e+00,4.773575228750503996e+00,-1.053100635095967519e+00,1.616974711235136475e+00
0.000000000000000000e+00,1.187005868381668172e+01,-9.018476715135129496e+00,5.196992735011208175e+00,-1.890826136114337919e+00,-1.943263095914301020e-01
0.000000000000000000e+00,1.545302291324766664e+01,-9.324241589337061598e+00,1.533111867368916137e+00,-4.420236327850818547e+00,1.381756518792221389e+00
0.000000000000000000e+00,1.413051942036363506e+01,-9.647709468264149990e+00,2.583281913751578340e+00,-2.381092403328385565e+00,2.095004005980090067e+00
0.000000000000000000e+00,1.128446115943607708e+01,-1.062485641193159580e+01,3.077901455093252636e+00,8.699292094245725249e-01,-3.035465608377120539e+00
0.000000000000000000e+00,1.373332802137947972e+01,-9.145309440813068846e+00,1.258528714747177979e+00,-4.614069066889967985e+00,-5.228830994995623677e-02
0.000000000000000000e+00,1.507021933917614831e+01,-8.828787495761975634e+00,3.393729218142770065e+00,-4.039067467297956959e+00,-2.958482148194003791e+00
0.000000000000000000e+00,1.498301002287013084e+01,-9.795372951348815249e+00,1.996242793508112623e+00,-2.282339461612068021e+00,-1.466545064052925174e+00
0.000000000000000000e+00,1.544907815752766211e+01,-8.101868092672656729e+00,1.182778626136554267e+00,-4.621467850522789966e+00,-2.834481237487580074e+00
0.000000000000000000e+00,1.994867164945636162e+01,-5.670056976325926534e+00,-4.341684164861289164e-01,-1.545037937659392346e+00,-1.659943497820197678e+00
0.000000000000000000e+00,1.196361457713250864e+01,-8.037848856273233977e+00,3.869284940239988924e+00,-5.466252787539197300e+00,-2.644935488639065913e+00
0.000000000000000000e+00,9.603870228297745726e+00,-5.912111623437074748e+00,5.863006388883419184e+00,-5.893916320346161086e+00,-5.228900926505898328e-01
0.000000000000000000e+00,1.572261302801890714e+01,-9.952413343921092448e+00,2.139329339631867555e+00,-4.982159129050629076e+00,6.023782605090584052e-01
0.000000000000000000e+00,1.826978982238309257e+01,-1.234554965878462873e+01,-9.960920977638825224e-01,-1.115720708628007846e-01,4.702839118581589317e-02
0.000000000000000000e+00,1.933940283133249594e+01,-1.146336635738569143e+01,5.582050160498239211e-02,-2.226472722615177702e+00,1.593842208529493210e+00
0.000000000000000000e+00,1.191998071032144857e+01,-8.348114481341456283e+00,4.961787617435554409e+00,-2.784063899769114947e+00,-1.693705301214143644e+00
0.000000000000000000e+00,1.638380800201105814e+01,-9.705529020890860892e+00,4.469081850742284145e-01,-2.422797791291666059e+00,1.953047556928445116e+00
0.000000000000000000e+00,1.370485136332244025e+01,-9.790765061110395351e+00,5.103203501461062608e+00,2.511836054082925873e+00,-3.674881629881074474e+00
0.000000000000000000e+00,5.306768116318697714e+00,-5.927675575051632784e+00,7.541102080775059058e+00,-6.343314473740916171e+00,8.288839542661005311e+00
0.000000000000000000e+00,1.635503096534853995e+01,-9.362537993858992991e+00,2.445370150454845071e+00,-2.825907162835067155e+00,1.295854740741247735e+00
0.000000000000000000e+00,1.163316002776169711e+01,-8.167242405277800543e+00,3.462670930324016627e+00,-1.586979249975631889e+00,-1.377123427232593289e-01
0.000000000000000000e+00,1.205229060386966644e+01,-7.525106286182053239e+00,2.063815421111053539e+00,-5.539495273573074918e+00,-1.678210148687679037e+00
0.000000000000000000e+00,1.295195824677034224e+01,-9.247600276675223441e+00,2.514016928231121550e+00,-4.223875440353430655e+00,5.353930719758981382e-01
0.000000000000000000e+00,1.571743057184956882e+01,-1.106555435720031966e+01,5.385569996561189177e-01,-3.451706928673082153e+00,3.929495300657734891e-01
0.000000000000000000e+00,1.294679294686044280e+01,-8.069297247363095948e+00,4.767177142670024459e+00,1.961858623714785921e+00,-3.294756074237498833e+00
0.000000000000000000e+00,1.517961808173967597e+01,-7.578862067204011232e+00,9.572631925309580403e-01,-4.601041022054268126e+00,-4.165696401834035889e-01
0.000000000000000000e+00,1.028521204758995822e+01,-5.576184801091025101e+00,4.844173232582916100e+00,-2.013494663507304772e+00,4.364590608407342920e+00
0.000000000000000000e+00,1.489678265245103361e+01,-1.088013525706966433e+01,3.361026563695194813e+00,-3.768856573442546098e-01,-2.894013561544204194e+00
0.000000000000000000e+00,1.547914361496837365e+01,-1.013493718986981307e+01,7.573294336468361365e-01,-4.560821157282886951e+00,-1.710947713260078107e+00
0.000000000000000000e+00,1.808918424516237522e+01,-1.076702322695937220e+01,3.449052328302263160e+00,1.387282549727202996e+00,-3.479183792393563568e+00
0.000000000000000000e+00,1.283426692499166499e+01,-9.386777199062619204e+00,2.392002450963649718e+00,-4.600510716410358469e+00,6.198028129997588120e-01
0.000000000000000000e+00,1.592019861219833032e+01,-1.192706203931826359e+01,8.090033002561858311e-01,-1.693782637231030730e+00,-1.461738738844956531e+00
0.000000000000000000e+00,1.538115273102355829e+01,-8.025008929887349041e+00,4.782947209698098057e+00,3.313560223702643803e+00,-1.175014473557623784e+00
0.000000000000000000e+00,1.631190142741067106e+01,-9.199837549122667824e+00,1.692070929150295111e+00,-3.476621102571578081e+00,1.455707242531119494e+00
0.000000000000000000e+00,1.459746367792864419e+01,-8.361080394698751306e+00,4.826554759221372670e+00,2.258082739927483207e+00,-1.641921394012234581e-01
0.000000000000000000e+00,1.770568684622893940e+01,-1.078813255770396928e+01,4.215273679666811657e-01,-2.317042530490344365e+00,-4.304337442948465431e-01
0.000000000000000000e+00,1.802796493588758153e+01,-6.533284697164319255e+00,8.063700649019028832e-01,-3.252888467708550557e+00,2.641940708182167086e+00
0.000000000000000000e+00,9.488134270945451476e+00,-1.210583271053272725e+01,2.690963468078308996e+00,8.003058072963386005e-01,-1.995454269319859142e+00
0.000000000000000000e+00,1.239894094047353335e+01,-8.662413296345228275e+00,4.799544704655546390e+00,8.323763994803937138e-02,-2.606219665731555502e+00
0.000000000000000000e+00,8.534024043993705178e+00,-7.545254082260322015e+00,6.617920913203846567e+00,-4.700558533668408590e-01,-2.621299467435120878e+00
0.000000000000000000e+00,1.595402451397933241e+01,-9.243674192070624684e+00,5.355018039631720406e+00,3.042241033933296146e-01,-2.495683688274519696e+00
0.000000000000000000e+00,1.480342716010269477e+01,-9.600807239715312136e+00,4.310801728152259926e+00,-5.237922964659120773e+00,8.552479963281444109e-01
0.000000000000000000e+00,1.515073713516057552e+01,-9.388637802267144394e+00,1.579171749076176523e+00,-2.694037776157093944e+00,5.278442530015285961e-01
0.000000000000000000e+00,1.803238659197910465e+01,-7.872755276155443127e+00,4.251166714395281154e+00,1.007053330104757549e+01,4.209159702011269766e-01
0.000000000000000000e+00,1.300597100408976026e+01,-7.624697553094772040e+00,8.730068881056871177e+00,4.030639247906534273e+00,-1.306484462939398128e+00
0.000000000000000000e+00,1.308801709584321671e+01,-7.649421765806721396e+00,1.906083176708767146e+00,-6.644726160383196412e-01,2.987573154571533163e+00
0.000000000000000000e+00,1.542670375848394393e+01,-1.059925246828757750e+01,1.595342606208239422e+00,-2.451186336588452974e+00,-2.845255611053758571e+00
0.000000000000000000e+00,5.270271098723460668e+00,-1.474864159690676413e+00,6.309929196510120519e+00,-6.708578323733736859e+00,7.231224846390039929e+00
0.000000000000000000e+00,1.380242119507011367e+01,-9.691092999519735685e+00,1.572382207975076218e+00,-6.654341427565521050e-01,1.085714717356046632e-01
0.000000000000000000e+00,1.407266026167297746e+01,-1.031686973872958113e+01,3.964604547606774831e-01,-3.707525546239910152e+00,1.273260398478356370e+00
0.000000000000000000e+00,1.555937058814408047e+01,-8.425478797096664252e+00,1.348234191430500273e+00,-2.441942842152095672e+00,1.246189128588316652e+00
0.000000000000000000e+00,1.754500137274192539e+01,-1.079207749327262000e+01,9.860175279648675239e-01,-1.863678926010030157e+00,4.314457799057110909e-01
0.000000000000000000e+00,1.320789771648937005e+01,-1.213770045391945906e+01,1.267579771587186599e+00,-3.554554729064578922e+00,-2.098203876864453754e+00
0.000000000000000000e+00,1.869594644007614548e+01,-8.539472407736278470e+00,2.249070419136281362e+00,4.679040116550277073e-01,-1.029793045358304404e+00
0.000000000000000000e+00,1.656373943709548868e+01,-9.915783586411233586e+00,1.968859847687690845e+00,-2.887805636512022822e+00,-7.765072076168941240e-02
0.000000000000000000e+00,6.983902332648836975e+00,-8.236504492066091032e+00,5.190580575599420321e+00,2.516894181096960281e+00,-3.021955555304143726e+00
0.000000000000000000e+00,1.252444514565797284e+01,-1.019832707284829354e+01,2.243929646551983570e+00,-3.810597597474853160e+00,7.461412330600607212e-02
0.000000000000000000e+00,1.443700848016918314e+01,-8.626725520681002735e+00,3.066171561133174350e+00,-6.293568692699295752e+00,-2.536742541276887364e-01
0.000000000000000000e+00,1.635943883081951000e+01,-7.032653827550689130e+00,1.334147073189901223e+00,-2.782320384277442216e+00,3.634633530639808652e-01
0.000000000000000000e+00,1.227238897821380625e+01,-1.045100426641612934e+01,2.105854128103018308e+00,-2.082774203394783363e+00,-3.000871326094617375e-01
0.000000000000000000e+00,1.098392077513519993e+01,-9.689358261171289399e+00,1.552995072519533837e+00,-6.350721766032814131e-01,6.821081466707609731e-02
0.000000000000000000e+00,1.863850229523162838e+01,-8.017409335444952490e+00,3.500476171502247436e+00,1.228763801540405654e+00,2.309830933875159698e+00
0.000000000000000000e+00,1.754274242765228919e+01,-8.721610505896972398e+00,1.512759646183798656e+00,-3.353165714145974086e+00,-2.343568878970654634e-01
0.000000000000000000e+00,1.591061125113573027e+01,-8.362749195694231474e+00,1.280874196372787210e+00,-4.522674815996964526e+00,-2.785010861736636034e+00
0.000000000000000000e+00,1.444396627874054317e+01,-1.131586213151101994e+01,1.773724197723173246e+00,-1.998308606972414081e+00,-1.209458501476828873e+00
0.000000000000000000e+00,1.599668105943250218e+01,-9.793903484776263824e+00,1.311389629006858515e+00,-2.407148132381139671e+00,7.490483256197552064e-01
0.000000000000000000e+00,1.375574918545946268e+01,-9.866771294842966000e+00,1.293343262296259066e+00,-3.340205108627604780e+00,-8.479154268725282995e-01
0.000000000000000000e+00,1.795521737916801186e+01,-1.121009100151296600e+01,-6.933094757188972002e-02,-8.918769252399345593e-01,-1.456544869796460251e+00
0.000000000000000000e+00,2.183510470192623121e+00,-6.872506709926118340e+00,7.048276294245528817e+00,1.245928178675821396e+00,4.376308253673353854e-01
0.000000000000000000e+00,1.822911812728032999e+01,-1.048537592128213802e+01,-3.647690963894233834e-02,-2.450027455612948213e+00,-1.000244218643605354e+00
0.000000000000000000e+00,1.738664658173184208e+01,-8.483824651957817764e+00,3.104670031391453922e+00,-3.814299038009315801e+00,-2.295783510160566365e+00
0.000000000000000000e+00,1.124981660400576899e+01,-7.058470222729309462e+00,4.725215227526371464e+00,-4.053536196434175842e+00,5.360587728753438697e-01
0.000000000000000000e+00,1.832148706528365523e+01,-9.780858536337166953e+00,2.453689891335445239e+00,1.612831264879885373e-01,-1.236582041441958602e+00
0.000000000000000000e+00,1.456885086765678139e+01,-8.181551423840089043e+00,4.219375840122312482e+00,-4.614214831650496507e+00,-2.754666916494157736e+00
0.000000000000000000e+00,1.341818021562921004e+01,-8.490183647642966847e+00,4.552422323142707228e+00,-5.625567857021635199e+00,-2.147284312674125228e+00
0.000000000000000000e+00,1.827246656254427037e+01,-1.051126426261019908e+01,7.923316542392113693e-01,1.980776761232616312e-01,-2.524818992606154389e+00
0.000000000000000000e+00,1.282229571104932120e+01,-9.712274401950638847e+00,2.609939060123051657e+00,-3.584148027167024964e+00,2.343407242818314362e+00
0.000000000000000000e+00,1.832839261272747677e+01,1.467132609026560175e+00,-2.833539080101521002e+00,-4.967884192961382617e+00,-3.596581538007554979e+00
0.000000000000000000e+00,1.495554433319638932e+01,-1.015917443332661918e+01,1.951331731932843372e+00,-4.244918056517311911e+00,-1.152744341347056389e+00
0.000000000000000000e+00,7.603017489553231201e+00,-6.314446346584388969e+00,6.476866544357375410e+00,-4.987217025097129941e+00,4.939493514733857893e+00
0.000000000000000000e+00,1.706978237352755556e+01,-6.429988706695423772e+00,8.987527140922737523e-01,-2.027059665265438682e+00,-7.437745606921180030e-01
0.000000000000000000e+00,5.669169172200178686e+00,1.025532425958202154e+01,3.964441687215083832e+00,-5.604977442310497437e+00,3.627142124387962241e+00
0.000000000000000000e+00,1.395316020000804791e+01,-8.689610850658064933e+00,2.680401740944042377e+00,-1.642285043173704384e+00,6.839293852485038849e-01
0.000000000000000000e+00,1.521245737421068256e+01,-8.938020804340478520e+00,2.485141565772359673e+00,-2.151376229521649641e+00,7.266967404606056169e-02
0.000000000000000000e+00,1.209134531972737392e+01,-8.672443973708100273e+00,5.698987548508753775e+00,-5.719075586938099365e-01,-2.398273503711219945e+00
0.000000000000000000e+00,8.950893158935047111e+00,-7.610448627635753027e+00,4.023272394144981945e+00,-8.902334381913470374e-01,-1.010946778151781800e+00
0.000000000000000000e+00,1.352112690375511228e+01,-1.000525352368737408e+01,2.231497144522145870e+00,-5.110370319904307124e+00,-2.790554965670076548e+00
0.000000000000000000e+00,1.537463915671878212e+01,-6.051886992079873906e+00,4.482987617516184464e+00,5.114982863820665138e-01,-3.472891309190569320e+00
0.000000000000000000e+00,1.711355176571158765e+01,-9.031645951395063321e+00,3.750234582080153256e+00,-1.807940106935963964e+00,-5.671049068299547358e-01
0.000000000000000000e+00,1.509086226476550152e+01,-9.660132765396985732e+00,2.782077312419628967e+00,-1.325720357169001939e+00,-2.049345043942274014e+00
0.000000000000000000e+00,1.304737012531517060e+01,-9.540297091490845816e+00,3.700600506526563471e+00,-9.747826009566651351e-01,-1.369332231873194194e+00
0.000000000000000000e+00,1.066624953725027680e+01,-8.512384607449840601e+00,1.931881691577280735e+00,-1.546130446642170586e+00,1.095588601197274636e+00
0.000000000000000000e+00,1.226506405788287424e+01,-1.024425332286153889e+01,1.206722150289129880e+00,-2.211765921260871792e+00,-2.030273852531078838e+00
0.000000000000000000e+00,1.535027813545672259e+01,-9.269127091245671579e+00,2.683211678459650695e+00,-5.376694472377758771e+00,4.989949794540485817e-01
0.000000000000000000e+00,1.388011613070301209e+01,-1.115036899048804031e+01,2.135040547030041314e+00,-3.549187741721623102e+00,-5.348196987197948449e-01
0.000000000000000000e+00,-9.573942444225566062e-01,-3.389691409751416362e+00,1.025259127797252034e+01,-8.053720266985056497e+00,6.606442463778648744e+00
0.000000000000000000e+00,5.524592173869531386e+00,-9.315148861282569470e+00,6.043779123404360298e+00,1.158417353314212361e+00,-1.303470031054325684e+00
0.000000000000000000e+00,7.695052088832721182e+00,-9.728919466626972934e+00,4.764341388995416260e+00,-1.996564846289428763e+00,-1.157302133708767666e+00
0.000000000000000000e+00,2.569377797608792591e+01,-4.012633968856853528e+00,5.725162126089668568e+00,1.647243518927897910e+01,-5.852162463715633756e+00
0.000000000000000000e+00,1.375066805750221555e+01,-8.717316955009225765e+00,2.119293365846605770e+00,-2.864833901165436014e+00,1.562278213718887532e+00
0.000000000000000000e+00,1.948409789254660396e+01,-9.545221994830676238e+00,1.249383553848513184e+00,-1.712382754497457915e+00,1.688041735362694196e-01
0.000000000000000000e+00,1.858980760451202840e+01,-8.986603721572885561e+00,1.241666630304985475e+00,-1.910284330662587182e-01,-5.205754051792228498e-01
0.000000000000000000e+00,1.902176012407477756e+01,-9.865420332503811451e+00,1.046588168159637622e+00,-1.455310293461399840e-01,2.023831337263980179e-01
0.000000000000000000e+00,1.883896741173803591e+01,-9.987577221065601307e+00,6.856627948748585943e-01,-3.416909326301045824e-01,-5.195200327473766810e-01
0.000000000000000000e+00,1.414554244404705585e+01,-8.329251054403099985e+00,5.676092071027522223e+00,1.891458699383697040e+00,-3.379843187226746259e+00
0.000000000000000000e+00,1.453266617011074757e+01,-1.041714769662595508e+01,1.334888559525624574e+00,-4.473839332069083241e+00,-2.012614154443154835e+00
0.000000000000000000e+00,1.261481018566893653e+01,-9.145944145020926896e+00,4.835205131724158001e+00,9.231263058120918741e-01,-1.912396618155102868e+00
0.000000000000000000e+00,1.366171209774918971e+01,-9.234911312395785998e+00,2.265703709485682893e+00,-4.909469164912546368e+00,4.259058227391866458e-01
0.000000000000000000e+00,1.321125824619792866e+01,-9.935316657773515914e+00,4.882407585506343572e+00,1.484844170308970313e+00,-4.078942316636000598e+00
0.000000000000000000e+00,1.161068418588116025e+01,-2.775552010339372710e+00,5.168321011230980311e+00,-3.890386226533482095e+00,-4.761904907064229420e+00
0.000000000000000000e+00,1.359420032341836126e+01,-7.520724385886014218e+00,7.652545864824134014e+00,2.416373893426823738e+00,-4.873788095714954305e-01
0.000000000000000000e+00,1.007997607726359135e+01,-8.500463050961538869e+00,3.910512099576692879e+00,-1.219902423114834322e+00,-4.003711632769246243e-01
0.000000000000000000e+00,1.654045307588008740e+01,-9.506757631973497880e+00,3.609796745380776106e-01,-5.027184981013145482e+00,-5.025552800211355864e-01
0.000000000000000000e+00,2.148551701222766752e+01,-9.773245409160118413e+00,1.035734280721629874e+00,-2.782344618863408670e+00,-4.813806943479006506e+00
0.000000000000000000e+00,1.083415426672910975e+01,-9.371564014186652969e+00,5.607393484413145224e+00,6.967442216493797968e-02,-1.258266239172062928e+00
0.000000000000000000e+00,1.854761221104718061e+01,-9.922023849010392027e+00,1.057842826560261074e+00,-3.415455082845900492e+00,-3.080705205770383759e-01
0.000000000000000000e+00,1.693735884450612517e+01,-6.018678417941092818e+00,6.417897738370925698e-01,-2.892840145719504097e+00,-3.194085691240079683e+00
0.000000000000000000e+00,1.624742764085489100e+01,-7.636201303341194624e+00,3.641813656553561263e+00,-6.902541160676028964e-01,-1.370262481600569293e+00
0.000000000000000000e+00,1.601974402079382642e+01,-9.570208538995194303e+00,1.418468259701513912e+00,-1.736616196052820360e+00,2.187598841775223679e+00
0.000000000000000000e+00,1.319452421192749725e+01,-1.028459090349260485e+01,1.237491968439698553e+00,-2.389144916011495035e+00,-1.203371694332515229e+00
0.000000000000000000e+00,1.852143886421709595e+01,-1.126724588838884067e+01,9.903072281464860849e-01,-2.792880823630995213e+00,-1.980080878073148920e+00
0.000000000000000000e+00,1.412584655349274065e+01,-4.743574464822009062e+00,3.251400352653714076e+00,-2.033349741278144940e+00,-1.308082197160417293e-01
0.000000000000000000e+00,1.175799375573636674e+01,-8.608810204622166395e+00,2.507185887197906471e+00,-6.065848314780262207e-01,2.324498911347376406e+00
0.000000000000000000e+00,1.159342188156143116e+01,-9.248814468820427237e+00,3.206759851816348039e+00,-1.580612388015923742e+00,8.563640522010875777e-01
0.000000000000000000e+00,1.646455026335842931e+01,-1.158831669068695724e+01,5.909598526618722314e-01,-1.419126803156394168e-01,-2.540099583192576560e+00
0.000000000000000000e+00,-1.749276528736836145e+00,-1.745922388281790638e-01,1.531369264266257524e+01,6.477802810587541815e-01,1.407577175631168487e+01
0.000000000000000000e+00,1.644446896796480573e+01,-1.016425733443006862e+01,2.594567993059174071e+00,-2.807914728105505464e+00,-7.493223760578615611e-01
0.000000000000000000e+00,1.063608965684815111e+01,-7.616993656593542994e+00,6.028688342497273922e+00,-2.757541613345102505e+00,-2.452786286897501999e-01
0.000000000000000000e+00,1.843421797342533353e+01,-1.172919563690305012e+01,9.395468229665724369e-01,-2.059103932645628188e+00,-2.396502085344276445e+00
0.000000000000000000e+00,4.034058459927554630e+00,-7.411699432549794686e+00,7.942676131204250645e+00,1.960622515366311935e+00,-1.195724623344400328e+00
0.000000000000000000e+00,1.625752247825326080e+01,-1.152531252399931283e+01,7.579446831398501949e-01,-2.121136468807815589e+00,4.828270113534792185e-01
0.000000000000000000e+00,1.638417693978268019e+01,-1.052160708505218345e+01,7.898513395907765799e-01,-4.091895250153886110e+00,1.412506226591620506e-01
0.000000000000000000e+00,1.453871059180600867e+01,-1.079372448435028531e+01,2.674145285941396999e+00,-4.025971364619749693e+00,2.556142340907998078e-01
0.000000000000000000e+00,1.696608115410977646e+01,-1.039281804418205191e+01,9.712855920707892388e-01,-8.816215269854017489e-01,-5.437016727849233177e-01
0.000000000000000000e+00,1.649966330588581087e+01,-9.069218334568214246e+00,3.049646114981423572e+00,-7.011847368011184800e-01,-4.099897683798343628e+00
0.000000000000000000e+00,1.760026091148955274e+01,-8.136132991283290039e+00,2.830831695648450719e+00,-2.929607530347613231e+00,-2.821435396077475843e+00
0.000000000000000000e+00,1.282330429376342451e+01,-5.824342387036870683e+00,7.390244260369418505e+00,1.771283065929768474e-01,-1.719293142594851831e-01
0.000000000000000000e+00,1.091161593612000047e+01,-7.073290338931022880e+00,2.139073797429183799e+00,-3.279263834353804530e+00,-1.081783231855062200e+00
0.000000000000000000e+00,1.121470749467177797e+01,-4.785200511647482280e+00,9.263788779963761044e+00,7.338838975531576381e+00,-7.211489923846984285e-01
0.000000000000000000e+00,1.690302814199591808e+01,-8.802270626156017741e+00,2.809092668468951892e+00,-4.216374230365416587e+00,-1.039355226862096471e+00
0.000000000000000000e+00,1.751967020698507937e+01,-1.096407965554786301e+01,1.518100893988088895e+00,-3.191103617126896719e+00,-6.948752280162984185e-01
0.000000000000000000e+00,1.705445681238401789e+01,-9.192994444170501822e+00,2.674182989754772422e+00,-3.918835503908482565e+00,-1.271825415881031596e+00
0.000000000000000000e+00,1.297320732686100442e+01,-7.748741885383921613e+00,4.578925657901810276e+00,2.891108174032507971e+00,2.100238784506855083e+00
0.000000000000000000e+00,1.498368100728252905e+01,-5.334104577115231116e+00,2.655913825502017378e+00,1.782495122014138011e-01,-1.543580310605223049e+00
0.000000000000000000e+00,1.579995579159133534e+01,-9.455250398300259818e+00,3.023034682958724684e+00,-3.560264289418314521e-01,1.448923733853247908e+00
0.000000000000000000e+00,1.574999093013818197e+01,-8.720328052391908003e+00,-1.249038608264210426e+00,-1.376633994867164423e+00,2.222538071787387715e+00
0.000000000000000000e+00,1.519836318886063609e+01,-8.305213334077624410e+00,3.262799068606906605e+00,-4.246580647023545652e+00,2.944783746376097300e-01
0.000000000000000000e+00,1.786478766099034843e+01,-1.126421093484325020e+01,4.944525715946235245e-01,-1.207042781718332236e+00,-3.348439601100872576e+00
0.000000000000000000e+00,1.782318647466234651e+01,-9.473638466450042372e+00,1.383897974072466841e+00,-1.298449281694580293e+00,1.451965732756116623e+00
0.000000000000000000e+00,1.203502040050077859e+01,-8.727319054669465004e+00,5.333866842481465476e+00,2.281375555871540395e-01,-2.056631182562834059e+00
0.000000000000000000e+00,1.434328207601275196e+01,-1.083872701673166716e+01,3.912038513991138444e+00,-5.827607339627164373e-01,-2.060759821196431751e-01
0.000000000000000000e+00,1.537812975095152623e+01,-9.917491643064469287e+00,4.418449830276211188e+00,-2.636523034623790451e+00,-4.336439671561295728e-01
0.000000000000000000e+00,1.690986833436998538e+01,-9.692595535450646338e+00,1.506195544250354512e+00,-1.577854632065413432e+00,-1.263029606908578684e+00
0.000000000000000000e+00,1.176529353767438835e+01,-9.579868322902362010e+00,5.897191457611219434e+00,8.026437640219604708e-01,-1.150470114687172529e+00
0.000000000000000000e+00,1.619116830187849843e+01,-9.499592843754388838e+00,1.567605445842272571e+00,2.329249815727113315e+00,-3.012040354170429923e-01
0.000000000000000000e+00,1.376221445210232730e+01,-9.128450935796287524e+00,5.186079388111227928e+00,-6.219763735277447636e-02,-5.374109469164827679e+00
0.000000000000000000e+00,8.578948026814895655e+00,-9.723659930424151554e+00,2.293934638747579857e+00,5.405153267914603044e-01,2.464245953487007590e+00
0.000000000000000000e+00,1.574957137061131363e+01,-9.253855909748583741e+00,2.806756484967484866e+00,-1.327077922745666161e+00,-6.972588022244684547e-01
0.000000000000000000e+00,1.081289182023826179e+01,-9.172658480807610815e+00,3.631556328275123313e+00,-5.654214657400340016e+00,-1.027193255757400614e+00
0.000000000000000000e+00,1.360698111778698127e+01,-1.030469994849078397e+01,3.188138473621321634e+00,-1.094103908630708499e+00,-3.328468972332926157e+00
0.000000000000000000e+00,1.341125094765142656e+01,-8.802736965742200326e+00,3.122344373593670674e+00,-3.710250791903790812e+00,-4.412422033979115921e-01
0.000000000000000000e+00,9.890910665590171291e+00,-7.523007764094359118e+00,5.281558116677443238e+00,-9.947949411617107440e-02,1.370518511416966012e+00
0.000000000000000000e+00,1.219477370276637451e+01,-7.053572179279386845e+00,5.492399706970823026e+00,-8.236749462128837296e-01,1.425229532762303686e+00
0.000000000000000000e+00,1.332540399423112376e+01,-8.662884476842730663e+00,1.668854624534707121e+00,-6.620376778472451207e+00,-8.859772718929379565e-01
0.000000000000000000e+00,1.711358322744083083e+01,-1.148899975752914671e+01,-4.083886861477428187e-01,-1.510953660683812538e+00,8.966624506021908525e-01
0.000000000000000000e+00,7.169322086559700935e+00,-5.446478984167375970e+00,8.765196718254893327e+00,-2.975493064975413215e+00,-2.548285778684125980e+00
0.000000000000000000e+00,1.474574810863330754e+01,-7.015372562394083467e+00,3.895453799466934264e+00,4.813069341929852030e-01,-2.740141415068953479e-01
0.000000000000000000e+00,1.524571347428128654e+01,-1.048509942092289293e+01,-1.601634600137784858e-01,-6.659020877267625149e-01,-6.757726120022353733e-01
0.000000000000000000e+00,2.124504466827131921e+01,-1.079376455605035723e+01,6.449158201228342158e-01,7.052471169667176576e-02,-1.707253920672391345e+00
0.000000000000000000e+00,1.255866551635965145e+01,-8.693435397663526132e+00,2.062288069913282396e+00,-3.320037308975579471e+00,5.384711167129212495e-01
0.000000000000000000e+00,1.454147998039433354e+01,-1.055445896870023681e+01,2.039771980091592551e-01,-3.201305007235331956e+00,-5.628636702064313546e-01
0.000000000000000000e+00,1.961559274636195127e+01,-1.076717832574624545e+01,1.547211545164246527e+00,-6.153683995648092653e-01,-1.257867973690002916e+00
0.000000000000000000e+00,6.455440996100885620e+00,-5.694104389904924624e+00,4.539640533193315619e+00,-2.323940434709929725e+00,8.551365186068392577e-01
0.000000000000000000e+00,1.261783276278947241e+01,-7.488618184718880855e+00,3.555544178060215277e+00,6.244203861992835947e+00,1.987847656281202413e+00
0.000000000000000000e+00,1.805997518255936640e+01,-7.377125096614532751e+00,2.991377519341211766e+00,1.008696255504169770e+01,2.723990501509369722e+00
0.000000000000000000e+00,1.658203405912871986e+01,-8.804537640666886489e+00,6.546740643550643668e-01,-4.294263840070558835e+00,-7.945625130085675059e-01
0.000000000000000000e+00,1.559658994588136238e+01,-1.276823729211488434e+01,-1.068880479636784120e+00,-2.434949133921358921e+00,-1.581526997931301359e+00
0.000000000000000000e+00,1.498931651455823832e+01,-7.537019514892909555e+00,5.504943019882343691e+00,-4.152585767247923165e+00,1.686182843519488106e+00
0.000000000000000000e+00,1.627481719506959479e+01,-1.016436771883236112e+01,2.238768277844631616e+00,-2.276937472892977876e+00,-6.485095889332190833e-01
0.000000000000000000e+00,1.615349266451123711e+01,-9.804455293430240914e+00,1.412273688011033368e+00,-1.712274422468286650e+00,4.725510590260686983e-01
0.000000000000000000e+00,1.656519525967671314e+01,-1.042630037251312203e+01,2.347224865723210208e+00,-1.526942888280214294e+00,-1.672077487473323520e+00
0.000000000000000000e+00,1.470485580986778906e+01,-1.010665898329511236e+01,4.882360179668908451e+00,-3.331971291000098923e+00,-1.961539524914708954e+00
0.000000000000000000e+00,1.778227289871222538e+01,-9.699008161272999473e+00,2.918224212053264210e+00,-3.154133691641765491e+00,6.248889244156768941e-01
0.000000000000000000e+00,1.841451976597106110e+01,-1.015296247967838461e+01,-6.771597114774209336e-01,5.562722958720204280e-01,2.357483364287085437e-01
0.000000000000000000e+00,1.615808305415317747e+01,-1.095685284769553647e+01,7.661516799769045871e-01,-3.355088959659268788e+00,-1.484848776269969806e+00
0.000000000000000000e+00,8.660839118197589670e+00,-9.499057038659532992e+00,6.547862090682115443e+00,-1.783902532469181734e+00,-1.944309927483575340e+00
0.000000000000000000e+00,1.619299628180469597e+01,-1.022275476830052376e+01,3.370054189884641449e-01,-3.990847980231626124e+00,-1.290367764643495674e+00
0.000000000000000000e+00,1.957257293708904200e+01,-1.083382891925075597e+01,9.761536020602212815e-02,-3.219209300821134434e+00,-7.762332568776996178e-01
0.000000000000000000e+00,1.909688394776743081e+01,-9.470369945767004083e+00,2.333735998856096394e+00,-3.460742425777237674e+00,1.386053762062389172e-01
0.000000000000000000e+00,1.747332298255336980e+01,-9.381340089957976858e+00,-1.527585511524869877e-01,-2.143287588576553659e+00,-2.404516105413598392e+00
0.000000000000000000e+00,1.775482178348766737e+01,-9.395024164603492878e+00,3.080975464474106751e+00,-1.125200239729796214e+00,-2.160925365878171078e+00
0.000000000000000000e+00,1.733619905012083606e+01,-9.908593373132688953e+00,1.858802157037150460e+00,-6.601751314771791002e-01,4.525428141451842690e-01
0.000000000000000000e+00,1.205993484563867391e+01,-9.764413186691843549e+00,3.374016791392235870e+00,-4.889419439136299950e+00,-1.310579764496910604e+00
0.000000000000000000e+00,1.185828984926389218e+01,-9.306187709036924716e+00,2.571647473439316212e+00,-1.754383074650823549e+00,-9.914773002616937836e-01
0.000000000000000000e+00,1.403505431866306097e+01,-9.241566361710816579e+00,2.809324930435431966e+00,-6.172679100699475230e-01,3.763293386871638391e-01
0.000000000000000000e+00,1.434123727436686124e+01,-8.123199771090961363e+00,5.981232176016933799e+00,2.419520999047780396e+00,-1.124556740712048475e+00
0.000000000000000000e+00,1.035858595601276200e+01,-8.936407422248308308e+00,3.621225743533943220e+00,-4.963339051165165827e+00,-7.194383355092994758e-01
0.000000000000000000e+00,1.090862989785729376e+01,-1.227346412875954940e+01,2.676326853986383814e+00,3.211789781759588180e+00,-2.009865127935922757e+00
0.000000000000000000e+00,1.323129482766220733e+01,-9.344273440989987023e+00,3.899037361083094844e+00,-1.814528474913225997e+00,3.650401448114595770e-01
0.000000000000000000e+00,1.373906298832334905e+01,-8.620496813546857595e+00,3.718657887985673316e+00,-4.408833057642096875e+00,-7.084197545356161196e-01
0.000000000000000000e+00,1.505907949320189765e+01,-4.378575281651973405e+00,2.938904364263654312e+00,-2.144608529616142789e+00,-3.588627529901627256e+00
0.000000000000000000e+00,9.943285373630461166e+00,-3.192783083209851380e+00,8.561170635467123091e+00,3.018845766251563312e+00,1.885915399994326780e+00
0.000000000000000000e+00,1.849969110749181311e+01,-5.441009008458676632e+00,-1.451033191630626829e-01,-2.175126535014757945e+00,8.271325940380884756e-01
0.000000000000000000e+00,1.912010237033056370e+01,-8.725056413679613598e+00,4.034040092935356370e+00,2.866211927833641315e+00,5.173260017446025927e+00
0.000000000000000000e+00,1.032295889168050707e+01,-1.115181584845459994e+01,3.137136911261517724e+00,-1.266441007737449276e+00,-2.913641539091367694e+00
0.000000000000000000e+00,1.646659227699893435e+01,-1.092555943698822851e+01,1.440872112695430474e+00,-5.352611079636638181e+00,-1.353725771873526273e+00
0.000000000000000000e+00,9.728501039881157553e+00,-8.271415068815811011e+00,6.333425753037977834e+00,1.467773018906815219e+00,-1.909838127707773614e-01
0.000000000000000000e+00,1.721822307976781730e+01,-7.735592666924175909e+00,2.861016592224258748e+00,3.140091872560510922e+00,-3.638739198981584266e+00
0.000000000000000000e+00,1.696320671614104114e+01,-9.653975296060671951e+00,3.319292930571497546e+00,1.676377475528946226e+00,-1.207500440807043329e+00
0.000000000000000000e+00,1.412446897132441848e+01,-9.446096434699317257e+00,1.044983261394009322e+00,-1.893008601341590103e+00,2.253854086630499298e-01
0.000000000000000000e+00,1.401109048107991306e+01,-1.034049761165923442e+01,3.301754452829305908e+00,-2.687032044564158451e+00,-4.591258540972594226e-01
0.000000000000000000e+00,1.570908372628945138e+01,-9.464669410195746480e+00,1.652157301569146197e+00,1.658760630818028048e+00,-1.338074861587269515e+00
0.000000000000000000e+00,1.629494712507421639e+01,-5.309681298804148852e+00,3.211701902907669659e+00,-4.172404953461764876e+00,-2.498096737345434804e+00
0.000000000000000000e+00,4.414430180444430363e+00,-3.484129537714067748e+00,7.290048648805946385e+00,-7.259276881511158130e+00,7.434203801054970029e+00
0.000000000000000000e+00,1.584290870566509035e+01,-9.041902544627641092e+00,3.213686187898080249e+00,-3.941712418770064286e+00,-3.407134162214250139e+00
0.000000000000000000e+00,1.414596502534428879e+01,-6.915780692478891822e+00,3.993007582633542718e+00,2.387953268160336151e+00,-2.179420055141938553e-02
0.000000000000000000e+00,1.240271529646306270e+01,-9.203885525198119311e+00,2.276545950521059236e+00,-2.049783418199274454e+00,-1.514085869727474387e+00
0.000000000000000000e+00,1.433216102428706051e+01,-4.119695451949772824e+00,6.768734519171679231e+00,1.050136265611867259e+01,7.992889246527632885e+00
0.000000000000000000e+00,1.470345232144188508e+01,-1.082454802785453296e+01,7.375568792386909545e-01,-2.118634665368366310e+00,-1.861293181903879601e+00
0.000000000000000000e+00,1.774420588937023524e+01,-8.429896433512451992e+00,1.907995482325437697e+00,-4.532049942831274159e+00,4.572290925852404708e-01
0.000000000000000000e+00,1.678151758668632709e+01,-1.123622254323375458e+01,-4.078861224702899357e-01,-8.159366521068733835e-01,-1.713210142228999810e+00
0.000000000000000000e+00,1.752630669442204692e+01,-9.690621001050725880e+00,2.307412827521103882e+00,-2.175631244746421888e+00,-6.250540238829430661e-01
0.000000000000000000e+00,1.718687844452625413e+01,-8.506217473386774586e+00,2.373041202463931576e+00,-2.851286871563713188e+00,-8.408032590527318995e-01
0.000000000000000000e+00,2.031264391614570997e+01,-1.021881026889509592e+01,4.573071587632842050e-01,-3.040651850337786843e+00,-2.111225524560559119e+00
0.000000000000000000e+00,1.750157195495898321e+01,-1.102737074810544371e+01,1.971279949823583788e+00,-9.077425979045478099e-01,-1.757719839838264297e+00
0.000000000000000000e+00,1.896404535260757029e+01,-1.073053152244506592e+01,5.633517740914073535e-01,-2.258252962517657725e+00,-1.385809913318494013e+00
0.000000000000000000e+00,1.406411511102680301e+01,-1.128797131948800470e+01,1.328470529230672215e+00,-2.886477229610194151e+00,-2.952850442389470809e-01
0.000000000000000000e+00,1.493428991967860320e+01,-8.845646138101779243e+00,1.666342866878473883e+00,-1.754928245005570542e+00,3.427704764657777847e+00
0.000000000000000000e+00,1.808375286348348610e+01,-1.043768813907597526e+01,1.502791369653876385e+00,-3.206789623948206103e+00,-2.948857460653762530e+00
0.000000000000000000e+00,1.587573075063004424e+01,-8.148471980497921763e+00,3.473330350112310061e+00,-3.701169942839619420e+00,-3.018336618067586574e+00
0.000000000000000000e+00,1.264577178354742060e+01,-5.697563643969862035e+00,3.021885245006635579e+00,-4.194743617160439975e+00,-1.521986518702204361e+00
0.000000000000000000e+00,1.417190477260800385e+01,-7.181164789309751662e+00,3.494631451305140857e+00,-1.646393264803679868e+00,-9.106777381171829999e-01
0.000000000000000000e+00,1.281379891629308609e+01,-8.262383158059794397e+00,6.998320140683825130e+00,1.623263158807096929e+00,-9.287724192946514856e-01
0.000000000000000000e+00,1.773733179283956218e+01,-1.065371238914901575e+01,4.791586121808479731e-02,-2.382607836152522973e-01,1.166208732468365206e+00
0.000000000000000000e+00,1.417038270425555702e+01,-9.796852237555560450e+00,1.887944567745759139e+00,-3.354088131602200651e+00,-1.352638269509018887e+00
0.000000000000000000e+00,1.384394852716984303e+01,-5.935031068313654679e+00,1.230692480980171588e+00,-4.837897094112006080e+00,-2.673074977543041797e+00
0.000000000000000000e+00,1.924030526526653162e+01,-1.034716031402741976e+01,7.434351555229877506e-02,-2.010633481482012819e+00,-1.299087213258192985e+00
0.000000000000000000e+00,1.496018282852561754e+01,-6.966177242713599504e+00,1.976575042481554689e+00,7.780362174099290096e-01,-4.575901751374544801e+00
0.000000000000000000e+00,1.140473205221393016e+01,-9.043573803486980367e+00,3.730584665879189687e-01,-1.384947326164662540e+00,4.019752862826583950e+00
0.000000000000000000e+00,1.856861398779942363e+01,-1.160185203562314094e+01,1.160259210842114808e+00,-1.881860148136454747e+00,-2.485750939410716231e+00
0.000000000000000000e+00,1.795898527396098387e+01,-1.022489241003571259e+01,5.104552144891256305e+00,1.324050446005853310e+00,-4.553591666988997311e+00
0.000000000000000000e+00,1.671371863493417464e+01,-9.053469675835179586e+00,1.981897228955960433e+00,-2.750890659959015494e+00,1.241784475774747154e+00
0.000000000000000000e+00,1.851108012458841046e+01,-9.685252262839266990e+00,9.067578522409021069e-01,3.233953344360807614e-01,-2.105027336516160918e+00
0.000000000000000000e+00,1.552921478699013491e+01,-1.032323003741334233e+01,3.376876513407938152e+00,-5.180894953166061079e+00,-1.260007871173213889e+00
0.000000000000000000e+00,1.863956200870729063e+01,-1.060509496764445281e+01,-1.905165497431920540e+00,1.406417106894833902e-01,-9.754495033090341272e-01
0.000000000000000000e+00,1.670588120002794597e+01,-1.059485251614224843e+01,1.519908026224655151e+00,-9.688338855668768845e-01,-2.418194252130961008e-01
0.000000000000000000e+00,1.107909915974487625e+01,-8.051713056293824167e+00,7.137245133773659767e+00,1.589813745460655570e+00,-4.886685663033501825e+00
0.000000000000000000e+00,1.599610410731789933e+01,-8.113524032983415069e+00,3.534362815532010593e+00,-2.311347336600733993e+00,1.031389850529083940e+00
0.000000000000000000e+00,1.457842273176078685e+01,-1.100747819353226831e+01,1.511442741590237615e+00,-3.416046659243924033e+00,1.551885343882681179e+00
0.000000000000000000e+00,1.605782529760963584e+01,-8.443239537225586844e+00,2.698943898911268846e+00,-4.610650463079744910e+00,7.908109320602211278e-01
0.000000000000000000e+00,1.953387648651960262e+01,-1.004203745659329883e+01,-1.773579704831297621e-01,-2.918142606220532453e+00,1.970989319484097724e+00
0.000000000000000000e+00,1.197403142159532230e+01,-8.145825225866193620e+00,1.723043143653600895e+00,-1.230325090544643896e+00,2.516724827217381222e+00
0.000000000000000000e+00,1.474739546771018617e+01,-8.607461426651751069e+00,3.058505087661983257e+00,8.873682202350935411e-02,1.827583666564902565e-01
0.000000000000000000e+00,1.622087931893115709e+01,-9.350549209157923869e+00,2.101063168764643940e+00,-5.028860599180462465e+00,-9.756707632176689904e-01
0.000000000000000000e+00,1.259805434841475780e+01,-9.833430014486552295e+00,4.665752882918675404e+00,-1.719968547737078968e+00,-2.940226305254808992e+00
0.000000000000000000e+00,1.570374095025501404e+01,-7.616855927530018278e+00,5.567272828456818701e+00,5.307829978652610636e-01,-3.488066190420951340e+00
0.000000000000000000e+00,1.662581280414340412e+01,-1.014310583839417212e+01,1.606714163771229886e+00,-3.132980022671585818e+00,5.739214360131245085e-01
0.000000000000000000e+00,1.736707872745883563e+01,-9.744484630590189767e+00,1.826750721988197546e+00,-1.249285497628693120e+00,-6.098474511288723976e-01
0.000000000000000000e+00,1.239209323576196198e+01,-8.767289543007846575e+00,3.139895121031128333e+00,-6.191040289266201313e+00,-1.415361665813487324e+00
0.000000000000000000e+00,1.503827007980738806e+01,-4.965570281149522813e+00,6.139991471450360727e+00,8.949133451546629203e+00,-7.446677577188015817e+00
0.000000000000000000e+00,1.959545838261947281e+01,-9.714530248479965380e+00,7.096453074209909673e-01,-1.609368083946115968e+00,5.418645361802200133e-01
0.000000000000000000e+00,1.340496132196090606e+01,-7.973353316519601997e+00,4.890106375313581388e+00,-2.922725691705237994e-01,1.373651033877628103e-01
0.000000000000000000e+00,6.922610883035020812e-01,6.219154265725020281e+00,1.071832794169611169e+01,-4.917760865210858867e+00,4.756294311291412669e+00
0.000000000000000000e+00,2.114853823810700817e+01,-3.321127638977281915e+00,-3.428431477736658461e+00,-4.536675768514278673e+00,-3.985192842518960887e+00
0.000000000000000000e+00,1.142154815826553005e+01,-8.221904109871305266e+00,1.445967887911284722e+00,-3.434853482383936729e+00,-1.898374427362218064e+00
0.000000000000000000e+00,1.019285900564272929e+01,-6.849773957030320659e+00,5.924221201811081805e+00,1.005301584378303303e+00,5.520521335992147893e-01
0.000000000000000000e+00,1.257830464401529191e+01,-1.026861895572866068e+01,2.157250822293214743e+00,-3.679994269486221548e+00,-4.118287309093586757e-01
0.000000000000000000e+00,8.734445585822307123e+00,-9.172215477221421054e+00,3.179804029314631020e+00,1.242872170314074931e-01,4.486845478368023943e-01
0.000000000000000000e+00,1.611571353253784622e+01,-8.668459848533528245e+00,4.333810967300816941e+00,-4.226626021180328596e-01,-2.158737222501911912e+00


==> results/kolodziejczyk/counttable_al_2i.csv <==
a,b,c,d,e,f
0.000000000000000000e+00,-3.157094471680831305e+01,-1.196226720052129266e+01,-4.543122269582725181e+01,2.327743037984912533e+01,1.552188377996778001e+01
0.000000000000000000e+00,-3.676007728943791619e+01,-7.977331604031394185e+00,-3.986215853469121129e+01,2.278250513202739569e+01,2.802102164467449796e+01
0.000000000000000000e+00,-3.966461096797523567e+01,6.074317654468290861e+00,-4.008278332058041116e+01,2.400522545523493179e+01,3.524209183027664949e+01
0.000000000000000000e+00,-3.825650016557354860e+01,6.898366935845917425e+00,-3.146903618764464383e+01,1.996718700429918769e+01,3.435727362231400406e+01
0.000000000000000000e+00,-3.927057065006233927e+01,-3.306549351093801103e+00,-2.397038766135876386e+01,1.720564442742640310e+01,2.154975049355369876e+01
0.000000000000000000e+00,-3.899533402896892653e+01,-1.281056422190336086e+01,-2.770111102774870915e+01,2.216615711164011771e+01,2.837561408741031244e+01
0.000000000000000000e+00,-4.116722070556310342e+01,4.610604442456077834e+01,-2.544162016514479152e+00,1.660379854991308335e+01,1.440848947730201957e+01
0.000000000000000000e+00,-3.938147037585116550e+01,-2.362635828059244858e+01,-3.768794617123012358e+01,2.181189651610181812e+01,2.437811751184461073e+01
0.000000000000000000e+00,-3.780530687390113087e+01,-7.464663050634684716e+00,-2.613855106804729544e+01,2.445736096857188357e+01,1.886176163498507563e+01
0.000000000000000000e+00,-2.487827830251250205e+01,7.141331588675359399e+01,-2.278727687189782003e+01,1.691390237613150305e+01,4.059060830324705194e+01
0.000000000000000000e+00,-4.163611009834658461e+01,1.347172024611994345e+01,-1.431415629472461681e+01,9.190708839532341301e+00,2.625226408362764374e+01
0.000000000000000000e+00,-3.672966151349618258e+01,-4.473238665012646997e+00,-3.142946300993933306e+01,2.545240420359660760e+01,2.030980510993875399e+01
0.000000000000000000e+00,-3.099602779859166546e+01,-1.921033388394832642e+01,-3.490149252563769977e+01,2.923177325579824171e+01,6.690000276992706496e+00
0.000000000000000000e+00,-4.455771492459152228e+01,1.942535030749159475e+01,-2.312390414068310207e+01,2.747725933008160482e+01,1.901054577006558333e+01
0.000000000000000000e+00,-4.135709363422694196e+01,-2.543234661679069575e+01,-3.451616717092482389e+01,1.790198177252629463e+01,2.357432434015664668e+01
0.000000000000000000e+00,-4.120890145456709064e+01,-2.387711979723409872e+00,-2.046475076558894202e+01,2.231534363008179511e+01,3.912043725258006077e+01
0.000000000000000000e+00,-3.418727276628680301e+01,1.050821553054092972e+00,-3.243693611183246617e+01,1.994059013198267749e+01,2.857470833005403676e+01
0.000000000000000000e+00,-4.631028650455690610e+01,-2.001545067263774769e+01,-3.644014220624683986e+01,2.331447708216647285e+01,2.273324605311668378e+01
0.000000000000000000e+00,-3.555662109759262535e+01,2.902794212887214798e+01,-2.474696136727069984e+01,1.779762834820806816e+01,2.477178277901770898e+01
0.000000000000000000e+00,-4.185718850631361221e+01,-1.240487854365882647e+01,-3.661663282602634695e+01,2.374665783026862087e+01,1.887492477953452052e+01
0.000000000000000000e+00,-4.035605519927712237e+01,6.827271196078974924e+00,1.349795815190145731e+01,2.502397590269610816e+01,2.409944616720376587e+01
0.000000000000000000e+00,-4.064339267547147472e+01,-3.616913671643263939e+00,-2.300826550083225186e+01,1.939067272126115427e+01,2.670902441153383933e+01
0.000000000000000000e+00,-4.305180518669401835e+01,-1.994933867303528174e+01,-4.163053775787815880e+01,2.327172763014832313e+01,2.150108152369660175e+01
0.000000000000000000e+00,-3.003939593840118860e+01,1.802815269511936691e+01,-2.640963857825654770e+01,1.912703909663494528e+01,3.209726027426699346e+01
0.000000000000000000e+00,-4.440499693050996655e+01,-3.892139456939963882e+00,-3.074419951540137319e+01,1.797107767230724917e+01,4.716942345930553415e+01
0.000000000000000000e+00,-4.390493042027969750e+01,-1.983000010177076433e+01,-3.538671042926619492e+01,2.153900392472576542e+01,1.542253040247886631e+01
0.000000000000000000e+00,-3.566589396074061824e+01,3.136652115222269543e+01,-2.820595709618815761e+01,1.374204294764499501e+01,4.738136367165250107e+01
0.000000000000000000e+00,-3.958451082453164815e+01,2.181758369199077396e+00,-3.204613454198752009e+01,2.109820289932216397e+01,2.665516638936214378e+01
0.000000000000000000e+00,-4.031671661065026768e+01,4.992542632732424934e+00,-2.943751732581578295e+01,2.011502498685837281e+01,2.355536674631835226e+01
0.000000000000000000e+00,-4.552352350235052825e+01,9.467953773643502657e+00,-1.903123995253424283e+01,1.510965269142840839e+01,1.043596081060891656e+01
0.000000000000000000e+00,-3.264980169325651360e+01,-1.274844510343175230e+01,-2.033969136971980518e+01,2.121599239144157067e+01,2.260815769142961074e+01
0.000000000000000000e+00,-3.741866528956438032e+01,-1.191655275147039461e+01,-2.012225964925962884e+01,2.601502687153733007e+01,3.684172111773122538e+01
0.000000000000000000e+00,-3.909792327345683560e+01,-7.092284485753749479e+00,-3.495729398558351875e+01,1.681665771251195807e+01,1.777696292438798054e+01
0.000000000000000000e+00,-3.272278342716916200e+01,5.752967743055914696e+01,-1.709331901784631924e+01,2.353998102229803635e+01,3.920499570576478732e+01
0.000000000000000000e+00,-3.820942962197363357e+01,4.012383667652352415e+01,-2.096979646073556225e+01,2.268777763365119782e+01,3.036029250722693718e+01
0.000000000000000000e+00,-3.985499576117523901e+01,1.068242514066693261e+01,-2.632327569402575662e+01,1.484945137468782228e+01,1.928645199594001625e+01
0.000000000000000000e+00,-2.826788809085970300e+01,4.784923695540472721e+01,-1.331995567343751397e+01,1.469989320625676932e+01,3.231221978163161168e+01
0.000000000000000000e+00,-3.955952489621035539e+01,1.062430562185721783e+01,-4.077526531444814140e+01,2.547702010750624879e+01,3.564191778210430073e+01
0.000000000000000000e+00,-3.570683349791108441e+01,1.057541720026555687e+01,-2.970856331652521121e+01,1.503605821399859721e+01,2.589868159795602054e+01
0.000000000000000000e+00,-3.826820595046561380e+01,-2.290518752963924598e+00,-2.887756602139044659e+01,2.415086812777205338e+01,2.905544208317074251e+01
0.000000000000000000e+00,-3.623872999100497339e+01,2.902521792521900323e+01,-2.357647040669722571e+01,1.607046282724302344e+01,3.899369726479791609e+01
0.000000000000000000e+00,-4.403733709066258939e+01,3.782328022622365182e+01,-1.603725072870899027e+01,1.627663721294134547e+01,3.992347224022812213e+01
0.000000000000000000e+00,-4.195847021700585344e+01,-1.635680447812129623e+00,-2.704765786984603082e+01,2.620666989191006735e+01,1.008320864427832930e+01
0.000000000000000000e+00,-3.561152125892456866e+01,5.066136808346283971e+01,-1.102235482590910465e+01,2.042382431322674208e+01,1.725897323599773259e+01
0.000000000000000000e+00,-3.557587390431545060e+01,2.859585380744778504e+01,-1.086432620531177129e+01,1.412956196344780402e+01,1.089975967276459512e+00
0.000000000000000000e+00,-3.961570826294736491e+01,2.379051979801057470e+01,-2.234188229675366344e+01,2.074876199021582579e+01,2.832779109210365576e+01
0.000000000000000000e+00,-3.492765150871687752e+01,3.573110143517949666e+01,-1.978390588360419500e+01,1.499986390421850402e+01,1.275545163390065895e+01
0.000000000000000000e+00,-4.166907326130544220e+01,-9.317438320204530555e+00,-3.626507450608770711e+01,2.928947815795741505e+01,1.825740082706319711e+01
0.000000000000000000e+00,-2.748520733102412095e+01,7.864992677118331699e+01,-1.015329414688818233e+01,1.653088011911009758e+01,3.928715925395908926e+01
0.000000000000000000e+00,-3.585623553814057374e+01,-2.166755689250470951e+01,-4.338250095736272982e+01,2.675897111298696274e+01,2.217831823390501000e+01
0.000000000000000000e+00,-3.932860253717404220e+01,2.412302448361201712e+01,-1.493066915666156014e+01,1.504420625704326930e+01,2.517294530062505586e+01
0.000000000000000000e+00,-3.634590075270699572e+01,-2.696973928440662971e-03,-4.466527910009136093e+01,2.350804854895281437e+01,2.730319086106011284e+01
0.000000000000000000e+00,-4.371318380196402842e+01,-1.093462746821010079e+01,-2.900425296275887277e+01,2.241128445354054932e+01,2.207047319587380585e+01
0.000000000000000000e+00,-3.497548782796724964e+01,2.099374281777740237e+01,-2.681695422683664987e+01,2.239123734472385507e+01,3.912943348991603898e+01
0.000000000000000000e+00,-3.581887374578633398e+01,5.177156626040607890e+00,-3.754305755769516395e+01,2.223813563143119865e+01,2.862569347614100579e+01
0.000000000000000000e+00,-4.876210491396100366e+01,-5.842019988321097479e+00,-2.071027617016171263e+01,2.212660870249913714e+01,3.233932161683763695e+01
0.000000000000000000e+00,-3.894230048524858034e+01,7.515292302339981134e+00,-3.082493441027311931e+01,2.725513608601703197e+01,9.981503481711595072e+00
0.000000000000000000e+00,-3.955137564790989302e+01,-1.944469860296625896e+01,-4.160381350935974609e+01,2.058934673899220513e+01,2.959239884854949665e+01
0.000000000000000000e+00,-4.195392670841589933e+01,-2.157241426282005214e+00,-2.092973534999735818e+01,2.341961934433264148e+01,1.506163569278907488e+01
0.000000000000000000e+00,-3.270800546110395857e+01,2.000431375672834022e+01,-3.023208239766372785e+01,1.862457026204176103e+01,2.437736339723153733e+01
0.000000000000000000e+00,-3.873258707110607446e+01,3.487200249941476216e+01,-1.908241581172613621e+01,1.652565967052457552e+01,2.709098300396093251e+01
0.000000000000000000e+00,-4.256593813038023910e+01,7.523975146153198956e+00,-1.710084831543767336e+01,2.549481146897848305e+01,3.046122384711040709e+01
0.000000000000000000e+00,-4.643703201484874654e+01,-1.519658056653837974e+01,-3.379817405048680001e+01,2.459570015918792052e+01,3.094489580836618714e+01
0.000000000000000000e+00,-4.027962574992243105e+01,-3.150655547825278319e-02,-4.119515012941374010e+01,2.760984424999939080e+01,2.427750296726257062e+01
0.000000000000000000e+00,-3.323481233099068533e+01,-5.783906224569883570e+00,-4.535510461608306088e+01,2.578921877168895449e+01,2.815073697915778794e+01
0.000000000000000000e+00,-4.513774972185476742e+01,-2.040512764035315385e+01,-2.894248483756918944e+01,2.123506490284202641e+01,2.053588366457777070e+01
0.000000000000000000e+00,-4.320002873011858924e+01,-2.687633709729052356e+01,-1.602640054657159396e+01,1.411280652825309900e+01,3.011469128460182176e+01
0.000000000000000000e+00,-3.246176235449406988e+01,4.936034740521906627e+01,1.023032178717242502e+01,1.703314058248758656e+01,3.498650423639170270e+01
0.000000000000000000e+00,-3.679680632548298291e+01,-2.388880725968805763e+01,-3.491627892504352104e+01,2.569680656366873350e+01,1.701859023602839827e+01
0.000000000000000000e+00,-3.791135082443216930e+01,9.669063342699928398e-01,-2.313251269188437931e+01,1.796605390135805891e+01,2.357827670965238553e+01
0.000000000000000000e+00,-4.037843907074216787e+01,1.374275434695699261e+01,-2.863702208341070587e+01,1.869371318354061273e+01,3.577016717120012856e+01
0.000000000000000000e+00,-4.633649926076069647e+01,-1.755299166348822126e+01,-3.781543697831776996e+01,2.878929634152797590e+01,1.941572292570507230e+01
0.000000000000000000e+00,-3.603726711640366176e+01,-3.360077229457512638e-01,-2.288303469072227969e+01,1.144176476451114155e+01,2.360030275115255449e+01
0.000000000000000000e+00,-3.581468405775903108e+01,2.062275825324502776e+01,-1.816610693570955348e+01,1.631026668133520374e+01,4.325880454351122495e+01
0.000000000000000000e+00,-3.708893705213150582e+01,-1.164572512328336806e+01,-3.707214887655587887e+01,2.218561022045794573e+01,2.986572559614067401e+01
0.000000000000000000e+00,-3.571172795811738609e+01,3.409170580051991806e+01,9.650082422707534135e+00,2.564287777193785089e+01,1.899145206454129209e+01
0.000000000000000000e+00,-3.392158771803970296e+01,-5.211355060427907304e+00,-1.958784696321507113e+01,2.244332499307689943e+01,2.142978024831659667e+01
0.000000000000000000e+00,-3.023478666050881358e+01,7.456442996718861593e+01,-1.003995529899227179e+01,1.425081709658427265e+01,2.729003925928669716e+01
0.000000000000000000e+00,-2.924204361502366822e+01,2.042029861622418352e+01,-2.709784612471687026e+01,3.138445198865168706e+01,1.322641135746363972e+01
0.000000000000000000e+00,-3.751707616353581898e+01,1.587865902692573172e+01,-2.202465983068906752e+01,1.301832613022214957e+01,1.931813646586314448e+01
0.000000000000000000e+00,-4.033158405760026710e+01,4.604874452275330299e+01,-2.897166386749494560e+00,1.899597460671847671e+01,5.766719011309822918e+01
0.000000000000000000e+00,-2.116878555774012582e+01,1.063885579234910779e+02,9.226598572637673357e+00,1.514200853692608817e+01,5.313781651938469253e+01
0.000000000000000000e+00,-4.095880911279132874e+01,3.257662353203723438e+00,3.210522067792683032e+01,2.065120475764774977e+00,-6.338552203820594144e+00
0.000000000000000000e+00,-3.787715804953831622e+01,1.300908105350052679e+01,2.071066194532900795e+01,9.018300088678600446e+00,-1.328919118809207589e+01
0.000000000000000000e+00,-4.108675388399242223e+01,-1.907506617172826324e+01,1.229381260814612808e+01,-3.947587363482010669e+00,4.850202430318107716e+00
0.000000000000000000e+00,-4.948664673390112512e+01,-2.533671938695986015e+01,1.052342889355549715e+01,-1.273158518899874858e+00,5.439070597345232461e-01
0.000000000000000000e+00,-4.015572753380956073e+01,-3.098794815845808515e+01,4.342371648184179200e+00,-2.654520881020062895e+00,8.291185455145102523e+00
0.000000000000000000e+00,-4.251692946159173658e+01,4.749250103502464349e+00,2.454919773368608205e+01,-3.950973887696088482e+00,1.282903051844724196e+01
0.000000000000000000e+00,-2.706268527598946960e+01,3.933028548056782370e+01,3.067381444874080998e+01,1.347291177020183994e+01,9.469346886146807307e+00
0.000000000000000000e+00,-3.301748020539825745e+01,4.781443615583647500e+01,4.579345220533530636e+01,-4.706929006156383544e+00,1.381317731533922810e+01
0.000000000000000000e+00,-4.318120460930393278e+01,-3.923873409614490981e+01,1.128838775964304197e+01,-3.998106447226617011e+00,8.300558951950598896e+00
0.000000000000000000e+00,-3.807234967235050505e+01,5.240480223924715020e-01,3.382022018496358129e+01,-5.105842930558223358e+00,-9.277924982340582716e+00
0.000000000000000000e+00,-4.295128011626621145e+01,-3.249164362086820290e+01,1.248070124632019251e+01,-1.983762672063477561e+00,-1.662754113258152699e+01
0.000000000000000000e+00,-4.084946754967290161e+01,3.432780968445783998e+01,4.594696475371328148e+01,-8.970571168129835016e+00,8.607856080872970495e+00
0.000000000000000000e+00,-3.977846386878437812e+01,2.605635640626204008e+01,2.056575248990662175e+01,-2.200676324365880898e+00,1.414891210213713713e+01
0.000000000000000000e+00,-4.493830586614961220e+01,-2.222262365806003714e+01,1.583162579028154404e+01,-4.583784002506236632e+00,-1.645780300085711545e+01
0.000000000000000000e+00,-3.636727579792374598e+01,3.494789624852025867e+01,4.601640326813152626e+01,1.169721203573599055e+01,-1.772015977421444788e+01
0.000000000000000000e+00,-3.567693165017337975e+01,3.722718251991558702e+01,2.657135869541026452e+01,-6.289456406614930550e+00,2.053708842495400688e+01
0.000000000000000000e+00,-3.988078579411707381e+01,-3.435102580864742805e+01,8.002418417405371187e+00,-6.630147150737013551e-01,1.833173064642851791e-01
0.000000000000000000e+00,-4.437891038782878184e+01,3.051487266001466381e+01,4.877246400756482814e+01,-3.260066061824028472e-01,-1.079259866506203913e+01
0.000000000000000000e+00,-3.305238939850336521e+01,-3.933150823427377762e+00,3.710101734122091699e+01,-1.465768519180837615e+01,-2.515368458937995211e+00
0.000000000000000000e+00,-3.819045147191597778e+01,1.738555329533876304e+01,3.598406711716518203e+01,-6.888682113779498906e+00,8.403088969838327316e+00
0.000000000000000000e+00,-4.103059379301266318e+01,1.208358063147422889e+01,3.665878295370409745e+01,-9.246585268753817033e+00,8.747819512101622230e-01
0.000000000000000000e+00,-4.332099110181221846e+01,-2.332587415194406599e+00,4.902540499190686774e+01,4.550849209043399846e+00,-6.657885371786233186e+00
0.000000000000000000e+00,-2.689262036921893895e+01,1.985690359421878171e+01,5.275195293087897142e+01,-1.975399483197232442e+01,-4.574563470296368450e+00
0.000000000000000000e+00,-3.872019923971453892e+01,2.560037634313165000e+01,3.111367785086778426e+01,1.553469148929532029e+00,8.846881191991684545e+00
0.000000000000000000e+00,-4.402403398481507679e+01,-4.443118870368236628e+01,6.150241807202131206e+00,-7.716503250350888798e+00,-6.182391123775035524e+00
0.000000000000000000e+00,-4.482811591788141214e+01,1.969717928833662413e+01,4.012783825156303408e+01,-9.053167905633483059e+00,2.580306594577316259e-01
0.000000000000000000e+00,-3.879323071468349582e+01,1.681151508076155565e+01,2.034969237139452858e+01,-6.583666310266365507e+00,2.261200406857939438e+00
0.000000000000000000e+00,-3.563814810306453040e+01,3.203725228153228244e+01,4.777980019207947748e+01,5.089416867909674735e+00,-1.166449286661940121e+01
0.000000000000000000e+00,-4.195758584199053587e+01,2.178197757085361985e+01,3.783847965745329844e+01,-6.074658409028907968e+00,5.003941236723041364e+00
0.000000000000000000e+00,-3.871888952995625743e+01,5.644086521234219056e+00,2.772819081101490468e+01,5.847404193866677424e+00,-1.219751459047785325e+01
0.000000000000000000e+00,-3.710540436367050887e+01,1.414660728174820647e+01,2.427147326349832213e+01,1.579022068501164000e+00,-9.215912071640200764e+00
0.000000000000000000e+00,-4.567009468725370880e+01,-5.200958868267470336e+00,-2.409325781963415736e+00,-1.375518689430777375e+00,-5.998142325269938624e+00
0.000000000000000000e+00,-4.391681069453843378e+01,-3.414051284713938372e+01,5.413235790336400122e+00,3.335780788273221109e+00,1.156297392303557636e+01
0.000000000000000000e+00,-2.921302602571227780e+01,5.445697147825524809e+01,5.237706203818152062e+01,-1.582300636786956005e+01,1.206676218568142289e+01
0.000000000000000000e+00,-4.779367515564057811e+01,-2.627296044382580220e+01,2.374065002682619152e+01,3.388502571057320445e+00,-1.432555322204892079e+01
0.000000000000000000e+00,-5.332932079124490343e+01,1.053396054953118366e+01,4.790954364522615805e+01,-4.928744834643246087e+00,-1.233975206376369371e+01
0.000000000000000000e+00,-4.761877856376511886e+01,1.460082683189168939e+01,3.977847804541286791e+01,-5.636116812099317919e+00,9.865826747696699428e+00
0.000000000000000000e+00,-4.373607406126490105e+01,-4.287150786332826868e+01,1.437332621055745996e+00,7.505347342754116191e-01,-2.822147445938302024e+00
0.000000000000000000e+00,-3.697610141058061828e+01,1.034477974386397214e+01,2.870241751787535023e+01,-5.616511486663763542e+00,1.055277337485814826e+01
0.000000000000000000e+00,-4.222998710702356107e+01,-6.432783661585757429e+00,3.486404223665235236e+01,-8.546233233003370344e+00,1.650280295350175841e+00
0.000000000000000000e+00,-2.400432022130918597e+01,6.159406231741396454e+01,3.497202251699614095e+01,-4.248356303576783510e+00,4.652019989117727405e+00
0.000000000000000000e+00,-3.485924279450577501e+01,5.970663284757077349e+01,8.361784695414567636e+01,-1.093067644327457444e+01,-4.456884355621790661e+01
0.000000000000000000e+00,-3.953594150945700392e+01,-3.147292094796869577e+01,1.277649941026045433e+01,4.165904765427257961e-01,7.557346542323477578e+00
0.000000000000000000e+00,-4.531421041766439117e+01,-4.585010998462281862e+01,1.926623253807997571e+01,1.018597321616693918e+01,-8.642784226351054144e+00
0.000000000000000000e+00,-2.972298995034741509e+01,-6.611884366237754662e+00,6.281108591327212443e-01,1.023138724176042658e+01,-7.991986827066025256e+00
0.000000000000000000e+00,-4.471684096052498347e+01,6.533451381697853222e+00,2.688371424001636001e+01,-9.121650829036942909e+00,-5.155909115770894502e+00
0.000000000000000000e+00,-3.346456106098120387e+01,3.430101354171885930e+01,3.748441360040242643e+01,2.463183201590966931e+00,9.719104353546745401e+00
0.000000000000000000e+00,-4.644717362913293357e+01,-4.941337566780912027e+01,1.439870463053205540e+01,-4.327246998585927429e+00,-1.568686694369548773e+00
0.000000000000000000e+00,-3.660846435604116067e+01,1.153671830515859531e+00,8.579116901204425716e+00,5.413023245335065070e+00,-1.381342244453668933e+01
0.000000000000000000e+00,-4.379410030401095355e+01,-9.126478095539399149e+00,1.994680853302441648e+01,1.477534915186233588e+00,1.206945282333746228e+01
0.000000000000000000e+00,-3.853275281773289862e+01,1.556783741353711292e+01,2.186492732976340747e+01,-1.027658955923655970e+00,7.098285378167828341e+00
0.000000000000000000e+00,-4.425192597176514653e+01,-5.143596489249052439e+00,1.421614968765193332e+01,-2.133852513071254453e+00,1.393803769489408761e+00
0.000000000000000000e+00,-3.296971890409662365e+01,-4.811299754784752469e-01,2.014164898086247746e+01,1.931066983838266582e+00,-7.346920999163569554e+00
0.000000000000000000e+00,-4.888631709557765959e+01,-2.922836796133135095e+01,2.168116171565139894e+01,-3.603393035613774664e+00,-3.439689677824107061e+00
0.000000000000000000e+00,-3.410135461324133388e+01,2.144293063934714993e+01,2.386779343474892912e+01,-6.076755683732357305e+00,1.285155797071785067e+01
0.000000000000000000e+00,-3.379001255100997980e+01,4.615886099808236054e+01,2.087019868912422993e+01,1.120006106583636729e+01,-2.476351571430886356e+00
0.000000000000000000e+00,-4.603784085969965645e+01,-2.968423096632211511e+01,7.220657366120112997e+00,3.733829668468656049e+00,-1.870517790083710707e+01
0.000000000000000000e+00,-4.380789342931417707e+01,-1.054199756007169952e+01,3.558917846611080193e+01,3.493242768536950038e+00,-4.101157668732541950e+00
0.000000000000000000e+00,-1.374666304674695283e+01,1.319789247696168388e+02,7.087029563937096555e+01,-1.729520079061432014e+01,4.301173471126307390e+01
0.000000000000000000e+00,-5.137078401188009735e+01,-1.968313036955744266e+01,3.200184214928565751e+01,-3.417767033726614834e+00,-9.118936510619171543e+00
0.000000000000000000e+00,-4.996753964151794491e+01,-3.833068064511845563e+01,2.246648179219025465e+01,-5.990655851762038075e+00,-6.531170998119664617e+00
0.000000000000000000e+00,-3.250807485921286855e+01,-1.627086187558105834e+01,-1.146494154862474968e+00,-1.780496433545301116e+01,-7.839233230095293825e-01
0.000000000000000000e+00,-5.451453157086704948e+01,-4.804267318593142022e+01,6.870202656453892942e+00,-7.558365856761132484e+00,-2.012365552032557048e+01
0.000000000000000000e+00,-4.495543741940688420e+01,-3.058594923891776673e+01,1.332941092101683012e+01,-1.507424505773896506e+01,2.659783834287565707e+00
0.000000000000000000e+00,-4.270860019732256063e+01,-4.003375153039794299e+01,1.654688862550317552e+00,-1.118933035450658231e+01,-1.930127637988904965e+01
0.000000000000000000e+00,-4.566371598922264496e+01,-2.843408481010347444e+01,2.232027521599636799e+01,-9.922947341641851438e+00,9.774403942503049336e+00
0.000000000000000000e+00,-4.771864031290134989e+01,-2.894708762853102613e+01,8.362979264569203153e+00,-7.132811028364848482e+00,-2.302674632705345914e+01
0.000000000000000000e+00,-5.054109359045352790e+01,-5.414108018391279842e+01,2.216797869545005994e+01,6.381870557322116611e+00,-1.308499596013280808e+01
0.000000000000000000e+00,-5.259540159624335587e+01,-4.633701280200336470e+01,2.134472699255345329e+00,-1.259084898429210142e+01,1.319824253114135759e-01
0.000000000000000000e+00,-4.754155619782042663e+01,-6.350741272905268886e+01,2.626303552181326051e-01,-1.069367309430465873e+01,2.393761127254832921e+00
0.000000000000000000e+00,-5.308918935605604617e+01,-2.844042971609404802e+01,2.076507092430407653e+01,-1.278783533978227638e+01,4.383293572517201753e+00
0.000000000000000000e+00,-4.908367965218163675e+01,-4.363309533438640386e+01,9.641835866088726448e+00,-1.038423087734343930e+01,-3.665908118702235763e-01
0.000000000000000000e+00,-5.026320908974750523e+01,-1.993240277445448427e+01,2.664134317027211551e+01,-1.258234545344376087e+01,-9.137121960674575050e+00
0.000000000000000000e+00,-4.608309812977611841e+01,4.420267530071532447e-02,2.348195849395194656e+01,-1.246544852244163160e+01,-9.994696584381557614e+00
0.000000000000000000e+00,-4.462815925114208682e+01,-1.943575709709969246e+01,1.822247805107432228e+01,-1.096902726946919771e+01,-2.008360636082704076e+01
0.000000000000000000e+00,-4.231629384244542535e+01,-5.332764205731825768e+01,7.868944213392397913e+00,-4.447950012429456201e+00,-3.063764041645648195e+00
0.000000000000000000e+00,-4.722158633441082998e+01,-3.193854838392468665e+01,9.156425315097317608e+00,-1.025138423604650484e+01,-2.208820902791178398e+01
0.000000000000000000e+00,-5.252268631523192965e+01,-4.230549337293488321e+01,2.403965488241158610e+01,-1.135678619093065223e+01,-1.245493861907229061e+01
0.000000000000000000e+00,-4.769419705952475397e+01,-3.217288661634842128e+01,1.354797039174500561e+01,-1.771809733788942864e+01,-1.743098746123502352e+01
0.000000000000000000e+00,-4.769592619955265889e+01,-3.577975387290672415e+01,1.184890747245979270e+01,-1.112506191283357815e+01,-3.530672709630386041e+00
0.000000000000000000e+00,-4.732909180214457479e+01,-1.078731392385953747e+01,2.895927453763313153e+01,-1.564949185312528179e+01,9.762857160039263960e+00
0.000000000000000000e+00,-4.736968349139551293e+01,-2.771080127198089116e+01,1.081889680507153173e+01,-1.664065581962152507e+01,-4.337954845102388823e+00
0.000000000000000000e+00,-5.314131601513261671e+01,-5.962478032287214802e+01,7.072492522152401762e+00,-7.757916570272275436e+00,5.048525183164738195e-01
0.000000000000000000e+00,-4.583841564156544024e+01,-3.933827447936162258e+01,1.999769485113633039e+01,-1.552036520030855549e+01,5.031585362742651668e+00
0.000000000000000000e+00,-5.574682226244087957e+01,-3.487255205980119399e+01,2.426744494261538776e+01,2.281995928508254501e+00,-9.722180042919134735e+00
0.000000000000000000e+00,-4.952109742854189278e+01,-3.608602051970285629e+01,8.579961181189107222e+00,-1.618735286227202863e+01,1.037006284274907708e+00
0.000000000000000000e+00,-5.755975265425295362e+01,-2.411541398516675017e+01,2.951798404088456707e+01,-1.315804937213817993e+01,-4.621003466219839595e+00
0.000000000000000000e+00,-3.038802174171860671e+01,-2.988080343964387708e+01,3.869419330170102711e+01,-1.398360217162078989e+01,-1.164275489822536258e+01
0.000000000000000000e+00,-5.657417326090430265e+01,-3.427534343594349053e+01,2.058570137033927239e+01,-1.832496794865093648e+01,-9.554937303013705474e+00
0.000000000000000000e+00,-3.791157341652361623e+01,-2.148631476123855677e+01,2.204143634587997269e+01,-1.232176315119549947e+01,-2.020887442856123073e+01
0.000000000000000000e+00,-4.805714095733133462e+01,-6.974833898935058230e+00,2.874540505936465351e+01,-1.388742514777619874e+01,-1.638461240286492426e+00
0.000000000000000000e+00,-4.821214127302126684e+01,-6.574137402105122874e+01,9.230353213571232729e+00,-7.610649102280299338e+00,8.854088710001229989e-01
0.000000000000000000e+00,-5.480894239661847678e+01,-3.532631360831157963e+01,2.456161186515784678e+01,-1.076302636472743757e+01,-8.835192034216761137e-01
0.000000000000000000e+00,-5.133792130086452943e+01,-4.267223373099590589e+01,1.874743830899941699e+01,-1.258068300450458699e+00,-2.323185865048995780e+01
0.000000000000000000e+00,-4.455768952907937575e+01,-1.325633198438362825e+01,1.128899656214685265e+01,-1.901632303348988984e+01,3.553384881350393876e+00
0.000000000000000000e+00,-4.785789681114138716e+01,-4.171069131038900935e+01,-2.271291135140524720e+00,-9.784730606686421694e+00,-1.749521788874919181e+01
0.000000000000000000e+00,-5.287420814255064272e+01,-6.840959622176308130e+01,1.897176403256617760e+01,-9.535445962526841512e+00,-8.919887623553080402e+00
0.000000000000000000e+00,-5.628564055991826365e+01,-4.550628146932582752e+01,2.004561091442960219e+01,-1.799594016381329098e+01,-1.148247894599884766e+01
0.000000000000000000e+00,-4.521366987103975532e+01,-3.688657407000034283e+01,2.644596848980382386e+00,-8.717816091294002590e+00,1.195569903652295451e+01
0.000000000000000000e+00,-3.786820004460169287e+01,-2.469514192044967515e+01,1.575265024684439297e+01,-4.478748014325659277e+00,3.370277904760007104e+00
0.000000000000000000e+00,-4.778739604160006138e+01,-3.619325390892961281e+01,2.520328933212342637e+00,-1.395799219470712771e+01,9.593938015704523536e+00
0.000000000000000000e+00,-5.157858808286969321e+01,-2.676046308492707126e+01,2.856248407558128122e+01,-1.545517190571642097e+01,-8.218326223231111172e+00
0.000000000000000000e+00,-4.492147608632595279e+01,-4.263474230022398359e+01,-6.653219015316000351e-03,-1.022654997221929385e+01,-1.409158192115221553e+01
0.000000000000000000e+00,-5.218492502343856643e+01,-1.652552223988674740e+01,3.046190781255142710e+01,-1.257816824283676560e+01,6.749545681082040893e+00
0.000000000000000000e+00,-5.524627867149037286e+01,-4.584859469942768584e+01,1.685569781222591246e+01,-9.269427805708472690e+00,-9.212682533698467680e+00
0.000000000000000000e+00,-4.274778901693424160e+01,-9.901369481665945216e+00,1.933550481349143979e+01,-1.080220090263128263e+01,-6.919117485208285068e+00
0.000000000000000000e+00,-5.610778760057920778e+01,-3.023535631576043414e+01,1.501399139805145211e+01,-1.642919304522130730e+01,-3.817958150981323406e+00
0.000000000000000000e+00,-4.066167496805482529e+01,-3.437404348966862955e+01,8.213670001865352788e+00,-2.916278828720396454e+00,-1.299625742541476292e+01
0.000000000000000000e+00,-4.222522041437435547e+01,-5.431076625728776364e+00,2.341452504635444143e+01,-1.432410172414001437e+01,9.530659033369570210e+00
0.000000000000000000e+00,-3.499236405455761201e+01,-3.525421284574112235e+01,4.408784797045210979e+01,-2.382604213602982313e+01,-1.895956487054803574e+01
0.000000000000000000e+00,-5.309621685491581644e+01,-3.768422429363330650e+01,2.214394329894265212e+01,-1.601220314465389905e+01,-1.998742019945401793e+00
0.000000000000000000e+00,-5.164064294859397819e+01,-4.642794010429149409e+01,3.202739358942466907e+01,-1.422920086470630352e+01,-3.797995680469504753e-01
0.000000000000000000e+00,-4.890796655410929361e+01,-5.590338404419812690e+01,1.033325148053459586e+01,-7.206267163678807819e+00,1.149872620693311553e+01
0.000000000000000000e+00,-4.851682217579780598e+01,-2.276765954823972038e+01,2.800378304467630031e+01,-9.622959018724976943e+00,1.010356521434972166e+01
0.000000000000000000e+00,-4.983329381204649877e+01,-2.416058338591937726e+01,1.845691610265885529e+01,-1.164088581299563607e+01,-9.333466818195345738e+00
0.000000000000000000e+00,-4.777644263178562767e+01,-1.606395471338848679e+01,1.870872284036918742e+01,-2.911336802640043242e+00,-1.641510971483138848e+00
0.000000000000000000e+00,-4.954849359347544180e+01,-2.550526763242393713e+01,1.858189657198047584e+01,-9.415757685947125921e+00,-1.356092580645327672e+01
0.000000000000000000e+00,-4.385186376430890220e+01,-2.124981625925444106e+01,1.190938549732784857e+01,-1.601700430239527506e+01,1.074179089200734083e+01
0.000000000000000000e+00,-5.083464207475590513e+01,-5.950181563387107531e+01,-5.401258383564428556e+00,-4.491790293544043244e+00,-2.451378576526766828e+00
0.000000000000000000e+00,-4.964516620489868615e+01,-3.876905098066823285e+01,2.009571082179285639e+01,-3.976980452790646048e+00,3.156995197667089137e+00
0.000000000000000000e+00,-4.991432883297368051e+01,-3.905959195961145980e+01,5.616985448691512062e+00,1.553971085263340823e+00,-3.419642605329581198e+00
0.000000000000000000e+00,-5.167934615079040128e+01,-4.864922967833980749e+01,9.607180743756151386e+00,-9.365384630772245700e+00,-2.926734165328360504e+00
0.000000000000000000e+00,-5.423393812042019135e+01,-2.643385679874828043e+01,4.084682261008672555e+01,-3.099363872904071560e+00,-1.014744125026573407e+01
0.000000000000000000e+00,-3.265447756622413067e+01,-5.613163055045249195e+01,1.830354220041585123e+01,-1.338524638556816804e+00,5.612298856671247727e+00
0.000000000000000000e+00,-5.754238934041671882e+01,-3.757616720177227165e+01,7.252321607919293811e+00,-1.452262056100892629e+01,5.727412920303054378e+00
0.000000000000000000e+00,-4.792286474903034588e+01,-6.444356529171651005e+01,2.589119959646148050e+00,-1.154625108097050301e+01,1.230828903951375963e+01
0.000000000000000000e+00,-3.886599554178791749e+01,-2.868162581835594693e+01,2.247602996248118856e+01,-4.401230221190592040e+00,6.208541949314915875e+00
0.000000000000000000e+00,-4.983842422899132885e+01,-2.540309564177646351e+01,6.829978165577363924e+00,-1.663725616988836364e+01,2.088535875477433024e+00
0.000000000000000000e+00,-4.120877760313558724e+01,-2.623839707320733083e+01,1.138201176266775327e+01,-1.828395956139797107e+01,1.780267397486822389e+01
0.000000000000000000e+00,-4.624750747148046770e+01,-2.649500760371984853e+01,1.320614257772026434e+01,-1.006871443477842476e+01,1.031502357961580962e+01
0.000000000000000000e+00,-5.199239412837827956e+01,-4.015228670487213947e+01,5.214479175224074226e+00,-3.991737546859668750e+00,2.077093803923175219e+00
0.000000000000000000e+00,-4.125629985756272333e+01,3.008667961761857512e+01,2.687324724118225916e+01,-8.137103340930357476e+00,1.763356133258469427e+01
0.000000000000000000e+00,-5.353787991682255409e+01,-8.202086405198038221e+00,5.802024643693507455e-01,-7.887407689081898710e+00,-2.778949840271651262e+00
0.000000000000000000e+00,-5.009493511655654174e+01,-2.745546389712620794e+01,1.088500420987038098e+01,-1.474878285524625809e+01,2.081729289757306756e+00
0.000000000000000000e+00,-5.942551847473693272e+01,-3.262638442712736975e+01,1.418668647191250543e+01,-7.597055311333775762e+00,8.810579260599346596e-02
0.000000000000000000e+00,-5.078708831372523491e+01,-3.685510613180319694e+01,7.087699689770531997e+00,-1.096782194578113057e+01,2.584297349059888838e+00
0.000000000000000000e+00,-4.938759156857548049e+01,9.386041671306598388e+00,3.437235935877971826e+01,-1.616668555159445830e+01,7.465296910928245211e+00
0.000000000000000000e+00,-4.635165263186685536e+01,-3.240944161609971452e+00,1.574874381266789314e+01,-1.900747832196216081e+01,3.827770287115654924e-01
0.000000000000000000e+00,-3.846582306204138035e+01,1.237093457208114877e+01,6.492496428144868048e+00,-1.390805095685743353e+01,-8.690475388934126855e+00
0.000000000000000000e+00,-4.630070754624842522e+01,-2.846436241655788013e+00,2.171510489375534192e+01,-1.170163885843534324e+01,1.618781735646397735e+01
0.000000000000000000e+00,-5.118527256360724209e+01,-2.823835621254175976e+01,1.679253629535487491e+01,-1.738167531486239525e+01,2.505846039483859755e+00
0.000000000000000000e+00,-4.940302437414084835e+01,-1.144425159332067921e+01,2.225345196510339107e+01,-2.273548783341335877e+01,4.191860208138360910e+00
0.000000000000000000e+00,-5.573486390208198316e+01,-2.195260048315512336e+01,7.565045382360615633e+00,-1.393445281702691663e+00,-1.204985316388753169e+01
0.000000000000000000e+00,-5.177137119359020545e+01,-1.335452480028625644e+01,2.608220494368810094e+01,-1.533471773299851471e+01,1.353708522006832382e+01
0.000000000000000000e+00,-4.780478085140190814e+01,-3.118174776608824672e+01,1.784197451852753913e+00,-9.530961332942746722e+00,1.477946561280370297e+01
0.000000000000000000e+00,-5.231836334664128429e+01,-3.746360648149345707e+01,2.639532861918311824e+00,-1.264809856863656634e+01,-2.374434621481007479e+00
0.000000000000000000e+00,-4.373604214995661010e+01,-1.201556243068373719e+00,2.461664101762598378e+01,-1.593447439618327266e+01,6.164854313588432611e+00
0.000000000000000000e+00,-5.609690344744329593e+01,-2.407216737786464833e+01,6.715194927825658411e+00,-1.275698195918720224e+01,-6.459497083363651138e-01
0.000000000000000000e+00,-5.475095576664136843e+01,-2.674898450315956744e+00,5.525036196430274771e+01,-1.521007038990451088e+00,-7.490103293328507661e+00
0.000000000000000000e+00,-5.110617699518714829e+01,-1.587257085450403693e+01,2.936714499217954000e+01,-4.596998102163471600e+00,6.566507726983543680e-01
0.000000000000000000e+00,-4.364872053450342548e+01,1.049494235233775541e+01,4.375289374775748996e+01,-8.929256717807364296e+00,3.700164474315122298e+00
0.000000000000000000e+00,-4.401170832211580120e+01,7.143158314565150491e+00,4.262279559363133785e+01,-8.700365337935870969e+00,3.617327636487144282e+00
0.000000000000000000e+00,-5.591096808270732055e+01,-2.809917688927613355e+01,8.011853302041284763e+00,-1.788578176834984390e+01,6.687065212542545822e+00
0.000000000000000000e+00,-3.722419767918237454e+01,1.211695373767959971e+01,5.340146676716942764e+00,-7.751208318760263616e+00,3.931874039359344319e+00
0.000000000000000000e+00,-4.310051306506833413e+01,-1.504539473154320817e+01,4.742246951737852356e+01,-5.261954055998162794e+00,-7.966191549716518772e+00
0.000000000000000000e+00,-4.987895142307026219e+01,-5.982358917079322325e+00,2.282999684300959586e+01,-1.511338481846483717e+01,1.329900640881855622e+01
0.000000000000000000e+00,-4.958885300503313687e+01,-9.732031323666809897e+00,3.049784831873004265e+01,-1.791725733951625443e+01,1.125874571738268415e+01
0.000000000000000000e+00,-5.150231372476343950e+01,-3.951724565097894271e+01,2.113051861866204817e+01,-3.740866935106921254e+00,-6.477372014390628152e+00
0.000000000000000000e+00,-4.975067703024556209e+01,4.745963469264171231e+00,2.708184863313872981e+01,-1.734403605933143311e+01,-1.320432301017010757e-01
0.000000000000000000e+00,-4.995174057829667902e+01,-1.219806353400811716e+01,1.829546455929419579e+01,-1.011150550296341777e+01,1.007076038749026381e+01
0.000000000000000000e+00,-5.549665995240194150e+01,2.568426943770931725e+00,2.567567871431666049e+01,-5.505869747213481880e+00,4.692713868549685863e+00
0.000000000000000000e+00,-5.214737211510863801e+01,-4.151077017951173787e+01,3.943053984374282894e+00,-1.362325334246807884e+01,1.627578629055482651e+01
0.000000000000000000e+00,-5.803907498553089539e+01,-3.475351924160181483e+01,1.033237234301392604e+01,-9.136624998912074247e+00,1.202171075771335040e+01
0.000000000000000000e+00,-4.883288376251348240e+01,3.465860243486780679e+00,1.200594123836273219e+01,-1.470772851563305750e+01,1.820256248678983013e+01
0.000000000000000000e+00,-5.298830678848064224e+01,6.895265705513231147e+00,2.476661717296027376e+01,-1.781143086437431577e+01,3.381046491489642758e+00
0.000000000000000000e+00,-4.421036672615677787e+01,-4.023550665766077117e+00,2.181829804955696872e+01,-2.397646388592217193e+01,-7.912165620018783985e-01
0.000000000000000000e+00,-4.742232072566400802e+01,3.317665985963254460e+00,1.778627921904454112e+01,-1.129934323229628035e+01,-2.501871827015362015e+01
0.000000000000000000e+00,-5.654102373304880302e+01,-1.711996863062656260e+01,2.013043454270705013e+01,-2.015573304599569937e+01,-4.327104744872934283e+00
0.000000000000000000e+00,-5.375582167253157451e+01,-1.336525350401356604e+01,1.528649301320945142e+01,-4.186639460118493083e+00,-2.286112540674538707e+01
0.000000000000000000e+00,-4.954859765217644707e+01,-3.894648062515336306e+01,-6.803625474453802724e+00,-8.961799830695499125e+00,-9.854617702848086580e+00
0.000000000000000000e+00,-5.635366418453593695e+01,-5.128272983642374072e+01,8.633627612881843660e+00,-7.381675744677305140e+00,1.236631994353270425e+00
0.000000000000000000e+00,-5.083122873745728043e+01,-4.273450606118094797e+00,2.757943762118695119e+01,-1.043373084337007306e+01,1.141951444827971862e+01
0.000000000000000000e+00,-5.442315932610181761e+01,-3.368217976136957503e+00,1.761652199460468893e+01,-1.089859648131114334e+01,1.109549941615311219e+01
0.000000000000000000e+00,-5.063070809750770707e+01,1.833775796610143161e+01,5.649730290228386309e+01,-1.380955913214983433e+01,3.027274369272261012e+00
0.000000000000000000e+00,-5.385719907379806415e+01,-2.454124977814247188e+01,3.473625015135449701e+01,-1.076333743957771105e+01,1.077734249192918714e+00
0.000000000000000000e+00,-4.934395574278519803e+01,-4.448604023434960908e+01,1.286985174948062749e+01,-1.338830877016788001e+01,-8.619876802403741323e+00
0.000000000000000000e+00,-5.091406605419889075e+01,4.869122439500021216e+00,2.614207307850034212e+01,-1.539369843056913112e+01,-1.259769294359455039e+01
0.000000000000000000e+00,-6.043499710950553805e+01,-2.124106324882119168e+01,1.759711275758330729e+01,-1.300811313144541437e+01,1.149410341962641802e+01
0.000000000000000000e+00,-4.305647521569824931e+01,1.217330442376916189e+01,3.405912324786824996e+01,-2.002421020522876294e+00,1.846567056372474624e+01
0.000000000000000000e+00,-4.084907618245509298e+01,-2.717757262419714692e+01,5.317971849697037179e+00,-1.092111605275010078e+01,-1.373799905397678600e+00
0.000000000000000000e+00,-4.805547284153990972e+01,-2.586002265233625153e+01,1.412178157155971725e+01,-1.043931864341703886e+01,-1.027803454594607935e+01
0.000000000000000000e+00,-5.556654117308060847e+01,-4.851370213385012420e+01,4.137842062098905593e+00,-1.081052460140774230e+01,8.107227910821028505e-02
0.000000000000000000e+00,-5.513836797063658679e+01,-3.550764630168162483e+01,8.963002444017439174e+00,-1.994477321001440018e+01,-2.232915717649605281e+00
0.000000000000000000e+00,-5.134552857538754722e+01,-5.245376255161579593e+01,6.368992141441637500e+00,-6.971339486858678214e+00,-5.994065914144644402e+00
0.000000000000000000e+00,-4.634698148617415114e+01,-1.025623198143486015e+01,2.451690356675505456e+01,-2.243897932852075883e+01,1.325825562414064962e-01
0.000000000000000000e+00,-5.291685940668325117e+01,-5.220008729447189211e+01,9.648902957903949584e+00,-8.816181089330589415e+00,-8.928108825992337572e+00
0.000000000000000000e+00,-4.149123914069946295e+01,1.368425764543228240e+01,3.321684787051113830e+01,-1.178867164290253733e+01,-1.391374793875145954e+00
0.000000000000000000e+00,-5.450611228003086950e+01,-4.387018540934607103e+01,6.106045943967633782e+00,-1.074970887315277146e+01,-3.524373955376821410e+00
0.000000000000000000e+00,-4.705273907848036430e+01,1.670678773324053168e+01,2.567709791274174691e+01,-1.997806960770168727e+00,-1.151933539531302131e+01
0.000000000000000000e+00,-3.826471415769084672e+01,1.920417960649416500e+01,3.279452977159834859e+01,-1.062185352917592773e+01,-7.787256905755957082e-01
0.000000000000000000e+00,-4.266860117838989908e+01,1.454388391401588088e+01,1.452394630686360166e+01,-1.309150472653036701e+01,1.031041639262021370e+01
0.000000000000000000e+00,-5.450088855968529344e+01,-1.665335191119486780e+01,2.041508970664746414e+01,-1.351143812947531586e+01,3.894488989337558937e+00
0.000000000000000000e+00,-4.806180492756086409e+01,-4.537541575701441587e+01,2.190195161550044567e+00,-3.522756863176255138e-01,3.341931501526138160e+00
0.000000000000000000e+00,-5.258041083227188039e+01,-5.347742980331607043e+01,7.281941731539042451e+00,-1.118534445692448287e+01,8.003046137924801684e+00
0.000000000000000000e+00,-5.335635978525283463e+01,-2.112822931407661997e+01,2.223853572616911478e+01,-1.089868689560113779e+01,-1.412485636573566694e+01
0.000000000000000000e+00,-5.400412206280924465e+01,-1.676253433264856696e+01,2.875111415946132709e+01,-2.077283301529727666e+01,-1.581476720175919937e+01
0.000000000000000000e+00,-5.455158105281515901e+01,-4.215124307791736413e+01,1.658997741059729414e+00,-1.254210175963837592e+01,-4.522357406105553146e+00
0.000000000000000000e+00,-4.317655468151551901e+01,-3.567348829746421757e+01,-3.669954699401885456e+00,-9.048918146384709260e+00,-1.779499236751036761e+01
0.000000000000000000e+00,-3.532655732962865613e+01,3.629364662581036960e+00,1.217447282105470130e+01,-1.317397629646114687e+01,1.281082204024329263e+00
0.000000000000000000e+00,-4.898930417890051814e+01,-1.707122520032475421e+01,1.841348291438154305e+01,-9.645109214162291167e+00,1.006378153610383741e+01
0.000000000000000000e+00,-4.964334145552782473e+01,-7.002252719530919478e+01,3.426152244226303711e+00,-9.785843177453035224e+00,-9.933797620156592956e+00
0.000000000000000000e+00,-4.625611002277148032e+01,-8.010064191296102365e-01,7.972717551677902748e+00,-6.050111222676711087e+00,-1.851224127341707870e+01
0.000000000000000000e+00,-5.397084400599388232e+01,-3.776439837256261711e+01,1.685360269277652279e+01,-1.175615059098665505e+01,3.705578223833765783e+00
0.000000000000000000e+00,-4.323346673153758246e+01,-6.404590679879331283e+00,1.538324285062211949e+01,-8.796389001852480405e+00,-2.818931494069513155e-01
0.000000000000000000e+00,-4.025597698523294099e+01,-2.624363437931556575e+00,6.076258746167277458e+00,-6.294982818528571222e+00,-1.195153478282709791e+01
0.000000000000000000e+00,-4.915109724979870975e+01,-2.791927812175266155e+01,3.610707082710158833e+00,-3.584425371174001285e+00,-7.564082521567486950e+00
0.000000000000000000e+00,-4.052816152701398522e+01,-4.597397927495955372e+01,-3.682099719168344110e-01,-1.422041745923504941e+01,1.148599556622028750e+01
0.000000000000000000e+00,-5.082088439223524290e+01,-1.499595821806567564e+01,6.203548574128954662e+00,-1.444058993576484973e+01,9.493195025921997043e+00
0.000000000000000000e+00,-4.614072254413152763e+01,-6.179923429834833115e+00,1.402228676263933593e+01,-1.133913048461057826e+01,1.982525282948202872e+01
0.000000000000000000e+00,-4.338128299767891605e+01,2.532355830002888553e+00,2.065791006293939702e+01,-2.131703684447982527e-01,-1.653038248003706912e+01
0.000000000000000000e+00,-4.779035627479598247e+01,-2.958806495971828099e+01,5.907237062238900549e+00,-1.016773064836154283e+01,3.544275738259976105e+00
0.000000000000000000e+00,-4.628219657526651076e+01,2.995373763922642141e+01,4.535975096909275095e+01,-9.602970987245358359e+00,2.849951732740317212e+01


==> results/kolodziejczyk/counttable_al_a2i.csv <==
a,b,c,d,e,f
1.000000000000000000e+00,8.306870944032253234e+00,6.450972949582848059e+01,-2.830931789631053519e+01,6.672184603408242154e+00,6.422429543824335063e+00
1.000000000000000000e+00,-8.905938035576834721e+00,6.882564059344566942e-01,-4.668115990961531736e+01,1.518644498238341178e+01,-1.191642973890772694e+01
1.000000000000000000e+00,-6.303575327326113253e+00,2.681937313135549417e+01,-3.444370192121248664e+01,1.604641472474653696e+01,-1.895392021836644858e+01
1.000000000000000000e+00,-9.330729654376114013e+00,1.788118121542284333e+00,-4.337786249690145723e+01,9.742950917084780116e+00,-2.232579633116589335e+01
1.000000000000000000e+00,-4.334330189619489460e+00,-3.518424306333728424e+01,-4.096046566088782015e+01,1.289953589739329054e+01,-2.247210935138998522e+01
1.000000000000000000e+00,-1.256444479000193640e-02,1.516232238360828255e+01,-3.764206004575113695e+01,1.198031457340960948e+01,-8.566629445626865902e+00
1.000000000000000000e+00,4.828711362531210582e+00,6.728761576369151953e+01,-2.125107709753210727e+01,8.097601827768569294e+00,-1.382112228046301716e+01
1.000000000000000000e+00,-4.039680660727535511e+00,4.095016608114283230e+01,-1.885950195372551264e+01,9.000325913554398483e+00,-1.659420124583832035e+01
1.000000000000000000e+00,-4.388754108403099430e+00,7.098187928438705718e+00,-4.511833195331772828e+01,7.323581739449759986e+00,-9.257548296455031078e+00
1.000000000000000000e+00,-9.892507024014115302e+00,1.861128232275146033e+01,-3.357280969517787383e+01,2.072511436240133165e+01,-6.147067812401920683e+00
1.000000000000000000e+00,-8.385106079422072867e+00,6.138510247852743618e+01,-9.608883182757326225e+00,6.771933843879288872e+00,-2.995016321034932716e+01
1.000000000000000000e+00,1.807124529812869529e+00,7.464012645916315591e+01,-1.014942584989132612e+01,4.662383685045314863e+00,1.142296914766660265e+01
1.000000000000000000e+00,-7.778442911637344359e+00,2.309282026204979132e+01,-2.284031981695682489e+01,1.669011959872923168e+00,-2.710369301329183500e+01
1.000000000000000000e+00,-1.562792976697653557e+01,2.894731821390801230e+01,-1.227543692219452076e+01,2.722210642569033823e+01,-2.201214029963326624e+01
1.000000000000000000e+00,-3.779132342717727688e+00,2.109907778880545948e+01,-3.595174725545579264e+01,1.367893650651420856e+01,-8.245178734653627828e+00
1.000000000000000000e+00,-4.753349516332362690e+00,-1.233946092957578067e+01,-4.394466830983236605e+01,2.552818090404749540e+01,-2.100200351316296477e+01
1.000000000000000000e+00,-3.109115036778294705e+00,1.960871426796610528e+00,-3.548549297282492887e+01,1.106097639804472799e+01,-3.076039165188010571e+01
1.000000000000000000e+00,-1.497186869670201403e+01,5.636852489352693141e+01,-4.709641638105490635e+00,1.390035487643246093e+01,-2.336329539408671607e+01
1.000000000000000000e+00,-7.521534189176916740e+00,-1.312701251659545321e+01,-3.697451713190039868e+01,1.909133815835899028e+01,-2.518612559654304306e+01
1.000000000000000000e+00,-1.269087265426353639e+01,-1.397494707102276301e+01,-2.912625666494236043e+01,1.904053089407755195e+01,-2.888174876348518083e+01
1.000000000000000000e+00,-1.662023356984499545e+00,-7.283746459453584343e+00,-4.546509185420205768e+01,1.372854153530650478e+01,-1.145746515994443371e+01
1.000000000000000000e+00,-1.724865409536284488e+01,1.209423068325771133e+01,-4.221337970030673858e+01,9.645213162876792978e+00,-2.376460283269283735e+01
1.000000000000000000e+00,-4.286861549990823583e+00,2.323633531226872151e+01,-2.391023431638619101e+01,1.366402174201973985e+01,-2.739114920947299581e+01
1.000000000000000000e+00,-9.005844689769451961e+00,-1.162297687556110404e+01,-5.520581388251458321e+01,2.162034229542012298e+01,-1.136720204573520121e+01
1.000000000000000000e+00,-1.017104221840473421e+01,5.316790324087723008e+01,-2.726167311548602612e+01,1.766936390200477902e+01,-1.990149219418702486e+01
1.000000000000000000e+00,-9.110233779473892568e+00,-1.617429651654030920e+01,-4.394524312113033204e+01,1.095683559423819986e+01,-2.871645567743056660e+01
1.000000000000000000e+00,-3.748231043322711287e+00,1.042875034887921970e+01,-3.715837839045942559e+01,1.091131508136924033e+01,-1.624347184089380391e+01
1.000000000000000000e+00,5.015456410791118147e-01,-7.579997570707756260e+00,-4.125066545031226184e+01,3.593793788099564512e+00,-2.961062877171404750e+01
1.000000000000000000e+00,-2.236532128523001095e+00,-2.474364734747338801e+01,-4.777318546969461721e+01,1.658263950418182731e+01,-1.454252312072432396e+01
1.000000000000000000e+00,-1.912552310985613291e+00,-9.126082150930514558e-02,-6.091209555787773411e+01,1.413213821325809150e+01,-1.131280190705595823e+00
1.000000000000000000e+00,-7.672660807221134860e+00,-2.099375354367005997e+01,-4.141526737468570474e+01,1.612354495337021021e+01,-3.225110775832183663e+01
1.000000000000000000e+00,1.572158035681837374e-01,1.229900248083327874e+00,-3.472472980603467363e+01,5.577044092506614703e+00,-1.732482342931431418e+01
1.000000000000000000e+00,-5.209605324484615885e+00,6.404653346042800344e+00,-4.046787119224344309e+01,6.232206761405807427e+00,-2.075459685373826346e+01
1.000000000000000000e+00,-3.649916059035034799e+00,1.773484070740591179e+01,-3.598988196943196982e+01,8.712048309940291446e+00,-8.411225673282380910e+00
1.000000000000000000e+00,-8.588613814759856524e+00,-2.832782768563849363e+00,-4.373450941850021678e+01,1.121616544593714870e+01,-1.991631830676223203e+01
1.000000000000000000e+00,-7.812742657197168761e+00,2.216756977565097131e+01,-3.274976062011096900e+01,1.308315910819463390e+01,-2.741799734446989945e+01
1.000000000000000000e+00,-8.161730823732151308e+00,2.971950935622719214e+01,-3.192727890895879028e+01,1.459791696571726227e+01,-9.208887981175477577e+00
1.000000000000000000e+00,4.053418885011652595e-01,-1.510538894470907501e+01,-3.527205377292525412e+01,7.681460930714685276e+00,-1.679073189823403212e+01
1.000000000000000000e+00,-9.747398616761847379e+00,5.792577393205235836e+01,-6.170182096337225808e+00,7.260740780848540687e+00,-1.136259384395072836e+01
1.000000000000000000e+00,-2.984306976975162340e-01,1.112244042888204021e+01,-2.688208752270012170e+01,7.701052352976611282e+00,-8.435224685149242063e+00
1.000000000000000000e+00,-3.689817321048334264e+00,7.517246580242121468e+01,5.711784363937311149e+00,5.461611107444873880e+00,-1.876501911102160847e+01
1.000000000000000000e+00,-4.579643150823008213e+00,2.699575059110779662e+01,-2.741172099040873533e+01,1.531141970841554567e+01,-3.264247331651495898e+01
1.000000000000000000e+00,1.951250214011450490e+00,-9.656606614768639574e+00,-4.424625098674325585e+01,1.496264222288759527e+01,-1.648402565483354820e+01
1.000000000000000000e+00,-4.951093903544535380e+00,7.298734661799772994e+01,-7.511595113369956778e+00,6.437535375097453993e+00,-1.922047216242329171e+01
1.000000000000000000e+00,-3.203436985866455977e+00,3.514274276338692715e+01,-4.112938620961561753e+01,1.018021327513583074e+01,-1.002276311472025405e+01
1.000000000000000000e+00,-6.618735008289029942e+00,1.024586256628675507e+01,-3.353160871626427308e+01,8.007752808699382996e+00,-3.386093827648428345e+01
1.000000000000000000e+00,-1.295829716039672874e+01,3.746269154134608925e+00,-3.724499700100208344e+01,1.236351961990469128e+01,-1.929979664721327381e+01
1.000000000000000000e+00,-8.822079034063769143e+00,-9.959361056243221100e+00,-4.666719443774474740e+01,8.727064328954970307e+00,-1.642362583332170445e+01
1.000000000000000000e+00,-5.534078012296887117e+00,-1.534377257535917671e+01,-4.898689781221582962e+01,5.265028819647878500e+00,-2.598597584865776966e+01
1.000000000000000000e+00,-8.354167989829630159e+00,3.232278959228925430e+01,-2.519318900022970098e+01,8.341843726013777882e+00,-2.501077133814285247e+01
1.000000000000000000e+00,-8.825914582717455659e+00,7.191088550254593770e+01,-3.252511070813608463e+00,1.666140130512269835e+01,-6.511828419826622749e+00
1.000000000000000000e+00,-8.178058173937602149e+00,-2.394163995855140215e+01,-3.219695036568693070e+01,1.556463568824029764e+01,-2.162345060445456824e+01
1.000000000000000000e+00,-8.910946006858491586e+00,3.902953503376937761e+01,-3.598583862368297304e+01,9.558596391121911395e+00,-1.150431609650829756e+01
1.000000000000000000e+00,-8.413823250956859567e+00,5.045522754615195993e+01,-2.300585427856358578e+01,1.220755577739861231e+01,-1.868579238775597418e+01
1.000000000000000000e+00,-1.111104193710281152e+01,-2.877459905060794298e+01,-3.831496793571815829e+01,1.677141199446774067e+01,-1.885994739369256479e+01
1.000000000000000000e+00,-1.288292544754215641e+01,-1.552497139037623519e+01,-2.900677461244578481e+01,1.678809309296979890e+01,-2.695148078185895812e+01
1.000000000000000000e+00,-1.403396624529019299e+01,-1.443277653547366768e+01,-3.477556380471048669e+01,1.716927965373950471e+01,-2.089357734111922227e+01
1.000000000000000000e+00,-7.021611725577456831e-01,4.829927471235434666e+01,-1.091327828229864494e+01,1.501130983555422915e+01,-1.776669332393580092e+01
1.000000000000000000e+00,-1.509459502149397991e+01,-1.384051419529025218e+01,-4.402904318612779377e+01,1.569730481773916608e+01,-2.185507215870693543e+01
1.000000000000000000e+00,-1.549103246834312664e+01,8.827637355329601698e-01,-3.743288453942074767e+01,1.011746564308767837e+01,-3.115074364156503250e+01
1.000000000000000000e+00,-1.126082112998592066e+01,-7.083172308410956575e+00,-4.258262932649102339e+01,1.512202580336059654e+01,-2.971243222102544479e+01
1.000000000000000000e+00,1.287920090687665997e+00,5.957476876427050172e+01,-5.952187297414043954e+00,-4.361850063681194989e+00,-1.562041197411885385e+01
1.000000000000000000e+00,-1.422831874885192605e+01,-1.252816084153256604e+01,-3.660273862139658263e+01,1.424001873968671461e+01,-1.599352639963487022e+01
1.000000000000000000e+00,-4.913178405294315709e+00,2.260752912963833339e+01,-1.061160971584564905e+01,9.309649266770891884e+00,-3.340662394461624984e+01
1.000000000000000000e+00,-6.339586758268258571e+00,9.458256607555297180e+00,-2.670055719013244300e+01,4.392875400890825510e+00,-3.153959820742815978e+01
1.000000000000000000e+00,-1.564340339109012845e+01,3.551217173428975027e+00,-4.452241350849271839e+01,1.871128769818767523e+01,-1.072633323332515687e+01
1.000000000000000000e+00,-1.015950576463049693e+01,-1.145381875619153611e+01,-4.143830757360077399e+01,1.924758606968131502e+01,-2.318218594528811494e+01
1.000000000000000000e+00,-9.328880367677482965e+00,3.145510552233748314e+01,-3.473380125854601630e+01,9.719541104385347907e+00,-1.282489443679204921e+00
1.000000000000000000e+00,-2.161986267525614291e+00,-1.619066618166103666e+01,-4.565887096574866888e+01,1.400356182473842281e+01,-3.015323338488406790e+01
1.000000000000000000e+00,-8.119177028973876276e+00,3.740417267124536949e+01,-1.789036659681821817e+01,1.415602750769033591e+01,-2.194624992599509739e+01
1.000000000000000000e+00,6.545926717817973639e+00,-1.069637824339806542e+01,-2.364233700360371415e+01,3.144540207899449769e+01,-2.842277249929772598e+00
1.000000000000000000e+00,-3.162009135756057798e+00,9.462526606771044513e+00,-1.305925119336782281e+01,2.934982626267658379e+00,-3.834153076787960401e+01
1.000000000000000000e+00,-1.138527062951447455e+00,3.763420772618718324e+00,-4.060217218580342546e+01,9.935669983093454505e+00,-1.328179900191928908e+01
1.000000000000000000e+00,-8.837954601747460615e+00,-1.366159867859549903e+00,-4.708566095546299834e+01,9.587809386392258659e+00,-1.279068111129741148e+01
1.000000000000000000e+00,-3.629364115943320979e+00,1.527312642417811794e+01,-3.657147216925143596e+01,1.250646458059638810e+01,-1.586270123865019777e+01
1.000000000000000000e+00,6.701469457646934913e+00,9.570083462807941999e+01,-4.816714652985579548e+00,1.167522882438532861e+01,1.188404941219476285e+01
1.000000000000000000e+00,-3.679169531505406709e+00,5.530988818378762062e+01,-8.512743102405595508e+00,6.661444886413038446e+00,-1.697267570776655177e+01
1.000000000000000000e+00,-8.933313146034866037e+00,2.669523584408152672e+01,-1.663174455378820937e+01,1.884184858024996956e+01,-3.090948021578405047e+01
1.000000000000000000e+00,8.845626848361435313e-01,6.424177970339511035e+01,-1.677293723258731362e+01,-8.288325017150210527e+00,-1.950430857333456558e+01
1.000000000000000000e+00,-4.098746101745599724e+00,6.131123756962200133e+01,-1.004504025233929099e+01,7.569926984768688527e+00,-1.685051751069257620e+01
1.000000000000000000e+00,-3.145878209561760563e+00,-8.454477611003019533e+00,-3.568779264806612161e+01,2.810877269884217711e+00,-2.267683396482864211e+01
1.000000000000000000e+00,2.823241517214408969e+00,1.316873879326978170e+02,3.358952161932627689e+01,8.085749585275593176e+00,-1.524826650166236064e+01
1.000000000000000000e+00,1.122874004561183137e+00,3.659204573731122423e+01,-2.050092722064420059e+01,8.225152255578722205e+00,-2.110289944339505297e+01
1.000000000000000000e+00,1.211698743715891480e+00,3.143140303706855931e+01,-3.426319263950244931e+01,1.203554498413598495e+01,-1.560143140428094632e+01
1.000000000000000000e+00,-2.238225959003109278e+00,-1.587917322722566027e+01,-4.335584640228342579e+01,7.914728114206315723e+00,-2.100755572671498328e+01
1.000000000000000000e+00,-7.575794550825253992e+00,3.923339628744444241e+01,-3.277845110747793456e+01,1.720417984004392054e+01,6.474612121667624010e+00
1.000000000000000000e+00,-7.476484076344657836e+00,5.206275978324758569e+01,-1.896171308370749387e+01,1.964435159181938317e+01,-5.197979113852673194e+00
1.000000000000000000e+00,-7.102125618535893636e+00,-1.255037613401910113e+00,-3.723231508916368426e+01,5.370441902160237646e+00,-2.971043376065903630e+01
1.000000000000000000e+00,-1.537210607728427725e+01,-1.227475213803017340e+01,-4.198948687374793565e+01,1.520422897777398497e+01,-1.578002439896948417e+01
1.000000000000000000e+00,9.996433978035309531e-01,-3.754519445835149583e+01,-3.739540566465075244e+01,1.279467339711999863e+01,-2.037622078919408253e+01
1.000000000000000000e+00,-2.942185397428587201e+00,4.444010674857788956e+01,-2.994136079142197460e+01,6.910193741368036768e+00,-1.982744843470759122e+01
1.000000000000000000e+00,-6.010961144313950122e+00,7.624692810246005870e+00,-4.148249179381402740e+01,9.068825292519184345e+00,-1.776288177217181286e+01
1.000000000000000000e+00,4.751556855205159025e+00,-1.072591198260959722e+01,-4.342787643367824302e+01,9.331381282319924253e+00,-1.377398212986863690e+01
1.000000000000000000e+00,-5.074470115188955077e+00,3.532400553180641367e+01,-1.036695154837329014e+01,1.029485649459081742e+01,-2.519300349176276210e+00
1.000000000000000000e+00,-1.012612728119108496e+01,-1.057234983250145710e+01,-2.618953145186097586e+01,6.066354937434025096e+00,-2.104069119064545035e+01
1.000000000000000000e+00,-1.078259891622129629e+01,1.520218821684211896e+01,-2.063264120929758860e+01,4.622529476114966562e-01,-3.126665917965393859e+01
1.000000000000000000e+00,4.418702305290217680e+00,1.034380104850791326e+02,2.340440729626739369e+01,-3.660506167038048986e+00,-1.993059692541032391e+01
1.000000000000000000e+00,-1.031513032615045455e+00,5.596252184805506147e+01,-1.420038035298761159e+01,5.249208605867639932e+00,-1.745288273571559401e+01
1.000000000000000000e+00,6.375193018129749589e+00,5.151059027639688992e+01,-3.014834635029433496e+00,-3.198320394322038407e+00,-2.319061280611699161e+01
1.000000000000000000e+00,-5.185518400125152638e+00,5.002675866209202127e+01,-2.061247981641177418e+01,8.350056367000352253e+00,-1.159990579468401606e+01
1.000000000000000000e+00,-1.721511832570678635e+00,4.660726540968962439e+01,-7.552960338750954961e+00,-3.297019506050944404e+00,-1.571786567407911051e+01
1.000000000000000000e+00,4.930901990190710293e-01,4.575299558781987486e+01,-1.987334562395052684e+00,2.455382401545081750e-01,-2.186563593447571208e+01
1.000000000000000000e+00,-6.081577966339574814e+00,8.756989548318048833e+01,1.880772432452094023e+01,-3.626216903128378632e+00,-1.721146972174355483e+01
1.000000000000000000e+00,-4.796193885247848954e+00,2.799247911197391137e+00,-1.962240541316004183e+01,-7.961441084064993845e+00,-3.686772598939830914e+01
1.000000000000000000e+00,1.402123275966482341e+00,6.508244020210607061e+01,3.052185805711441269e+00,-6.593685595389004561e+00,-1.231506284271057439e+01
1.000000000000000000e+00,3.222830516731318151e-01,7.578613181170322832e+01,1.015944312878787947e+01,6.950273691986881275e+00,-6.078165293112814282e+00
1.000000000000000000e+00,1.516123587734595768e+00,7.342498290087223722e+01,1.285381183555141416e+00,7.369327344969000215e+00,-7.295818710129424289e+00
1.000000000000000000e+00,-1.029648745576613500e+01,8.230415394354338332e+01,8.181130324299688894e+00,1.268646238894100087e+01,-1.133956614298322130e+01
1.000000000000000000e+00,-7.652819250848072130e+00,3.736628197862064837e+01,-2.625557183719296361e+01,5.795488553712927704e+00,-1.304992463638188660e+01
1.000000000000000000e+00,-8.352253003613101967e+00,6.890910494967617694e+01,1.714665083702540826e+01,4.862437187128042737e+00,-4.455665480075201401e+01
1.000000000000000000e+00,3.457947746535372069e+00,1.532471479197327469e+01,-1.191628889908533928e+01,1.650078402288479795e+00,-3.678711033169744837e+01
1.000000000000000000e+00,5.634032913340737636e+00,5.259112550805129160e+01,-1.962733658566141060e+01,1.030650399526888750e+00,-1.642229769029812303e+01
1.000000000000000000e+00,-5.727156012591890111e+00,8.923744871379413723e+01,5.966224356817336982e+00,4.758614214374165208e+00,-1.460387856342517310e+01
1.000000000000000000e+00,-2.154786313366096273e+00,1.075569110546849139e+01,-3.086358110628682283e+01,4.307006335075851844e+00,-3.139804478046978886e+01
1.000000000000000000e+00,-1.255137457164228287e+01,6.551450514065021480e+01,-4.060535057800676029e+00,9.831280875412112152e+00,-5.816934555900280301e+00
1.000000000000000000e+00,-5.842303309677580714e+00,7.219824780572207601e+01,3.422472647478287655e+01,1.861988724818964869e+01,-3.760663156264534024e+01
1.000000000000000000e+00,-2.824433696758048118e+00,2.635995552880274673e+01,-2.193627554245997402e+01,1.394861332325870151e+01,-1.932342336482290435e+01
1.000000000000000000e+00,1.986956754618302678e+00,9.158521587262242747e+01,5.567651459298162742e+00,1.734495124574588099e+00,-1.180132938436359780e+01
1.000000000000000000e+00,8.756294845604654098e-01,7.865917724080355811e+01,1.081790889116044063e+01,4.101161876731002631e-01,-1.712877814377700503e+01
1.000000000000000000e+00,-2.270377066818736189e+00,8.299163858708944019e+01,1.679496529161357188e+01,-1.472822407132667211e+00,-2.327562817712325938e+01
1.000000000000000000e+00,1.103606317700980055e+00,7.770253256757459326e+01,1.498441379343394964e+01,6.051832352062469056e+00,-1.527789581304063127e+01
1.000000000000000000e+00,-1.620511563795999521e+01,6.339664972790265551e+01,-3.079005324583874992e-01,7.785366362621912728e+00,-2.085266537259460051e+01
1.000000000000000000e+00,-1.222591459763694921e+01,5.970339502710190516e+01,1.920962521711120985e+01,-1.016645277084262133e+01,-3.197409316905688215e+01
1.000000000000000000e+00,1.953736046080834843e+00,6.509693506356818204e+01,6.356093474129511200e+00,-2.810637542935537914e-01,-1.084280174264423557e+01
1.000000000000000000e+00,-7.643388903929802858e+00,3.939548091305871935e+01,-1.626063200944897957e+01,3.029180280278560011e-01,-1.369348667400959485e+01
1.000000000000000000e+00,-9.565508845896946610e+00,1.808401797718615001e+01,-1.703970447665485111e+01,1.087022008633289438e+01,-2.393151585223104760e+01
1.000000000000000000e+00,5.870011570318493632e+00,1.379497819985754745e+02,5.343023577272077063e+01,-3.426880811005959426e+00,-1.037344638184222312e+01
1.000000000000000000e+00,-2.767175102689778399e+00,4.686399504672099425e+01,-1.122849233528047286e+01,3.594463735244532998e+00,-2.968206903954255793e+01
1.000000000000000000e+00,-3.194764051027731977e+00,-4.767889328609404842e+00,-2.582414697644347612e+01,1.214867961560866938e+01,-2.590486456036085272e+01
1.000000000000000000e+00,8.086117960524312309e+00,8.293384232750818796e+01,2.695649044941546890e+00,1.933178793299476839e+00,-5.308993395103342117e+00
1.000000000000000000e+00,2.925826265687386574e+00,9.552629293987831716e+01,4.895072213570202280e+00,3.738022992006430734e+00,-2.072524605714690438e+00
1.000000000000000000e+00,-1.995159857516044744e+00,1.411988772014603200e+01,-1.694775121895692038e+01,9.467808652711225292e+00,-1.760256261461281468e+01
1.000000000000000000e+00,3.899259628078159956e+00,4.387036012072810109e+01,-1.714655891390601639e+01,-8.903992336503780081e+00,-1.344060253869891675e+01
1.000000000000000000e+00,3.362304163255048772e-01,9.151724634124526858e+01,1.608987000077387819e+01,1.746264363603037273e+00,-1.966756227801136703e+01
1.000000000000000000e+00,2.080488125143224121e+00,3.493117853574081266e+01,-1.551693076032072227e+01,-2.190122160154841957e+00,-1.758895809857942538e+01
1.000000000000000000e+00,-6.971187319449946962e+00,4.032482406979851675e+01,-9.536501531524484321e+00,6.005632978234054065e+00,-2.993266138928435538e+01
1.000000000000000000e+00,4.849836334082992195e+00,1.498294575278306695e+01,-1.243814176833884488e+01,1.051961365685591154e+01,-2.783736001492132317e+01
1.000000000000000000e+00,-3.794554709435328910e+00,7.541267276512495243e+01,5.707758027926477240e+00,4.314889763441657422e+00,-8.375223588068708480e+00
1.000000000000000000e+00,1.273527637453477190e+00,2.734709008441630118e+01,-5.989473148268327662e+00,7.069923431039891071e+00,-3.154976445915794159e+01
1.000000000000000000e+00,-1.270368238849957088e+00,8.579772071341629669e+01,9.138006671305998196e+00,-5.842018909622883172e+00,-1.135395971221600320e+01
1.000000000000000000e+00,-5.771323507908975303e-01,5.000514049462762678e+00,-2.799548016703570852e+01,-1.310269816329231674e+00,-2.664268314183721031e+01
1.000000000000000000e+00,-3.059739712567143055e+00,2.068889162856990183e+01,-1.798855741120100404e+01,3.388375427086259162e+00,-3.235156399511127034e+01
1.000000000000000000e+00,5.432015942055067326e-01,1.024204609103081154e+01,-2.177606673650369373e+01,5.642998398531315019e+00,-2.650893617881140685e+01
1.000000000000000000e+00,1.222764532126879411e+00,5.411856804906466323e+01,-1.481501801880151170e+01,-2.214242485193121279e+00,-1.920321091615521425e+01
1.000000000000000000e+00,-4.194627655769934016e+00,9.448875631983003132e+01,4.153077168952961529e+01,2.733822797541289873e+00,-3.175172498894391016e+00
1.000000000000000000e+00,-2.271131721745317744e+00,-3.622726472491185068e-01,-3.580586852889357630e+01,2.001235843472747078e+00,-2.818512742101495050e+01
1.000000000000000000e+00,2.674839929554532425e+00,-1.255066204774081484e+01,-3.782418106137041747e+01,5.250246387936868153e+00,-1.675782384822580084e+01
1.000000000000000000e+00,-1.224235287956772211e+01,7.867077494579787356e+01,7.004261710975900890e+00,-1.225795179416888425e+00,-1.132362933850587616e+01
1.000000000000000000e+00,-3.891756360360089095e-01,1.037686279752596086e+00,-1.885484573108247730e+01,3.076986730035649042e+00,-3.503315617881322197e+01
1.000000000000000000e+00,-1.317143171083514641e+00,1.479963084030030629e+01,-1.734605032676520509e+01,2.376894785060907900e+00,-2.831908405745094370e+01
1.000000000000000000e+00,9.038540566805561838e+00,3.966605617558529673e+01,4.098018974529550995e+00,1.205748734710809167e+01,-3.458391263523541426e+01
1.000000000000000000e+00,1.849033356018494390e+00,6.590566618167329693e+01,4.367271571407526309e+00,8.566208561163996649e+00,-1.993527021758489681e+01
1.000000000000000000e+00,2.046477539061664963e+00,7.709883541445776700e+01,5.700406380623287639e+00,-6.001090944471812350e+00,-1.032776250324531375e+01
1.000000000000000000e+00,1.360395174018480313e+00,4.861476770415914928e+01,-5.598905404848632195e+00,-6.394045229503332983e+00,-2.033920649122730495e+01
1.000000000000000000e+00,-6.512414615314947142e+00,8.344157192072175633e+01,3.613117208909195455e+01,8.867907472082720233e+00,-7.648932779414566063e+00
1.000000000000000000e+00,-7.678747936575122779e+00,3.645880648378280853e+01,-2.301381210152419143e+01,6.913784847774900877e-01,-1.282050055949698830e+01
1.000000000000000000e+00,-1.603439784506520027e+01,2.608746324764232583e+01,-2.406448912630768788e+01,1.506745459349632021e+01,-1.523018580484719209e+01
1.000000000000000000e+00,1.640659659222952627e+01,6.929422248926051964e+01,-2.446195265900308868e+01,1.385781907365451637e+01,-3.440344255307256738e+00


==> results/kolodziejczyk/counttable_al_lif.csv <==
a,b,c,d,e,f
2.000000000000000000e+00,5.645651059622684897e+01,-1.408104916724208877e+01,-2.099613555396092224e+01,-3.081070210668462295e+01,1.251959420321577099e+01
2.000000000000000000e+00,4.681588912431587346e+01,-2.448720985266623185e+00,-2.121749781477402408e+01,-3.082521026625157745e+01,6.309084252559479467e+00
2.000000000000000000e+00,5.532374691359436270e+01,-1.561086380909874904e+01,-5.378244267786388200e+00,-2.602551932276981361e+01,1.405462569630718761e+01
2.000000000000000000e+00,5.480521908715930124e+01,-6.444216398646804578e+01,2.575263192921460220e+00,1.551430530736638502e+01,1.490033977664071863e+00
2.000000000000000000e+00,4.136197817266268828e+01,4.606072238502910210e+01,8.307731655999726073e+00,-2.828387802239323179e+01,8.726784037585607834e+00
2.000000000000000000e+00,4.993710584284711018e+01,-6.493766534982044369e+00,-1.452138746211679710e+01,-2.303487407744709259e+01,3.944382567669924455e+00
2.000000000000000000e+00,5.031477909045643315e+01,-2.455005125711233660e+01,-3.028344379434281564e+01,-2.828147031163280545e+01,3.641365653592610219e+00
2.000000000000000000e+00,4.592881752956419916e+01,-2.208674542788527617e+01,-9.531268805296788216e+00,-2.888016211515288845e+01,3.636206464054270171e+00
2.000000000000000000e+00,4.079931119793285177e+01,4.993069667621986696e+01,6.060504433344509501e+00,-3.625293538646381108e+01,-2.888426047302597333e+00
2.000000000000000000e+00,5.892588371117134471e+01,-2.297478624144903137e+01,-1.176146935178270958e+01,-1.677563968073901179e+01,1.125505085824402052e+01
2.000000000000000000e+00,3.886886733943490668e+01,-2.646070489007860616e+01,-1.690268537587942177e+01,-2.547066363242011633e+01,-1.151766523786589280e+00
2.000000000000000000e+00,5.039666395362108631e+01,-3.261074206252191487e+01,-2.426789080784386954e+01,-1.565393601365257403e+01,6.370875776865668749e-01
2.000000000000000000e+00,5.221711321573202724e+01,-3.745562175501449076e+01,-2.143133076671701431e+01,-1.570293529306491287e+01,7.323110715260424008e+00
2.000000000000000000e+00,5.486854854566546891e+01,-1.003443453404944385e+01,-2.016846624083010298e+01,-2.411432095208498083e+01,2.577066432019073972e+01
2.000000000000000000e+00,3.810770636481917251e+01,-3.829992600603580399e+01,-2.834225179456015553e+01,-2.335831559574369365e+01,2.213906822391937812e+00
2.000000000000000000e+00,5.248825518441230287e+01,-1.530666845555640698e+01,-1.465551079424897019e+01,-2.655387229803442040e+01,1.364057783102833454e+01
2.000000000000000000e+00,4.910471928204577807e+01,-3.850186087231023180e+01,-2.069621464151325796e+01,-2.643528402868666660e+01,3.059467574240224863e+00
2.000000000000000000e+00,6.709015056903243135e+01,-3.909030461706482384e+01,-2.455719447291516389e+01,-1.919787119409169662e+01,1.305688267354402754e+01
2.000000000000000000e+00,6.189075444195727016e+01,-4.286204257227672798e+01,-1.818954221531434001e+01,3.603121618363745782e+00,5.069851142928258447e+00
2.000000000000000000e+00,4.594458152340357771e+01,9.236855313385399668e+00,-1.759427406872638855e+01,-2.184886419833452464e+01,8.742661151036951850e+00
2.000000000000000000e+00,4.025022173447608509e+01,-1.863578856558366326e+01,-1.208043890028086409e+01,-2.257085029682229660e+01,3.711396455928922755e+00
2.000000000000000000e+00,4.692470539925250961e+01,-1.198223762059492259e+01,-2.594272427463913644e+01,-2.463828669808629712e+01,1.093940148805017465e+01
2.000000000000000000e+00,4.872084381820955201e+01,-4.122243196866968162e+01,-2.556858732316214144e+01,-2.905696747913766842e+01,-8.022019624007915795e+00
2.000000000000000000e+00,4.328651144008727414e+01,-4.171712203188670287e+01,-2.358446290579449212e+01,-2.406113951983410715e+01,-8.919222188670104856e+00
2.000000000000000000e+00,4.872593393274311069e+01,3.545871839321276475e+00,-2.032669444134381465e+01,-2.613341349541667569e+01,1.067100988798014427e+01
2.000000000000000000e+00,4.584895307487612826e+01,1.932945643423902382e+01,-1.884997705129450551e+01,-3.391416760838185951e+01,9.028282544250586739e+00
2.000000000000000000e+00,4.866652964604654130e+01,-2.303419297867629556e+00,-1.568634173050908664e+01,-2.498451673233034853e+01,1.554767697661323922e+01
2.000000000000000000e+00,4.921896931969939004e+01,3.947618419269074508e+01,7.608803682337822671e+00,-1.764681416106286349e+01,9.433922856516300470e+00
2.000000000000000000e+00,4.325818360217441949e+01,-1.417624133217354698e+00,-4.485714805081624235e-01,-1.985524133811817293e+01,-3.224092327341481656e+00
2.000000000000000000e+00,4.760877824390951929e+01,-5.431132107635809803e+01,-1.902676365259113211e+01,2.693519913320395531e+00,3.522718720139581094e+00
2.000000000000000000e+00,5.410995021428944796e+01,-1.510939119454785429e+00,-2.163434711382352305e+01,-3.004524526587558242e+01,7.943995243540724616e+00
2.000000000000000000e+00,5.725428760261841887e+01,-1.782297540965897298e+01,2.735454625602367429e+01,2.427441866037931462e+01,-1.344924638902579739e+00
2.000000000000000000e+00,5.259092493385306000e+01,-1.185827335068153410e+01,-1.970911575287217943e+01,-1.737189985173730733e+01,2.129625393555835089e+01
2.000000000000000000e+00,6.737531573383159866e+01,-8.210471907277494097e+00,1.235416687891800258e+00,-5.911155286955732890e+00,1.810121948525597801e+01
2.000000000000000000e+00,4.241237045225299340e+01,1.418842433042489581e+01,-7.425379197215751681e+00,-1.704524164921683749e+01,2.385990751790504305e+01
2.000000000000000000e+00,3.434598421968054538e+01,-4.982139998432119654e+01,-2.178508798201547947e+01,-2.168875592067304936e+01,-1.702096011862514136e+00
2.000000000000000000e+00,3.949467602334546257e+01,-2.006471642860737603e+01,-2.961110502013274015e+01,-2.996109560990981180e+01,3.406155050197604783e+00
2.000000000000000000e+00,4.958990819723869947e+01,-1.603527798352566336e+01,-9.827759767241731836e+00,-1.809100663261670761e+01,-5.874927921303980671e-01
2.000000000000000000e+00,4.770209529031944129e+01,4.686665522109171889e+01,-9.111580279333807653e+00,-2.812254684592360476e+01,2.699144130131767838e+01
2.000000000000000000e+00,5.051617939946420677e+01,-1.961003319686615143e+01,-2.227511361920286248e+01,-2.925968959594049679e+01,1.137084868410895844e+01
2.000000000000000000e+00,3.660622613974071982e+01,-1.483281594706809159e+01,-4.607966189448141847e+00,-2.686159129566888737e+01,-9.370549855317868548e+00
2.000000000000000000e+00,4.672516268373718873e+01,-8.693873951389507582e+00,-1.950547835653446782e+01,-3.090761922470806411e+01,6.394470561983026435e+00
2.000000000000000000e+00,4.966879992546748213e+01,-5.231867479380657926e+01,-2.058336176678263030e+01,-3.097366636921682215e+01,-3.174640847765996199e+00
2.000000000000000000e+00,3.289239673805738562e+01,-2.966247222323467270e+01,-1.838362942645026621e+01,-2.760067547478260508e+01,-3.876570548885932332e+00
2.000000000000000000e+00,3.307971614178494946e+01,-1.205886742062433514e+00,-7.642412370683764777e+00,-2.894774416287499008e+01,3.835723387498633841e+00
2.000000000000000000e+00,4.897278080585584803e+01,-2.035466889582436423e+01,-9.435352754153342403e+00,-3.225858281721095722e+01,-6.594290123428482309e-01
2.000000000000000000e+00,4.624450201834827823e+01,8.148042683289328636e+01,2.506687370860310793e+01,-2.740838723273499866e+01,2.282117956201710385e+01
2.000000000000000000e+00,2.795711818020609130e+01,6.184650270655094317e+00,2.741542100624848821e+00,-2.229001487425676231e+01,1.246237370005416123e+00
2.000000000000000000e+00,4.621858447505591982e+01,-1.883409790502020797e+01,-2.199579248247428609e+01,-3.214052588916937481e+01,1.181532166646102411e+01
2.000000000000000000e+00,4.235191848913981261e+01,-1.498268391162452318e+01,-1.181929108842262011e+01,-2.500919216649286625e+01,-3.548138866520609724e+00
2.000000000000000000e+00,5.142548447462392858e+01,4.183394587131206066e+01,1.953188104778580936e+01,-3.263980719434140099e+01,1.171073132156277019e+01
2.000000000000000000e+00,2.434611211421513488e+01,2.326052654239007467e+01,7.510459484969229216e+00,-2.422137753950095274e+01,1.358209567366345683e+00
2.000000000000000000e+00,4.204707108654731940e+01,-1.749132134231953684e+00,-2.213746124824578843e+01,-2.583573365041595338e+01,2.403526316014249709e+00
2.000000000000000000e+00,3.800279792261189726e+01,-8.374963824455859296e+00,-1.714374750513191970e+01,-3.025607960960819653e+01,-3.138729558597487035e+00
2.000000000000000000e+00,4.549832665615650740e+01,4.307320370992931657e+01,-4.811982170556293181e-01,-2.599634193004503402e+01,4.903260522792079357e+00
2.000000000000000000e+00,5.657945031209944631e+01,2.361152576111943180e+00,-1.420051366709920160e+01,-2.100420938332841914e+01,2.760200853850209768e+01
2.000000000000000000e+00,3.950247277964515291e+01,1.980209217234648023e+01,-9.183045881900468999e+00,-1.503189504949800614e+01,2.538221790964847102e+01
2.000000000000000000e+00,3.709305015952755014e+01,5.931956545018275762e+01,5.289556261745530286e+00,-2.840012624356124604e+01,1.099208406320092735e+01
2.000000000000000000e+00,4.535813925449984652e+01,5.185921734598758093e+01,1.389901725128913412e+01,-2.494446433174891098e+01,1.745803565223446441e+01
2.000000000000000000e+00,5.565516270224561879e+01,-1.374635163715932151e+01,-2.553293324053077384e+01,-1.661998146055511327e+01,1.842581603274241786e+01
2.000000000000000000e+00,5.751307684467424508e+01,-3.238830398699265345e+01,-2.868394026839882205e+00,-1.061241907315399757e+01,-3.406130013008676016e+00
2.000000000000000000e+00,5.530583714419935859e+01,-3.421361022521702466e+01,-2.252323214086099057e+01,-2.223067766168343695e+01,6.887187811415561356e+00
2.000000000000000000e+00,3.816793018662249182e+01,-3.490819638288180204e+00,-1.945739316786588446e+01,-2.370838988398754310e+01,1.054933719661289082e+01
2.000000000000000000e+00,4.300904283189381516e+01,-2.732964452058710236e+01,-2.815685103107441023e+01,-2.421187263669544265e+01,5.057915604270320387e+00
2.000000000000000000e+00,4.393838438113547795e+01,-9.878791555701347704e+00,-1.373865968233929991e+01,-1.928631741305306235e+01,7.838020356352889628e+00
2.000000000000000000e+00,5.265975724891767129e+01,3.234543564177724306e+01,6.051823382072679891e+00,-2.180778990209973145e+01,1.274346039399530994e+01
2.000000000000000000e+00,6.510998339731860085e+01,-2.755993055451093809e+01,-1.034869354198620428e+01,-1.810584186794807948e+01,1.010616301806482298e+01
2.000000000000000000e+00,5.945123610073921583e+01,-5.689049839522459706e+01,1.758714885844751308e+01,1.977608807460247320e+01,-4.274116896470339988e+00
2.000000000000000000e+00,3.953458660866668595e+01,3.972862720042126483e+01,7.748784805774205253e+00,-3.526886484105153130e+01,3.157441586990565430e+00
2.000000000000000000e+00,5.092000893547979956e+01,-4.363119571962519672e+01,-1.962668661372005730e+01,-3.008458015594765556e+01,-2.929385440445642974e+00
2.000000000000000000e+00,5.142875826522415394e+01,-4.445266239705951961e+01,-2.398294572824645243e+01,-1.913099626668638464e+01,7.558102161736286462e+00
2.000000000000000000e+00,3.396789865650934104e+01,-4.355603846861145456e+01,-2.029571670592673271e+01,-1.606304363288512960e+01,-4.849308056246450782e+00
2.000000000000000000e+00,5.357283410353178965e+01,-4.542766127172193080e+01,-1.774968831422188842e+01,-1.844541303998022030e+01,6.439545233390111534e+00
2.000000000000000000e+00,6.402382078832246748e+01,1.337742465456808283e+01,3.581635529651086003e+00,-2.026156465866338507e+01,2.686730721335189287e+01
2.000000000000000000e+00,4.953584126056335890e+01,-9.477479767999536620e+00,-4.587534234226973595e+00,-2.488605924098240152e+01,8.445276864024489072e+00
2.000000000000000000e+00,5.053832224200557022e+01,-1.681315558649033903e+01,-1.943157338756099151e+01,-3.005219270167468082e+01,9.101075138704967316e+00
2.000000000000000000e+00,4.793695843230728570e+01,2.601057735031140083e+01,1.793869854157355093e+01,-3.238743783958283728e+01,4.223534121174372657e+00
2.000000000000000000e+00,3.669817792109258647e+01,5.412313701519253328e+01,2.170180057391681672e+01,-2.420981528888214029e+01,-1.878916278870672585e+00
2.000000000000000000e+00,4.330239442707897268e+01,-3.068118044903197283e+00,-1.228935774799890446e+01,-2.895330262532313270e+01,6.334927054974548888e+00
2.000000000000000000e+00,4.040560486047563415e+01,4.384331446740527127e+01,-2.096863619507710386e+00,-2.909037778198525359e+01,6.243822968269917340e+00
2.000000000000000000e+00,6.753841325072103530e+01,3.382495000349733516e+01,2.168620347684181837e+01,-1.073268912529944608e+01,3.291613880142511306e+01
2.000000000000000000e+00,6.430200508102983292e+01,-9.853186360037481606e+00,-2.154577645956256227e+00,-1.203751204338808733e+01,1.184827867089211217e+01
2.000000000000000000e+00,5.505990371796649896e+01,-1.511804876467362924e+01,1.379626502276117828e-01,-1.902528542978208037e+01,-6.971871497248927518e+00
2.000000000000000000e+00,4.577408662453424171e+01,3.769693800123581795e+00,-4.175797888431335814e+00,-2.111202052550787656e+01,9.393221657111899603e+00
2.000000000000000000e+00,6.874698834612505038e+01,-2.057685609895022694e+01,5.350316513652378347e+01,7.758935493549896023e+01,1.208876175502549799e+01
2.000000000000000000e+00,5.892780576923652092e+01,1.511087572714804494e+01,3.244819413678325049e+01,-1.444993033117532200e+01,1.902675660831974369e+01
2.000000000000000000e+00,7.228163700629914956e+01,-3.184082136662918217e+01,-3.133955280401178101e+00,-8.107898796423455678e+00,1.450628790061170292e+01
2.000000000000000000e+00,5.714338168868565049e+01,6.564048517173191932e+00,2.302516146521924512e+01,1.192613478251970671e-02,1.512149026661262852e+01
2.000000000000000000e+00,5.385133096044764045e+01,3.522858707652008547e+01,8.376070829132183704e+00,-1.564936604366803152e+01,1.383831587905677729e+01
2.000000000000000000e+00,3.847230336023761055e+01,1.380141033888381230e+01,-1.028800048425295266e+01,-3.268800370931347565e+00,1.273664356772008510e+01
2.000000000000000000e+00,5.228985939542037187e+01,1.143161721700779587e+01,-9.943502303243567653e+00,-2.072429924531192924e+01,4.827765678009019013e+00
2.000000000000000000e+00,6.390601445385188129e+01,6.195118298452300998e+00,-1.293145445230261359e+01,-1.714604572975128960e+01,2.652105579224016196e+01
2.000000000000000000e+00,5.129903836011121854e+01,6.489159028355192760e+00,-2.193896782431017556e+01,-1.796258366785383487e+01,1.876047507350203603e+01
2.000000000000000000e+00,6.946246353616143665e+01,-1.718256663224019576e+01,1.067730459313259317e+01,-2.283159354209653547e+00,4.246466789247202556e+00
2.000000000000000000e+00,6.839227850336411052e+01,1.036791922631119789e+01,1.877456081653136977e+01,-1.965936310740738158e+00,1.936216747448212772e+01
2.000000000000000000e+00,3.718070063515605028e+01,-1.165841549158119328e+01,-1.278448877493300984e+01,-1.840665090757778799e+01,-2.183076419899434018e-01
2.000000000000000000e+00,5.564207936977929592e+01,-2.054207022647414504e+01,-4.928635035010532905e-01,-1.940581426641531948e+01,-3.860137710847675763e+00
2.000000000000000000e+00,6.288447615527169887e+01,3.501225692997017802e+01,1.809348802736027295e+01,-8.761593788546676365e+00,2.715200076922090133e+01
2.000000000000000000e+00,4.313531660434949089e+01,-2.013275423774059547e+00,-1.972137630007834375e+01,-2.620811584358523305e+01,8.491692225605917965e-01
2.000000000000000000e+00,5.531859730008029885e+01,-4.493723383530354276e+00,-8.210313288896217143e-01,-1.119050644861753518e+01,9.061433280376697041e+00
2.000000000000000000e+00,5.667417639620479974e+01,4.124258076773410053e+00,-4.465826173804988031e+00,-3.019434067448261061e+01,5.441061019721415093e+00
2.000000000000000000e+00,4.694863795434278586e+01,1.740177392615184004e+00,-1.880465476694732985e+01,-2.440445325830354761e+01,1.182694691869595260e+01
2.000000000000000000e+00,6.467086192893683005e+01,-2.324305833378881303e+01,1.754756051899905955e+01,3.541750748534374793e+01,9.496112382727803336e+00
2.000000000000000000e+00,6.530239776931111351e+01,-1.937498267698027377e+01,2.623046705137997492e+01,1.815437783898035207e+01,-6.418939269168111306e-01
2.000000000000000000e+00,4.765488859797102350e+01,1.301095275622185099e+01,-6.512205210501601726e+00,-3.071046727240818797e+01,6.873152978454464268e+00
2.000000000000000000e+00,5.908759748636451548e+01,-3.371927560073439967e+00,-9.767925884799762981e-01,-1.946833914544213329e+01,4.820262975576640407e+00
2.000000000000000000e+00,5.592910263399404869e+01,-3.240653604270981702e+01,5.175966369129204381e+00,7.949646581681560242e+00,2.662848579745189515e+00
2.000000000000000000e+00,4.562937771115658592e+01,5.846749298316720456e+01,1.317397392688022073e+01,-2.528291378649544541e+01,9.862379600427003012e+00
2.000000000000000000e+00,6.807238864983756343e+01,-4.244266529003648003e+01,1.184618621966449226e+01,2.088783127797893968e+01,-7.373450207848805782e+00
2.000000000000000000e+00,5.805781931828293807e+01,-2.606481187092238727e+01,-1.182541363549193392e+01,-1.655911471804336088e+01,2.489401970756162541e+00
2.000000000000000000e+00,4.824518857911063918e+01,-1.828181946923886692e+00,-9.906367000892791097e+00,-1.084731208525969670e+01,1.582761587915742041e+01
2.000000000000000000e+00,5.373393068992508148e+01,-2.766371296112346112e+00,-4.947378881574275411e+00,-2.066737424020144331e+01,1.219265906028296520e+01
2.000000000000000000e+00,3.903324758191537569e+01,-1.432408143007434376e+01,-3.287070177337869659e+00,-1.827518896518966685e+01,9.464145756973080026e+00
2.000000000000000000e+00,5.872505289444576704e+01,-1.147715984459473093e+00,7.452865529320288118e+00,3.571500314924866082e+00,2.042929061305021321e+01
2.000000000000000000e+00,6.661936167504138950e+01,-2.782508538262361952e+01,6.822700741346486630e+00,1.301286799796984806e+00,-2.074504791862714637e+00
2.000000000000000000e+00,4.876536242072178595e+01,4.205240861941751973e+01,-2.586390278636580664e+00,-2.307619336778147456e+01,2.003916116561035565e+01
2.000000000000000000e+00,4.598934947889493685e+01,5.778645387573756409e+01,1.624717872032571364e+01,-1.898169447083539296e+01,-3.227441589564378766e-01
2.000000000000000000e+00,4.425176432882518185e+01,5.698698089947471956e+00,1.273434773659793739e+00,-1.526915565824519483e+01,6.865356101840592196e+00
2.000000000000000000e+00,7.014771329634278629e+01,-2.435767530762042909e+01,4.433247293017942070e+01,5.185539416365443088e+01,6.599521046156275439e+00
2.000000000000000000e+00,4.667698262297982126e+01,5.054165689514276494e+01,1.598365208934363935e+01,-1.998271031471777093e+01,1.380184137778576314e+01
2.000000000000000000e+00,5.332796747171538243e+01,-1.918867095543349066e+01,-1.216751311982855732e+01,-2.078421767129565367e+01,1.538538437405895465e+00
2.000000000000000000e+00,5.480110750416848475e+01,-3.383946795074888314e+01,1.772696420591808675e+01,3.541068008488051788e+01,1.507811838462691234e-01
2.000000000000000000e+00,6.020729540127517510e+01,3.680950452910251691e+00,1.674878744486424820e+00,-1.941376218353325811e+01,8.289240623490403692e+00
2.000000000000000000e+00,6.624661385571286587e+01,1.408218885501295325e+01,1.982879473752382893e+01,-3.524235151646324393e+00,1.484487239883170773e+00
2.000000000000000000e+00,4.944848570231117435e+01,1.774506194518738411e+01,-5.735829216530623498e+00,-2.564879466707759548e+01,5.364377657912990927e+00
2.000000000000000000e+00,3.944384599647278833e+01,-8.201711415311891074e+00,-2.360794698949162296e+01,-2.482462379227811056e+01,-3.672972348913980389e-02
2.000000000000000000e+00,4.197500221855633384e+01,1.530637944932333561e+01,-9.870830282240893538e+00,-2.052506791134245034e+01,1.178989454232447009e+01
2.000000000000000000e+00,6.069707268794223154e+01,-2.351912768387653951e+00,4.832836052106719649e+01,5.069217557093377735e+01,1.371202806329799806e+01
2.000000000000000000e+00,4.945747239721863053e+01,-5.551447491035190751e+00,-9.953015681314889562e+00,-1.654644803677976483e+01,4.977631837326619291e+00
2.000000000000000000e+00,6.703509046077829225e+01,-1.206110119365091293e+01,5.882488905805802304e+00,-3.300922026966114142e+00,1.187439366933350016e+01
2.000000000000000000e+00,7.286156330144820004e+01,-2.548061160137570269e+01,2.540500859765633024e+01,1.926594873250429885e+01,6.941950081857926058e+00
2.000000000000000000e+00,7.241135586186337036e+01,-1.491303315086742387e+01,6.511114255265380280e+01,8.113203572727292112e+01,5.111021000353960453e+00
2.000000000000000000e+00,7.511534589205734846e+01,-6.938376469554881965e+00,3.465500588285201644e+01,4.035009096853979571e+01,8.599405494035471165e+00
2.000000000000000000e+00,5.631275048066490285e+01,-7.250692046188090600e+00,-5.465077810095316124e+00,-1.764555216852090425e+01,7.360162528832521645e+00
2.000000000000000000e+00,6.002252441691693008e+01,2.714231774285613596e+01,1.034692041848083655e+01,-1.645821371804733602e+01,1.019730303161943397e+01
2.000000000000000000e+00,6.303926136677780079e+01,-1.776655177071992142e+01,-8.076680388938841659e+00,-2.065619738933095206e+01,-1.032472107999074185e+00
2.000000000000000000e+00,7.619195654408640905e+01,-5.252081549071246513e+01,-2.966979349044542413e+00,4.563592268244709871e+00,6.872583114347885491e+00
2.000000000000000000e+00,5.429880644060204276e+01,-1.624184675702447578e+01,-6.331474828976857872e+00,-1.029327380142662030e+01,1.466891072349982394e+01
2.000000000000000000e+00,5.066211352771652088e+01,4.082402917903910833e+01,5.785993146115405494e+00,-1.293587589642215896e+01,2.233765045792913639e+01
2.000000000000000000e+00,2.917762904425529058e+01,6.385072832469742998e+00,-1.394978591112016808e+01,-1.519694793959204482e+01,7.369235371202075058e+00
2.000000000000000000e+00,6.261437261178930669e+01,-5.363231895287466244e+00,-9.469295360775568327e+00,-1.316521220546757220e+01,1.432127361618606542e+01
2.000000000000000000e+00,5.773280521652694830e+01,2.859181729856520349e+01,1.432521363917392065e+01,-1.326563710543780594e+01,1.596283458215075868e+01
2.000000000000000000e+00,5.549411581862829479e+01,-1.148134323054270922e+01,-4.706102811848362211e-01,-1.260046963512849594e+01,1.118868860423286193e+01
2.000000000000000000e+00,6.587186011148672549e+01,-2.731904878717750407e+01,1.421170782042466163e+00,-1.404955976276358953e+01,7.733908101302980675e+00
2.000000000000000000e+00,3.379823609110515292e+01,1.623094390791884578e+01,6.955216544275205415e+00,-1.807455384305914592e+01,4.629606069989538497e+00
2.000000000000000000e+00,5.841829375427656856e+01,-1.045618568471173626e+00,1.253760589275717940e+01,3.627134704660087472e+00,8.947768361844042673e+00
2.000000000000000000e+00,6.274714983826443415e+01,-1.899119973314884646e+01,-5.859269621700563313e+00,-7.598936711923694354e+00,5.222710012064679219e+00
2.000000000000000000e+00,7.069253492883038348e+01,1.947474382915010338e+01,3.327890106978333762e+01,2.232949302158139915e+01,2.042715483181008551e+01
2.000000000000000000e+00,7.318071194531583501e+01,-5.523266209522655856e+01,4.171958536046778931e+01,6.836799569032106660e+01,-3.296626599499766774e-01
2.000000000000000000e+00,4.932833070159953337e+01,-1.123413225848464236e+01,-1.103067041353059530e+01,-1.891464010348377656e+01,8.129177364102412318e-01
2.000000000000000000e+00,5.572936597768378419e+01,-2.411239144021490333e+01,1.733141968403518973e+01,4.357628018105665291e+01,8.036635486290672148e+00
2.000000000000000000e+00,6.729996468354056560e+01,-1.533000278356154134e+01,2.477877190267056662e+01,3.254455348915877977e+01,3.390815939201430762e+00
2.000000000000000000e+00,4.883067247844392966e+01,2.376751315607810167e+00,-8.172776178225861443e+00,-2.260427596668385775e+01,3.729156738693967021e+00
2.000000000000000000e+00,3.562693811440403380e+01,-1.192522322699336002e+01,-8.289890905429954771e+00,-9.065260461122134572e+00,6.420403737858310755e+00
2.000000000000000000e+00,6.279438431027872269e+01,2.352975484246568172e+01,1.361767807249553153e+00,-2.098575824503661380e+01,2.215388901575403224e+01
2.000000000000000000e+00,3.908524182351511911e+01,4.680733998070842006e+01,2.270959019672691426e+01,-1.150649701756864474e+01,-1.944768163056922461e+00
2.000000000000000000e+00,5.924607458905095569e+01,-8.239401352979108140e+00,-5.056171138901785156e+00,-1.513251013019689317e+01,1.217160783362757392e+01
2.000000000000000000e+00,6.044904513037452176e+01,1.915898224875913769e-01,1.890934171041751322e+00,-1.210721669729901251e+01,1.860160328771561211e+01
2.000000000000000000e+00,6.130246944834294709e+01,1.373480900381521330e+01,-6.865105231659350160e+00,-2.588064832042783792e+01,1.506343638866835377e+01
2.000000000000000000e+00,4.699360094605697213e+01,-9.867454953396359585e+00,-6.702977803945939783e+00,-1.632560543084154503e+01,5.183665657783816272e+00
2.000000000000000000e+00,4.467817355675502000e+01,-7.028937373048771420e+00,-1.894323884223130960e+01,-2.146276126217146896e+01,6.735141254073490735e+00
2.000000000000000000e+00,4.438540345354878980e+01,2.346791818757026249e+01,-6.997733164406080952e+00,-1.688809415117903256e+01,6.519938060923925249e+00
2.000000000000000000e+00,2.865504112185033136e+01,1.563793755053234946e+01,1.159311616655039323e+01,-1.561987351333831775e+01,8.338839084624526166e+00
2.000000000000000000e+00,6.993858657969394699e+01,-2.137274770695423598e+01,-1.202964638791556062e+01,-9.893661777973695948e+00,1.144045644234075709e+01
2.000000000000000000e+00,5.643672275539002925e+01,-8.865410771632751263e+00,-1.992657872858508128e+01,-1.967279498783863900e+01,1.500134482448110340e+01
2.000000000000000000e+00,7.400030710312071847e+01,8.888956152211692441e+00,3.976909964568100264e+01,2.985045129775771144e+01,1.450335152147562923e+01
2.000000000000000000e+00,4.321585377516314708e+01,-1.885439424952036802e+01,-2.229793048270005684e+01,-1.708951247804344220e+01,7.014878845234134630e+00
2.000000000000000000e+00,5.700766289481288851e+01,1.472560301400234373e+01,-1.064375890760495835e+01,-1.906914639567308711e+01,1.531615060212347856e+01
2.000000000000000000e+00,4.414296353894474123e+01,2.565484960590016783e+01,1.727659649857808954e+00,-2.798778700820170329e+01,-1.680295073169392195e+00
2.000000000000000000e+00,6.392081458341790778e+01,4.812805590994412519e+00,-3.803082883796925273e+00,-2.069565038831941806e+01,1.506565591548199912e+01
2.000000000000000000e+00,6.761587986600213185e+01,5.890490419210291151e+00,6.909567575127087302e+00,-8.994461948237933768e+00,1.631841335802518600e+01
2.000000000000000000e+00,4.058697297627822564e+01,2.208684353763967678e+01,8.052728802009701425e+00,-2.404238028559248264e+01,-4.176949001805066453e-01
2.000000000000000000e+00,4.621513873109051218e+01,3.195295414348031571e+01,1.846643653843302957e+01,-1.143869872187073433e+01,9.672291791404235894e+00
2.000000000000000000e+00,5.045221281503584265e+01,-3.017421338893134930e+01,-7.483464918699433532e+00,-4.490810056885366386e+00,1.151213755892480095e-02
2.000000000000000000e+00,6.136154947447734997e+01,-3.792421131241169974e+01,1.365688648663705251e+01,-4.026834677700160015e+00,-1.123999339966769639e+01
2.000000000000000000e+00,7.845668817112778015e+01,-7.534743202052425204e+00,3.404642879923513732e+01,3.139394886166441268e+01,4.935754769284423915e+00
2.000000000000000000e+00,6.571353699767709600e+01,-4.950913198968193996e+01,1.910475550983219506e+01,3.951745724214749345e+01,5.823263835687656709e+00
2.000000000000000000e+00,5.780255450747548451e+01,-3.081366419720171024e+01,-1.790022935870507759e-01,9.020537006968353921e+00,-5.425201960629822295e+00
2.000000000000000000e+00,6.461608143004633575e+01,-4.460595388492329505e+01,2.170425323425119046e+01,3.838473484011201009e+01,-4.566686956489703242e+00
2.000000000000000000e+00,6.490068558979562852e+01,-4.953223497382027318e+01,1.403040036062804852e+01,3.221843270496364653e+01,-8.849688310153165816e+00
2.000000000000000000e+00,5.560240171061986558e+01,1.795515909010896083e+00,7.678868500222929327e+00,-5.715668935059384781e-01,-6.557928452106287942e+00
2.000000000000000000e+00,5.346212476096948052e+01,3.054648676512691452e+01,1.230166294200860300e+01,-1.470926105342276813e+01,-5.884424237854979367e+00
2.000000000000000000e+00,5.766495558611678973e+01,-6.615639218954615330e+01,3.762345133774464756e+01,7.157985805508148758e+01,-1.133775128956379596e+01
2.000000000000000000e+00,4.912372639704249622e+01,-2.225775978785321385e+01,4.106617726283117720e-01,-1.402354946923675172e+01,-1.643070457533703177e+01
2.000000000000000000e+00,4.757460433502743058e+01,-3.644052515628317224e+01,-2.629961883616308782e+00,-8.933823407367370351e+00,-1.651098173496975008e+01
2.000000000000000000e+00,6.001070996704841320e+01,-4.830903975232549641e+01,2.277862387390924503e+00,2.558645581875358488e+01,-3.718186434933282936e+00
2.000000000000000000e+00,7.616351898435232215e+01,-4.337375532347685692e+01,4.080819129364417108e+01,4.832235316776872480e+01,-5.063573605407508005e+00
2.000000000000000000e+00,5.171750213952683595e+01,-2.898815069406052913e+01,-4.961846225080894790e+00,-7.394497160465598462e-01,-2.081134980683836133e+01
2.000000000000000000e+00,7.018715244673997233e+01,-3.006886635508174876e+01,-3.728572406610807910e+00,-2.489923468604795520e+00,7.090424645165353645e+00
2.000000000000000000e+00,7.328585530594295960e+01,-5.769154330040139200e+01,1.557508978579133618e+01,3.636212993278095240e+01,-8.159666630825542555e+00
2.000000000000000000e+00,4.296218065394806018e+01,-1.059542081515579603e+01,1.002878570596386432e+01,-1.013102245964439874e+01,-7.548517457485340643e+00
2.000000000000000000e+00,4.759220293788644796e+01,2.370950619931264214e+00,-4.835631529652472338e+00,-2.601130807109977994e+01,-9.012506930406608552e-01
2.000000000000000000e+00,5.161496631163721815e+01,-4.044032681972375798e+01,1.861834956984325373e+01,3.345969276505609713e+01,-9.746483942132119438e+00
2.000000000000000000e+00,5.851732571964784313e+01,-4.785479375900206378e+01,1.459350393280284486e+01,2.048804168411963644e+01,-1.050297466676198610e+01
2.000000000000000000e+00,4.076959295533594485e+01,3.741996090721916346e+01,1.364356821771360906e+01,-1.733521288074287980e+01,-1.295569804124099988e+01
2.000000000000000000e+00,6.181273112455139085e+01,-3.322536186170031414e+01,2.461075583176544512e+01,3.943138035027303090e+01,4.395697503368020120e-01
2.000000000000000000e+00,7.622977294103600343e+01,-3.090452644853349540e+01,7.239761833931694923e+01,7.056043978979781173e+01,-8.001569408648125048e+00
2.000000000000000000e+00,7.130837575530870254e+01,-5.321418943204043472e+01,6.557652290596612943e+01,1.030568107978474046e+02,-1.067704008814403416e+01
2.000000000000000000e+00,6.494384667554606949e+01,-6.165969131240948364e+00,1.262464961565145316e+01,-1.180026290633739094e+01,-1.219924162025174397e+01
2.000000000000000000e+00,4.498682595096327930e+01,8.089382930556279661e+00,3.053019918522485554e+00,-2.114760782439729425e+01,-5.080282276851701084e+00
2.000000000000000000e+00,6.731223053062211648e+01,-2.345050282792564289e+01,2.919996642569851275e+01,5.504694970867917370e+00,-9.814029984429408771e+00
2.000000000000000000e+00,6.481259810431303947e+01,-5.156487202208690945e+01,1.712328675044396320e+01,1.985525658314387343e+01,-1.391937706177195011e+01
2.000000000000000000e+00,4.987145487481051731e+01,-1.008690507140791404e+01,-1.239815077083775474e+00,-1.441852221595553907e+01,-3.265752846435096224e+00
2.000000000000000000e+00,7.097398616651264547e+01,-4.151218487392408463e+01,5.961739155961791603e+00,-8.779407312542343078e+00,-1.293031771797920015e+01
2.000000000000000000e+00,6.988817900995012167e+01,-2.888981876355686751e+01,-1.890376731639154206e+00,-4.573143364663082799e+00,3.464038415926005587e+00
2.000000000000000000e+00,5.655032268890343516e+01,-3.129199534773974634e+01,1.418738178221712154e+01,1.833649988439283973e+01,-1.253299933994227544e+01
2.000000000000000000e+00,5.989840237804489220e+01,-3.877916981808457564e+01,2.171357807627304837e+01,2.015424539632564205e+01,-9.979777194704150034e+00
2.000000000000000000e+00,7.114381086101353446e+01,-1.842683894652419108e+00,8.250080909441371091e+01,6.864924694515984527e+01,-1.079357808425980991e+01
2.000000000000000000e+00,4.997904262706143186e+01,1.982808266282052401e+01,1.461769148416243524e+01,-2.824355418834954534e+01,-1.755207380237026271e+01
2.000000000000000000e+00,5.477857866610933257e+01,-4.668267790129718975e+01,6.051989499857574373e+01,6.700475830708633396e+01,-1.484207480469343565e+01
2.000000000000000000e+00,5.795179422922263512e+01,1.166517055873610254e+01,1.019244710769913098e+01,-1.838866014212376143e+01,-2.891199749501426997e+00
2.000000000000000000e+00,4.219720081941248679e+01,7.140030271304908638e+01,2.565593786785232311e+01,-1.736372579013006501e+01,7.441420181126408906e+00
2.000000000000000000e+00,5.265479167701768404e+01,-2.106153029270582877e+01,-6.178010476804182138e-01,-1.664408655566966999e+01,-1.080190338782513493e+01
2.000000000000000000e+00,5.931146715251492196e+01,-8.006946495572533351e+00,9.062665642444637015e+00,-1.593331816970258252e+01,-7.521803116441857284e+00
2.000000000000000000e+00,7.055164568858215546e+01,-1.575689852656273704e+00,7.643851036114691055e+01,6.915802500248855722e+01,-1.714540688012058389e+00
2.000000000000000000e+00,6.517138565355560331e+01,-3.834061214159959263e+01,8.651175709157591598e+00,-1.058490720975963661e+01,-8.822425935002586428e+00
2.000000000000000000e+00,3.235997617780115121e+01,1.318437936504553498e+01,-1.591208044144523193e+01,-1.551434596038391689e+01,-5.794941820283171729e+00
2.000000000000000000e+00,5.622764017888613353e+01,-2.470355783250831649e+01,-1.177923381853291396e+01,-1.789163907734580050e+01,-4.919475361463677698e-01
2.000000000000000000e+00,3.279235744897687255e+01,-1.895361114277115178e+01,2.571830811949495654e+01,1.882028535515543410e+01,2.491684161950471765e-01
2.000000000000000000e+00,5.554189335175453124e+01,7.692721516167247842e+01,6.071236093070906037e+01,-1.683578120878009798e+01,-7.750371717169733721e+00
2.000000000000000000e+00,4.335141745678561165e+01,-6.347520220027182525e+00,-8.782593595423854316e-01,-1.830038810232359836e+01,3.180696098410936923e+00
2.000000000000000000e+00,2.762094325497330871e+01,-3.026555391147778451e+01,9.315868829925183503e-01,-1.232898524598450329e+01,-1.131324628479271333e+01
2.000000000000000000e+00,5.016454216893187379e+01,-2.851633444005789997e+01,7.759084552959577330e+00,6.451414918555375522e+00,-1.098391055741559796e+01
2.000000000000000000e+00,6.877441846435402795e+01,-3.240519423316099079e+01,2.551145481563976603e+01,1.823518722819664362e+01,4.465265837925211478e+00
2.000000000000000000e+00,5.466634056684431187e+01,7.793659700723869044e+00,1.504105442103248791e+01,-3.131114506401527819e+01,-1.496804275807027729e+01
2.000000000000000000e+00,5.397381486660125915e+01,-3.474901465094453812e+01,1.065069539036926294e+01,1.143065643117267172e+01,-3.649663854498029991e+00
2.000000000000000000e+00,8.126006203508758574e+01,-3.648979665868480282e+01,4.900845599678552134e+01,6.604239368821731659e+01,-2.773601710878652149e+00
2.000000000000000000e+00,5.706634009152842424e+01,-2.887519617831678076e+01,3.304828990059068872e+01,3.572727365590151294e+01,-1.285268438972275362e+01
2.000000000000000000e+00,8.002163759399007859e+01,-5.290536458619217797e+01,3.517229923867711250e+01,5.009170379934866446e+01,-7.038852646727081996e+00
2.000000000000000000e+00,7.832373665019825637e+01,-4.565038626264315980e+01,4.611775104762732269e+01,3.448364292051041247e+01,-8.259056740487448423e+00
2.000000000000000000e+00,7.767366367144654760e+01,-5.579062141788180895e+01,2.326233903648190093e+01,3.490208795271266951e+01,-1.674540563503524204e+00
2.000000000000000000e+00,7.888411451261090690e+01,-4.957949329323825793e+01,1.076608295478483335e+01,2.870345024216407381e+01,6.541749279907232983e-01
2.000000000000000000e+00,4.160867623485899003e+01,-1.519383832881028518e+01,-1.638908770962290262e+01,-1.825884745859534775e+01,-1.800445275811498824e+00
2.000000000000000000e+00,7.723614372814736839e+01,2.237752088650696436e+01,7.743074433875992213e+01,6.300569213387435497e+01,1.373120186572000101e+01
2.000000000000000000e+00,4.570288514514505351e+01,-2.009053426294924449e+01,-6.343656403068504979e+00,-1.128102828435831917e+01,-1.074052069669680343e+01
2.000000000000000000e+00,6.243183995919261520e+01,-2.802779314767077068e+01,7.013953473083100576e+00,1.258109561181132818e+01,3.256844476681082234e+00
2.000000000000000000e+00,5.120179914089771245e+01,-1.106709354899100006e+01,6.911745616859803043e+00,-1.513495804838020753e+01,-1.096414690853035800e+01
2.000000000000000000e+00,5.355281843490942606e+01,-4.517762945083219250e+01,1.433232068966332129e+01,2.054001294056334359e+01,-2.283600105534519642e+01
2.000000000000000000e+00,5.258440547638621609e+01,-3.610783729070330139e+01,-1.435748537740703590e+01,-2.103993369706465089e+01,-1.312142546568424528e+01
2.000000000000000000e+00,5.122282965938696719e+01,1.972225681512525597e+01,1.510003807807667742e-01,-5.468467559252630394e+00,2.840482396236748475e+00
2.000000000000000000e+00,3.939380736612194056e+01,-3.226441649018825331e+01,-1.236601885065942952e+01,-9.054065066141234297e+00,-1.596283396756900963e+01
2.000000000000000000e+00,5.704307368856191829e+01,-3.473817727785508680e+01,-1.933311191647975136e+01,-1.102348293548339697e+01,3.255534484643320958e+00
2.000000000000000000e+00,6.872348477136544886e+01,-1.431015145509497088e+01,2.343208596574609714e+01,3.517225638865559745e+01,1.374924717454295831e+01
2.000000000000000000e+00,6.863217463810671859e+01,-1.595573001203988994e+01,1.464208141238507821e+01,1.418792647817839381e+01,-6.235231015918858422e-01
2.000000000000000000e+00,4.308665769509992316e+01,-1.924233596306326532e+01,2.788936091800049422e-01,-1.243426101916564086e+01,-1.040196092952957407e+01
2.000000000000000000e+00,7.484978368898255496e+01,3.634395659186247940e+01,9.570954100652919294e+01,9.262469682077437483e+01,1.445245717914565731e+01
2.000000000000000000e+00,7.580384111589852125e+01,-5.306874973122969408e+01,3.325811212797752603e+01,5.840721052899428400e+01,3.577063968573052311e+00
2.000000000000000000e+00,8.465671651804468922e+01,-2.433967330342350621e+01,4.141245575304917281e+01,5.499125997698502033e+01,7.187905809679786096e+00
2.000000000000000000e+00,7.464012562820545327e+01,-4.263708983069815162e+01,2.333264745661125872e+01,4.147273332099864973e+01,7.154211322010722185e+00


==> results/kolodziejczyk/zpammedsil_buildlabels1_false.csv <==
a,b,c
1.000000000000000000e+00,-8.915505338592222273e+00,6.193298436961247599e-01
1.000000000000000000e+00,-9.334479639516960248e+00,1.771087709791577591e+00
1.000000000000000000e+00,-4.346635182692132560e+00,-3.519644296774797709e+01
1.000000000000000000e+00,-4.382741841123380944e+00,7.032947443141229549e+00
1.000000000000000000e+00,-9.889036226833642473e+00,1.854757326146683027e+01
1.000000000000000000e+00,-4.765214506187898102e+00,-1.238769205478780400e+01
1.000000000000000000e+00,-3.094853401010715821e+00,1.910136003750524836e+00
1.000000000000000000e+00,-7.551369733862777878e+00,-1.316453645350521917e+01
1.000000000000000000e+00,-1.270513945179580517e+01,-1.398561254023957190e+01
1.000000000000000000e+00,-1.686515039366391910e+00,-7.357725561152289373e+00
1.000000000000000000e+00,-1.723862149997040305e+01,1.206981134773240782e+01
1.000000000000000000e+00,-9.029733292823687307e+00,-1.168283648595558333e+01
1.000000000000000000e+00,-9.101724526850595964e+00,-1.620184911047363130e+01
1.000000000000000000e+00,-3.733465067229971179e+00,1.036091389854130007e+01
1.000000000000000000e+00,4.829075488298417707e-01,-7.626498463608070821e+00
1.000000000000000000e+00,-2.304564453456166007e+00,-2.477863308907091522e+01
1.000000000000000000e+00,-1.926115210024267999e+00,-1.674070788931632525e-01
1.000000000000000000e+00,-7.685871685579615864e+00,-2.102093341852507891e+01
1.000000000000000000e+00,1.439068686313854095e-01,1.156364598103462038e+00
1.000000000000000000e+00,-5.221896883173764436e+00,6.346881808163616689e+00
1.000000000000000000e+00,-8.594945847263947059e+00,-2.899252522186501757e+00
1.000000000000000000e+00,3.804959997805187899e-01,-1.515117323107294744e+01
1.000000000000000000e+00,-3.095192388341131418e-01,1.106702214660572814e+01
1.000000000000000000e+00,1.941132991861678425e+00,-9.737479320047487619e+00
1.000000000000000000e+00,-6.613423538032000337e+00,1.017194282157797147e+01
1.000000000000000000e+00,-1.297180147173572884e+01,3.707873488532407169e+00
1.000000000000000000e+00,-8.837560075478913646e+00,-1.005402553113242625e+01
1.000000000000000000e+00,-5.555108802715289507e+00,-1.541293195993250364e+01
1.000000000000000000e+00,-8.224060508150579096e+00,-2.398903476565910964e+01
1.000000000000000000e+00,-1.112800711805001264e+01,-2.881408381850548395e+01
1.000000000000000000e+00,-1.291319852994848461e+01,-1.553171738505296773e+01
1.000000000000000000e+00,-1.406391347759505983e+01,-1.445894725668556724e+01
1.000000000000000000e+00,-1.509723766302847991e+01,-1.387945579713749567e+01
1.000000000000000000e+00,-1.549087568356401157e+01,8.592306659811898006e-01
1.000000000000000000e+00,-1.128287392314967974e+01,-7.123454009825647582e+00
1.000000000000000000e+00,-1.425752684616355914e+01,-1.258863051051410231e+01
1.000000000000000000e+00,-6.345474616407638990e+00,9.432174274245399559e+00
1.000000000000000000e+00,-1.567093926363201994e+01,3.505051310132596409e+00
1.000000000000000000e+00,-1.017522330673944353e+01,-1.152171880277477811e+01
1.000000000000000000e+00,-2.187298999718899406e+00,-1.623314588454594798e+01
1.000000000000000000e+00,6.502357884701009283e+00,-1.070326413892740725e+01
1.000000000000000000e+00,-3.179454123152053668e+00,9.448010515596127590e+00
1.000000000000000000e+00,-1.153060599037248890e+00,3.699736204330596578e+00
1.000000000000000000e+00,-8.836089777739058349e+00,-1.435775020364031596e+00
1.000000000000000000e+00,-3.139974755442417109e+00,-8.512166701569045202e+00
1.000000000000000000e+00,-2.261506580228635599e+00,-1.596420642516456745e+01
1.000000000000000000e+00,-7.094905937880379376e+00,-1.304622894504904318e+00
1.000000000000000000e+00,-1.540049479817019851e+01,-1.230235296699637715e+01
1.000000000000000000e+00,9.775703636862985713e-01,-3.755859751964076310e+01
1.000000000000000000e+00,-6.024100069370449617e+00,7.576365293046151805e+00
1.000000000000000000e+00,4.732674418338417510e+00,-1.082958515835067281e+01
1.000000000000000000e+00,-1.016250243089656813e+01,-1.059373455818447951e+01
1.000000000000000000e+00,-1.074943975575168764e+01,1.517463727138636465e+01
1.000000000000000000e+00,-4.811596756190804847e+00,2.795398922529581665e+00
1.000000000000000000e+00,-2.144073674219536763e+00,1.068610015260384749e+01
1.000000000000000000e+00,-9.590782702783466007e+00,1.805576825464014235e+01
1.000000000000000000e+00,-3.202513451701264113e+00,-4.813272136706788551e+00
1.000000000000000000e+00,-6.014468992067900643e-01,4.967709843744720466e+00
1.000000000000000000e+00,5.570514443796590331e-01,1.020660354249256407e+01
1.000000000000000000e+00,-2.256466945988740758e+00,-4.079158945272319259e-01
1.000000000000000000e+00,2.677175828398846935e+00,-1.259982082007613080e+01
1.000000000000000000e+00,-3.728452413269127130e-01,9.755437472759608264e-01


==> results/kolodziejczyk/zpammedsil_buildlabels1_true.csv <==
a,b,c
1.000000000000000000e+00,8.347724405174558271e+00,6.446710391580474209e+01
1.000000000000000000e+00,-6.302604161184948595e+00,2.676659302262110174e+01
1.000000000000000000e+00,-2.460811834218779373e-02,1.510433406684292734e+01
1.000000000000000000e+00,4.863047975596779260e+00,6.725933548753086200e+01
1.000000000000000000e+00,-4.040133171377299881e+00,4.093496741058818600e+01
1.000000000000000000e+00,-8.352191407149827995e+00,6.136644533561800330e+01
1.000000000000000000e+00,1.863009244278126308e+00,7.462280538753641679e+01
1.000000000000000000e+00,-7.761245110891040078e+00,2.305933993543874294e+01
1.000000000000000000e+00,-1.563861067142624606e+01,2.892117180242213692e+01
1.000000000000000000e+00,-3.774832748546264050e+00,2.102801670299448844e+01
1.000000000000000000e+00,-1.493599642709933129e+01,5.639509485886881635e+01
1.000000000000000000e+00,-4.301038817755400423e+00,2.319342176961037438e+01
1.000000000000000000e+00,-1.014414155239417958e+01,5.315714424190026222e+01
1.000000000000000000e+00,-3.652990513979560649e+00,1.768467604726701481e+01
1.000000000000000000e+00,-7.783969844025267371e+00,2.212087979989726350e+01
1.000000000000000000e+00,-8.152897165471735264e+00,2.967971911144411834e+01
1.000000000000000000e+00,-9.700256704952675335e+00,5.792538643748779492e+01
1.000000000000000000e+00,-3.643373200228260611e+00,7.516272714936194177e+01
1.000000000000000000e+00,-4.543360551829978000e+00,2.694810711594734087e+01
1.000000000000000000e+00,-4.908625582444567037e+00,7.296417790169040529e+01
1.000000000000000000e+00,-3.191827968357196177e+00,3.507721504083284714e+01
1.000000000000000000e+00,-8.333055471869910136e+00,3.229289402372548068e+01
1.000000000000000000e+00,-8.780898789364165680e+00,7.191517479445309391e+01
1.000000000000000000e+00,-8.888480447780201743e+00,3.899080258353328787e+01
1.000000000000000000e+00,-8.373985530747404482e+00,5.042619686371021714e+01
1.000000000000000000e+00,-6.919925822037740204e-01,4.827383368011648201e+01
1.000000000000000000e+00,1.322265385937519522e+00,5.955974360146247193e+01
1.000000000000000000e+00,-4.910661954447071764e+00,2.261237878523880340e+01
1.000000000000000000e+00,-9.319339433873821577e+00,3.139717547182548785e+01
1.000000000000000000e+00,-8.116005879992620464e+00,3.739377745951053100e+01
1.000000000000000000e+00,-3.621078898196611995e+00,1.520535839381681065e+01
1.000000000000000000e+00,6.777845329289324816e+00,9.569833550765714847e+01
1.000000000000000000e+00,-3.653132187722689661e+00,5.530457466006490108e+01
1.000000000000000000e+00,-8.924437899972938126e+00,2.667929245008305728e+01
1.000000000000000000e+00,9.281094796636694122e-01,6.420565325143353164e+01
1.000000000000000000e+00,-4.062931402833475758e+00,6.128521203187202104e+01
1.000000000000000000e+00,2.918717936047294792e+00,1.317408090336425914e+02
1.000000000000000000e+00,1.133665281346380782e+00,3.654548294399676678e+01
1.000000000000000000e+00,1.225173532256691900e+00,3.137411590017949337e+01
1.000000000000000000e+00,-7.567775804808766438e+00,3.918983749696564445e+01
1.000000000000000000e+00,-7.455030000817148839e+00,5.203407875525015669e+01
1.000000000000000000e+00,-2.925545979030066412e+00,4.439432523539323228e+01
1.000000000000000000e+00,-5.067653612920401507e+00,3.530519880324265358e+01
1.000000000000000000e+00,4.508174377057518889e+00,1.034539241508898613e+02
1.000000000000000000e+00,-9.795051786759072510e-01,5.594147675435544187e+01
1.000000000000000000e+00,6.404669066484345308e+00,5.149134649931660590e+01
1.000000000000000000e+00,-5.159897826349942207e+00,4.999488643791719511e+01
1.000000000000000000e+00,-1.694480628690217427e+00,4.658106513336115739e+01
1.000000000000000000e+00,5.446197839835820176e-01,4.576633649500932677e+01
1.000000000000000000e+00,-6.018519195601336413e+00,8.759144237441016401e+01
1.000000000000000000e+00,1.431219531170396797e+00,6.508047364690901304e+01
1.000000000000000000e+00,3.416064743157452011e-01,7.580024177094209392e+01
1.000000000000000000e+00,1.576090187765130324e+00,7.341021741369009135e+01
1.000000000000000000e+00,-1.025216475188635279e+01,8.233066339917277787e+01
1.000000000000000000e+00,-7.637752190230318483e+00,3.733776965137624160e+01
1.000000000000000000e+00,-8.322400889763741816e+00,6.893027214618592780e+01
1.000000000000000000e+00,3.451521008267560919e+00,1.528708964117847025e+01
1.000000000000000000e+00,5.666977499462019452e+00,5.255476173555580033e+01
1.000000000000000000e+00,-5.675047225508974336e+00,8.924116778170315456e+01
1.000000000000000000e+00,-1.251300421712525157e+01,6.549949414809087500e+01
1.000000000000000000e+00,-5.806249683967385167e+00,7.221481342280563354e+01
1.000000000000000000e+00,-2.810972811887122447e+00,2.630727990521247861e+01
1.000000000000000000e+00,2.049520621621688132e+00,9.158574640597532834e+01
1.000000000000000000e+00,9.418250033228028339e-01,7.866076711829961710e+01
1.000000000000000000e+00,-2.212562421256267786e+00,8.301162409901395733e+01
1.000000000000000000e+00,1.159130585245675249e+00,7.769395434895358221e+01
1.000000000000000000e+00,-1.616208719878178712e+01,6.339964554927720286e+01
1.000000000000000000e+00,-1.219524140459829198e+01,5.970630078853056943e+01
1.000000000000000000e+00,2.011585896788806505e+00,6.508773248120715493e+01
1.000000000000000000e+00,-7.630592136051622454e+00,3.936696022981909948e+01
1.000000000000000000e+00,5.955381750625153181e+00,1.380034410691108349e+02
1.000000000000000000e+00,-2.729566764960960956e+00,4.686334391538433408e+01
1.000000000000000000e+00,8.143927644009874456e+00,8.292586264165267096e+01
1.000000000000000000e+00,2.988790454338613678e+00,9.554008129725023934e+01
1.000000000000000000e+00,-1.973906032776669539e+00,1.407617617641120233e+01
1.000000000000000000e+00,3.941340302283375951e+00,4.382038806422880128e+01
1.000000000000000000e+00,4.033443760536785661e-01,9.153109634450626686e+01
1.000000000000000000e+00,2.109948128387220567e+00,3.488045162407475175e+01
1.000000000000000000e+00,-6.943397710094488140e+00,4.028770240479531850e+01
1.000000000000000000e+00,4.860194826605498619e+00,1.496186070394581868e+01
1.000000000000000000e+00,-3.740739890194896056e+00,7.540195856241510342e+01
1.000000000000000000e+00,1.305291867650480331e+00,2.732845077193393735e+01
1.000000000000000000e+00,-1.216353463639206378e+00,8.578843327293937193e+01
1.000000000000000000e+00,-3.045561154811461613e+00,2.063555037195468955e+01
1.000000000000000000e+00,1.264476259620992860e+00,5.409755065818485775e+01
1.000000000000000000e+00,-4.127433145326276254e+00,9.452320449617705833e+01
1.000000000000000000e+00,-1.220116954646847951e+01,7.868238013239931661e+01
1.000000000000000000e+00,-1.304086459811138798e+00,1.476261236508248409e+01
1.000000000000000000e+00,9.067873668117991670e+00,3.963291177100560958e+01
1.000000000000000000e+00,1.884290687591619662e+00,6.590925289329267400e+01
1.000000000000000000e+00,2.106187116860696928e+00,7.709162538561294298e+01
1.000000000000000000e+00,1.392434310534776065e+00,4.858679374974003906e+01
1.000000000000000000e+00,-6.441091097500457607e+00,8.344147124426038431e+01
1.000000000000000000e+00,-7.659622849793179533e+00,3.641456900485844983e+01
1.000000000000000000e+00,-1.603206207036298636e+01,2.604399532218045721e+01
1.000000000000000000e+00,1.643890057355286771e+01,6.925683509292443318e+01


==> results/kolodziejczyk/zpammedsil_buildlabels2_false.csv <==
a,b,c
2.000000000000000000e+00,4.083862457724377037e+01,4.986428311198525876e+01
2.000000000000000000e+00,4.631436494345681609e+01,8.144021949755590128e+01
2.000000000000000000e+00,3.714172969138808611e+01,5.926325985415796538e+01
2.000000000000000000e+00,4.540756259779753634e+01,5.179956037032089711e+01
2.000000000000000000e+00,3.669840311559913459e+01,5.410872856515963036e+01
2.000000000000000000e+00,4.569210143309810235e+01,5.841372670236717113e+01
2.000000000000000000e+00,4.603996081063647239e+01,5.772566824234551319e+01
2.000000000000000000e+00,3.910362311462453277e+01,4.677135201259626740e+01
2.000000000000000000e+00,4.225702205522350141e+01,7.135907550904192931e+01
2.000000000000000000e+00,5.557762515530297520e+01,7.690656371857164686e+01


==> results/kolodziejczyk/zpammedsil_buildlabels2_true.csv <==
a,b,c
2.000000000000000000e+00,5.642943475035864509e+01,-1.415604503415755033e+01
2.000000000000000000e+00,4.679905674445415542e+01,-2.548674912776656143e+00
2.000000000000000000e+00,5.530677109609435149e+01,-1.564004435070732058e+01
2.000000000000000000e+00,5.463721752687604294e+01,-6.435234409832668234e+01
2.000000000000000000e+00,4.139058517791227132e+01,4.601169589490314138e+01
2.000000000000000000e+00,4.992318540291717710e+01,-6.572335635820353517e+00
2.000000000000000000e+00,5.029283931283429609e+01,-2.465273484988383501e+01
2.000000000000000000e+00,4.588510668775211343e+01,-2.213128676149978702e+01
2.000000000000000000e+00,5.884704981567355020e+01,-2.302923415460992018e+01
2.000000000000000000e+00,3.886219288356394230e+01,-2.653367457246894290e+01
2.000000000000000000e+00,5.030480265518297500e+01,-3.260885793231488350e+01
2.000000000000000000e+00,5.214453322672538604e+01,-3.752600676046726846e+01
2.000000000000000000e+00,5.478193735411427667e+01,-1.011577908376338364e+01
2.000000000000000000e+00,3.804859725471881404e+01,-3.832925336315344822e+01
2.000000000000000000e+00,5.239429747903477619e+01,-1.526701058831059576e+01
2.000000000000000000e+00,4.905085748185233285e+01,-3.855641130249896520e+01
2.000000000000000000e+00,6.697672390209928039e+01,-3.914251610811655979e+01
2.000000000000000000e+00,6.170436806239400340e+01,-4.283355907051731037e+01
2.000000000000000000e+00,4.593749188363503322e+01,9.155344020808051653e+00
2.000000000000000000e+00,4.023043906599753683e+01,-1.867478153687163456e+01
2.000000000000000000e+00,4.687631891135164608e+01,-1.207486371931620361e+01
2.000000000000000000e+00,4.868977968095321529e+01,-4.125831498491153582e+01
2.000000000000000000e+00,4.321282394596740772e+01,-4.173373523952929531e+01
2.000000000000000000e+00,4.870187594088252325e+01,3.458910150146088380e+00
2.000000000000000000e+00,4.587342658895813940e+01,1.921345070336302285e+01
2.000000000000000000e+00,4.859838125388680652e+01,-2.361444615565402305e+00
2.000000000000000000e+00,4.921997292927217416e+01,3.941337681809007876e+01
2.000000000000000000e+00,4.323770814116494421e+01,-1.496180006330894097e+00
2.000000000000000000e+00,4.746661090285039819e+01,-5.425432843567038077e+01
2.000000000000000000e+00,5.407952874953508626e+01,-1.585594259193021216e+00
2.000000000000000000e+00,5.717363599810372676e+01,-1.778741105495841879e+01
2.000000000000000000e+00,5.257445108406228229e+01,-1.192752558269886798e+01
2.000000000000000000e+00,6.730997311037754116e+01,-8.260664544216696825e+00
2.000000000000000000e+00,4.241126909519037724e+01,1.409403614041579544e+01
2.000000000000000000e+00,3.425798519929390551e+01,-4.982026340783520624e+01
2.000000000000000000e+00,3.945443738935612288e+01,-2.015164762716127456e+01
2.000000000000000000e+00,4.959030108584794050e+01,-1.610236223770712627e+01
2.000000000000000000e+00,4.770884213734039747e+01,4.679785775880610288e+01
2.000000000000000000e+00,5.047533787597309640e+01,-1.965081214210033522e+01
2.000000000000000000e+00,3.657872152760491957e+01,-1.485691180918611920e+01
2.000000000000000000e+00,4.671529381235940548e+01,-8.778530675708571707e+00
2.000000000000000000e+00,4.949951996832649570e+01,-5.226413972259527441e+01
2.000000000000000000e+00,3.285890542399642555e+01,-2.972299590386520052e+01
2.000000000000000000e+00,3.304697911930126253e+01,-1.256575918614150744e+00
2.000000000000000000e+00,4.890467515124779396e+01,-2.038117909284849105e+01
2.000000000000000000e+00,2.794217327690774511e+01,6.150077810247712051e+00
2.000000000000000000e+00,4.621483910729636335e+01,-1.893024145304964634e+01
2.000000000000000000e+00,4.234395734661171673e+01,-1.505722960660829912e+01
2.000000000000000000e+00,5.144841833933793396e+01,4.178267405930976963e+01
2.000000000000000000e+00,2.433795932270042073e+01,2.321533140707514420e+01
2.000000000000000000e+00,4.202311732045599513e+01,-1.841189808028016017e+00
2.000000000000000000e+00,3.799584813972951736e+01,-8.450462394623867723e+00
2.000000000000000000e+00,4.552606311598748334e+01,4.302675691206177078e+01
2.000000000000000000e+00,5.649704865545864152e+01,2.336935577964428745e+00
2.000000000000000000e+00,3.952675382101738677e+01,1.971259766205124109e+01
2.000000000000000000e+00,5.559008023633206363e+01,-1.385195249876665713e+01
2.000000000000000000e+00,5.742499901295379061e+01,-3.241591541991843428e+01
2.000000000000000000e+00,5.523359057385728477e+01,-3.425017730007935768e+01
2.000000000000000000e+00,3.809313305109818515e+01,-3.530037496221770432e+00
2.000000000000000000e+00,4.298040898673905730e+01,-2.739422154665275499e+01
2.000000000000000000e+00,4.390468300152033265e+01,-9.935090892753143166e+00
2.000000000000000000e+00,5.267741340368721126e+01,3.227533665369418969e+01
2.000000000000000000e+00,6.498965423925577056e+01,-2.758296097719998841e+01
2.000000000000000000e+00,5.916946390999072491e+01,-5.664894835242699145e+01
2.000000000000000000e+00,3.958211200050047296e+01,3.966043900667308719e+01
2.000000000000000000e+00,5.078359013206323169e+01,-4.363975180431942391e+01
2.000000000000000000e+00,5.136358399311274070e+01,-4.449931693485768136e+01
2.000000000000000000e+00,3.390083287858023198e+01,-4.357793035293629913e+01
2.000000000000000000e+00,5.347007347384124643e+01,-4.546706719378428829e+01
2.000000000000000000e+00,6.401879233628797294e+01,1.327643246736284333e+01
2.000000000000000000e+00,4.951467883598903086e+01,-9.553974748611153700e+00
2.000000000000000000e+00,5.051955162364951235e+01,-1.689737323343248221e+01
2.000000000000000000e+00,4.795188480571319189e+01,2.595260326405105644e+01
2.000000000000000000e+00,4.328270166517692275e+01,-3.149806887254071430e+00
2.000000000000000000e+00,4.045865254646542297e+01,4.377208415864804181e+01
2.000000000000000000e+00,6.749214006898439777e+01,3.379629401409328437e+01
2.000000000000000000e+00,6.425432515148804669e+01,-9.934433828801729760e+00
2.000000000000000000e+00,5.505270343468351513e+01,-1.517682636716551947e+01
2.000000000000000000e+00,4.578418421388003168e+01,3.711600249702020182e+00
2.000000000000000000e+00,6.855292592362231119e+01,-2.048914932070296757e+01
2.000000000000000000e+00,5.880458982155531089e+01,1.512309789761567203e+01
2.000000000000000000e+00,7.207778373879538947e+01,-3.182747532747230323e+01
2.000000000000000000e+00,5.705528761688812978e+01,6.591246524664060580e+00
2.000000000000000000e+00,5.388092541053458717e+01,3.514555500273384325e+01
2.000000000000000000e+00,3.847898579819923270e+01,1.371396702261433198e+01
2.000000000000000000e+00,5.231874631818176624e+01,1.132636515216622719e+01
2.000000000000000000e+00,6.386524813543923074e+01,6.099111888533916392e+00
2.000000000000000000e+00,5.130544231724407211e+01,6.378943314571221990e+00
2.000000000000000000e+00,6.936284249010998337e+01,-1.722899990830941164e+01
2.000000000000000000e+00,6.835650278747553443e+01,1.033341256056074009e+01
2.000000000000000000e+00,3.718396073898809817e+01,-1.174980556129490417e+01
2.000000000000000000e+00,5.556571474928750121e+01,-2.057525115823598227e+01
2.000000000000000000e+00,6.289186758105552144e+01,3.494765907398613791e+01
2.000000000000000000e+00,4.309989665451868035e+01,-2.092600832202680117e+00
2.000000000000000000e+00,5.528840649783931127e+01,-4.553646059690112935e+00
2.000000000000000000e+00,5.666873225646126855e+01,4.039782863034780291e+00
2.000000000000000000e+00,4.695339922575215041e+01,1.624984782463753552e+00
2.000000000000000000e+00,6.457630537878718258e+01,-2.325549154428107101e+01
2.000000000000000000e+00,6.514040401556025017e+01,-1.932359584365184091e+01
2.000000000000000000e+00,4.764715714984912154e+01,1.293802939244033112e+01
2.000000000000000000e+00,5.904872459357694225e+01,-3.425322881031298561e+00
2.000000000000000000e+00,5.586208104181807954e+01,-3.242037602336116464e+01
2.000000000000000000e+00,6.791506927297366758e+01,-4.245893294378151239e+01
2.000000000000000000e+00,5.793041316210455705e+01,-2.611579360133992012e+01
2.000000000000000000e+00,4.824548946047563192e+01,-1.914144205039792102e+00
2.000000000000000000e+00,5.371997413098985419e+01,-2.848937645060868995e+00
2.000000000000000000e+00,3.897711606500776327e+01,-1.436847995421999258e+01
2.000000000000000000e+00,5.862694503287544023e+01,-1.143645110947127064e+00
2.000000000000000000e+00,6.651660982157216040e+01,-2.786293257941470713e+01
2.000000000000000000e+00,4.881845617902958168e+01,4.196592474869367351e+01
2.000000000000000000e+00,4.424703108775932492e+01,5.632575013547875820e+00
2.000000000000000000e+00,7.000461229435650523e+01,-2.432068817420398332e+01
2.000000000000000000e+00,4.665758911190773262e+01,5.051412171788539496e+01
2.000000000000000000e+00,5.331658765071205153e+01,-1.927849302363082273e+01
2.000000000000000000e+00,5.469731683520977583e+01,-3.382405668939701116e+01
2.000000000000000000e+00,6.017611962492447475e+01,3.632577538296888786e+00
2.000000000000000000e+00,6.622029738046819602e+01,1.403164848479078408e+01
2.000000000000000000e+00,4.947528116863881564e+01,1.765032331655485365e+01
2.000000000000000000e+00,3.944154757227003927e+01,-8.303308496108057213e+00
2.000000000000000000e+00,4.197412760155800271e+01,1.523631878346896329e+01
2.000000000000000000e+00,6.060590709595497572e+01,-2.326281564186888140e+00
2.000000000000000000e+00,4.943572854146221118e+01,-5.625199008354202057e+00
2.000000000000000000e+00,6.698170202794290162e+01,-1.212790221888183950e+01
2.000000000000000000e+00,7.265965749332096379e+01,-2.543258852166489348e+01
2.000000000000000000e+00,7.221883881317253895e+01,-1.483798324378925315e+01
2.000000000000000000e+00,7.503546801649497411e+01,-6.965493542639823232e+00
2.000000000000000000e+00,5.631363154656924763e+01,-7.321706129702499233e+00
2.000000000000000000e+00,6.000154705284932533e+01,2.711201030599032435e+01
2.000000000000000000e+00,6.301392298733500752e+01,-1.785811217671036388e+01
2.000000000000000000e+00,7.604902351080841072e+01,-5.254548173325994753e+01
2.000000000000000000e+00,5.428484419598277100e+01,-1.633164909040829471e+01
2.000000000000000000e+00,5.068484405983920027e+01,4.076065544511329364e+01
2.000000000000000000e+00,2.917495616412046289e+01,6.303289326277902838e+00
2.000000000000000000e+00,6.256061652143746699e+01,-5.432355834679451156e+00
2.000000000000000000e+00,5.774144266552492155e+01,2.851533533040020885e+01
2.000000000000000000e+00,5.546278136176329809e+01,-1.152956516096437944e+01
2.000000000000000000e+00,6.574729858851993924e+01,-2.727440247142316565e+01
2.000000000000000000e+00,3.377961032350206239e+01,1.618898051281227879e+01
2.000000000000000000e+00,5.842287459783193526e+01,-1.140075339374418739e+00
2.000000000000000000e+00,6.263479262768116484e+01,-1.904506015482606784e+01
2.000000000000000000e+00,7.064851263018960026e+01,1.939104781784321219e+01
2.000000000000000000e+00,7.285614285069297580e+01,-5.500130598475519861e+01
2.000000000000000000e+00,4.929575293808327530e+01,-1.125990075723045969e+01
2.000000000000000000e+00,5.567426598446204622e+01,-2.413979645714471900e+01
2.000000000000000000e+00,6.716096928105604036e+01,-1.531842218591811466e+01
2.000000000000000000e+00,4.880127926782948578e+01,2.320041882859919191e+00
2.000000000000000000e+00,3.558845694480488930e+01,-1.198907862853989137e+01
2.000000000000000000e+00,6.280430830072408099e+01,2.343279218181847057e+01
2.000000000000000000e+00,5.918828295938742201e+01,-8.305606173028669659e+00
2.000000000000000000e+00,6.038576331515420748e+01,1.309154184985361069e-01
2.000000000000000000e+00,6.129120163813556132e+01,1.367018440086693687e+01
2.000000000000000000e+00,4.695697515831789559e+01,-9.923489829622562652e+00
2.000000000000000000e+00,4.467949533549032282e+01,-7.121441572446834734e+00
2.000000000000000000e+00,4.439634396218485080e+01,2.339786145432023901e+01
2.000000000000000000e+00,2.865589750005940317e+01,1.560822464947850818e+01
2.000000000000000000e+00,6.989806277148913694e+01,-2.147067037805192768e+01
2.000000000000000000e+00,5.639141885696425760e+01,-8.959142536685950731e+00
2.000000000000000000e+00,7.392190510431139217e+01,8.886725021347888998e+00
2.000000000000000000e+00,4.316726797493437573e+01,-1.891456674824522821e+01
2.000000000000000000e+00,5.702108778052409832e+01,1.464026213335258753e+01
2.000000000000000000e+00,4.416131151120387699e+01,2.558838622311053612e+01
2.000000000000000000e+00,6.388889169311200078e+01,4.757160377228389692e+00
2.000000000000000000e+00,6.762600824114794307e+01,5.808139498451772020e+00
2.000000000000000000e+00,4.060304817955719159e+01,2.204357683979782223e+01
2.000000000000000000e+00,4.620671120706195723e+01,3.191313596727394852e+01
2.000000000000000000e+00,5.039636450139485646e+01,-3.021606746222274253e+01
2.000000000000000000e+00,6.123261966960910740e+01,-3.790800975158408193e+01
2.000000000000000000e+00,7.837758786201796113e+01,-7.576622071172709028e+00
2.000000000000000000e+00,6.551570234261495784e+01,-4.942061675040606872e+01
2.000000000000000000e+00,5.772267043694828459e+01,-3.083125951595022229e+01
2.000000000000000000e+00,6.442504605622968938e+01,-4.451189281693190480e+01
2.000000000000000000e+00,6.469806085402642282e+01,-4.945134962247373522e+01
2.000000000000000000e+00,5.553879990389116728e+01,1.785402968782878741e+00
2.000000000000000000e+00,5.349092003385191418e+01,3.047914674503432053e+01
2.000000000000000000e+00,5.735377570104851230e+01,-6.587278595727514130e+01
2.000000000000000000e+00,4.912041677358539715e+01,-2.230507768745507136e+01
2.000000000000000000e+00,4.747151943381798134e+01,-3.638766036759519551e+01
2.000000000000000000e+00,5.983426393463901150e+01,-4.827106229145013572e+01
2.000000000000000000e+00,7.604791579749861796e+01,-4.331612307441054099e+01
2.000000000000000000e+00,5.165025011960229051e+01,-2.900980335708549518e+01
2.000000000000000000e+00,7.007543588204984530e+01,-3.013503602532103898e+01
2.000000000000000000e+00,7.306579828336576554e+01,-5.753870360390862970e+01
2.000000000000000000e+00,4.287843673295184033e+01,-1.060399048133026767e+01
2.000000000000000000e+00,4.757461295242848820e+01,2.344880467143780400e+00
2.000000000000000000e+00,5.153426908864136635e+01,-4.042945448327267854e+01
2.000000000000000000e+00,5.837307367035774064e+01,-4.779556772838495959e+01
2.000000000000000000e+00,4.077901424570849542e+01,3.738465058872328228e+01
2.000000000000000000e+00,6.166590691866949925e+01,-3.316982571770764565e+01
2.000000000000000000e+00,7.601559840187857731e+01,-3.072615168732055935e+01
2.000000000000000000e+00,7.098507060970054283e+01,-5.289887548896876979e+01
2.000000000000000000e+00,6.488492205262924983e+01,-6.195102271606608646e+00
2.000000000000000000e+00,4.500216342147108861e+01,8.016664593009954487e+00
2.000000000000000000e+00,6.723161654168336554e+01,-2.342628560484962819e+01
2.000000000000000000e+00,6.469606961465999007e+01,-5.153885433473972455e+01
2.000000000000000000e+00,4.984436350517166403e+01,-1.013437620366371483e+01
2.000000000000000000e+00,7.085949134671882632e+01,-4.146682790012206254e+01
2.000000000000000000e+00,6.978613329274377008e+01,-2.896133727651053036e+01
2.000000000000000000e+00,5.645095456371036846e+01,-3.128947668165590557e+01
2.000000000000000000e+00,5.981538322441463862e+01,-3.873445447563993582e+01
2.000000000000000000e+00,7.098169080963317867e+01,-1.731649451839023302e+00
2.000000000000000000e+00,4.999130575870932347e+01,1.977884179742319049e+01
2.000000000000000000e+00,5.445926606209032173e+01,-4.639839766064532256e+01
2.000000000000000000e+00,5.796163391605245607e+01,1.159442792299138780e+01
2.000000000000000000e+00,5.258788418537202602e+01,-2.109443786226592010e+01
2.000000000000000000e+00,5.922445057392928192e+01,-8.038948178773059894e+00
2.000000000000000000e+00,7.044245199249984069e+01,-1.502938809132708275e+00
2.000000000000000000e+00,6.503299846643830051e+01,-3.825974270860385928e+01
2.000000000000000000e+00,3.232777087630448420e+01,1.314974251414397521e+01
2.000000000000000000e+00,5.616308440191910734e+01,-2.469954880279620824e+01
2.000000000000000000e+00,3.273412880419422066e+01,-1.894098456103453643e+01
2.000000000000000000e+00,4.331056333584059814e+01,-6.393587848876015833e+00
2.000000000000000000e+00,2.753673502218822833e+01,-3.026144696253866329e+01
2.000000000000000000e+00,5.009572414320523848e+01,-2.851554195763968735e+01
2.000000000000000000e+00,6.858928643836034666e+01,-3.233996661064332301e+01
2.000000000000000000e+00,5.466798965275591371e+01,7.755176293616035110e+00
2.000000000000000000e+00,5.390820442376117683e+01,-3.476614272275363504e+01
2.000000000000000000e+00,8.100420923169014031e+01,-3.634110718181679545e+01
2.000000000000000000e+00,5.691056262432272206e+01,-2.882143731498888428e+01
2.000000000000000000e+00,7.979595678525052449e+01,-5.285216479575322523e+01
2.000000000000000000e+00,7.807471626153301258e+01,-4.552160314950140929e+01
2.000000000000000000e+00,7.742497930221651359e+01,-5.562992261862716248e+01
2.000000000000000000e+00,7.869363367065191994e+01,-4.952275502985605726e+01
2.000000000000000000e+00,4.159692571350061741e+01,-1.526756828378944419e+01
2.000000000000000000e+00,7.720595572886203684e+01,2.236925930845282551e+01
2.000000000000000000e+00,4.565397110164549588e+01,-2.015208883965738806e+01
2.000000000000000000e+00,6.230880757718976781e+01,-2.803867291005411033e+01
2.000000000000000000e+00,5.118536679172508741e+01,-1.114764303079591201e+01
2.000000000000000000e+00,5.340468818833601716e+01,-4.506069061140527765e+01
2.000000000000000000e+00,5.251999372764096563e+01,-3.617662280557403420e+01
2.000000000000000000e+00,5.116956459605495411e+01,1.971387816448271835e+01
2.000000000000000000e+00,3.936621621445489438e+01,-3.232260218268912411e+01
2.000000000000000000e+00,5.697926814245596461e+01,-3.479467659214895292e+01
2.000000000000000000e+00,6.866186308173607244e+01,-1.434875849074278342e+01
2.000000000000000000e+00,6.854700547612830519e+01,-1.598957927802527124e+01
2.000000000000000000e+00,4.306206929474492284e+01,-1.925589775375018320e+01
2.000000000000000000e+00,7.471878421365173040e+01,3.641343710291877045e+01
2.000000000000000000e+00,7.547878334192192540e+01,-5.283790216513132521e+01
2.000000000000000000e+00,8.452882543371936208e+01,-2.430550249306604726e+01
2.000000000000000000e+00,7.445160648646952950e+01,-4.256941278205852797e+01


==> results/kolodziejczyk/zpammedsil_buildlabels_false.csv <==
a,b,c
0.000000000000000000e+00,-2.485436229891846338e+01,7.141643101650412007e+01
0.000000000000000000e+00,-3.272491880818567012e+01,5.752414537301468300e+01
0.000000000000000000e+00,-2.824479594883077738e+01,4.785467523020071212e+01
0.000000000000000000e+00,-3.562076793354535198e+01,5.066891126947371760e+01
0.000000000000000000e+00,-2.745839116493045751e+01,7.867874268282203332e+01
0.000000000000000000e+00,-3.241770347264891683e+01,4.936367596004424030e+01
0.000000000000000000e+00,-3.019705496863064909e+01,7.457918447694848396e+01
0.000000000000000000e+00,-2.110267997004007867e+01,1.064330919152400838e+02
0.000000000000000000e+00,-2.700166711547636922e+01,3.933135970731655107e+01
0.000000000000000000e+00,-3.297529270577648219e+01,4.785173115091925666e+01
0.000000000000000000e+00,-2.869497622017362559e+01,5.370661637119276577e+01
0.000000000000000000e+00,-2.396792528978879488e+01,6.160390765994271334e+01
0.000000000000000000e+00,-3.467815228132435834e+01,5.966508109644680502e+01
0.000000000000000000e+00,-3.376325061656783788e+01,4.616887506715939082e+01
0.000000000000000000e+00,-1.278035839137923446e+01,1.304876148943260432e+02


==> results/kolodziejczyk/zpammedsil_buildlabels_true.csv <==
a,b,c
0.000000000000000000e+00,-3.158031864991464843e+01,-1.196197700438631806e+01
0.000000000000000000e+00,-3.679016797367676617e+01,-8.001108710979375260e+00
0.000000000000000000e+00,-3.965420280934191766e+01,6.061060953237972448e+00
0.000000000000000000e+00,-3.826337729712593472e+01,6.908011613556701569e+00
0.000000000000000000e+00,-3.926912519031476734e+01,-3.300874741290012793e+00
0.000000000000000000e+00,-3.900176492804517636e+01,-1.279040433797789689e+01
0.000000000000000000e+00,-4.116535924156108450e+01,4.612356472401320673e+01
0.000000000000000000e+00,-3.942561545287646396e+01,-2.364680802997871822e+01
0.000000000000000000e+00,-3.780040629404409458e+01,-7.441874729195708582e+00
0.000000000000000000e+00,-4.164854031662523681e+01,1.348039250128413968e+01
0.000000000000000000e+00,-3.676065901000160352e+01,-4.483996552760011411e+00
0.000000000000000000e+00,-3.103091488668716025e+01,-1.921084573178842092e+01
0.000000000000000000e+00,-4.459340344744601481e+01,1.943336684274396120e+01
0.000000000000000000e+00,-4.136539702110020755e+01,-2.544161257983298441e+01
0.000000000000000000e+00,-4.119835256727516537e+01,-2.384108170753282518e+00
0.000000000000000000e+00,-3.418647198018715727e+01,1.036466330722284779e+00
0.000000000000000000e+00,-4.631967535803599390e+01,-1.999657650504448725e+01
0.000000000000000000e+00,-3.554861743538586438e+01,2.902354234629730456e+01
0.000000000000000000e+00,-4.190573081197825900e+01,-1.241050519315891520e+01
0.000000000000000000e+00,-4.031047710804056550e+01,6.931860245222441819e+00
0.000000000000000000e+00,-4.065427586290827833e+01,-3.602642940552036155e+00
0.000000000000000000e+00,-4.305968446862782883e+01,-1.993501262899495430e+01
0.000000000000000000e+00,-3.006474685152470272e+01,1.803330391968852808e+01
0.000000000000000000e+00,-4.441424559808445593e+01,-3.908179266942507279e+00
0.000000000000000000e+00,-4.387807338853178152e+01,-1.979179451945350010e+01
0.000000000000000000e+00,-3.565376214148628264e+01,3.136311277309981449e+01
0.000000000000000000e+00,-3.959196130469766928e+01,2.182843488139486254e+00
0.000000000000000000e+00,-4.033576117305528186e+01,4.970616449090236699e+00
0.000000000000000000e+00,-4.549839122390557122e+01,9.498629112784184869e+00
0.000000000000000000e+00,-3.264898868285800404e+01,-1.272738175588975196e+01
0.000000000000000000e+00,-3.744803852440990255e+01,-1.187252462827745880e+01
0.000000000000000000e+00,-3.912229513877937137e+01,-7.083979593202482050e+00
0.000000000000000000e+00,-3.821773453193889480e+01,4.012323915793879081e+01
0.000000000000000000e+00,-3.988733463669063894e+01,1.073473896973667152e+01
0.000000000000000000e+00,-3.958973865085216204e+01,1.062233823252831577e+01
0.000000000000000000e+00,-3.572571014415119350e+01,1.056761855061295563e+01
0.000000000000000000e+00,-3.827623723994332039e+01,-2.287373028411107789e+00
0.000000000000000000e+00,-3.623015650005897470e+01,2.902815803822986496e+01
0.000000000000000000e+00,-4.404700949229236784e+01,3.784904527967673715e+01
0.000000000000000000e+00,-4.197891415354939681e+01,-1.633988793007082885e+00
0.000000000000000000e+00,-3.557266664240079024e+01,2.860407268812743098e+01
0.000000000000000000e+00,-3.961613275706615411e+01,2.379412420004322470e+01
0.000000000000000000e+00,-3.492347690891654111e+01,3.574331795087847041e+01
0.000000000000000000e+00,-4.167524298740463706e+01,-9.315154984238025904e+00
0.000000000000000000e+00,-3.586483012293884087e+01,-2.168782131552656622e+01
0.000000000000000000e+00,-3.930911619262487733e+01,2.416882163761368929e+01
0.000000000000000000e+00,-3.635483164171837700e+01,-2.825629791732137477e-02
0.000000000000000000e+00,-4.373115769592668300e+01,-1.090526147692971115e+01
0.000000000000000000e+00,-3.500598562525022572e+01,2.097655644217867987e+01
0.000000000000000000e+00,-3.581400406583738061e+01,5.160126804939948464e+00
0.000000000000000000e+00,-4.875080922587534360e+01,-5.782954387385588646e+00
0.000000000000000000e+00,-3.894935457977145887e+01,7.550126948093478063e+00
0.000000000000000000e+00,-3.956647190197195130e+01,-1.947380476849972553e+01
0.000000000000000000e+00,-4.194412693372335355e+01,-2.119881397870515993e+00
0.000000000000000000e+00,-3.270698024195659315e+01,2.000122453752705098e+01
0.000000000000000000e+00,-3.873204143636967700e+01,3.485608033120082183e+01
0.000000000000000000e+00,-4.254734019839458625e+01,7.552417941982689342e+00
0.000000000000000000e+00,-4.642681139634726861e+01,-1.519055488017930422e+01
0.000000000000000000e+00,-4.031751790555312454e+01,-2.009507664290235279e-02
0.000000000000000000e+00,-3.325747311764232705e+01,-5.805572681582782835e+00
0.000000000000000000e+00,-4.511931204643417459e+01,-2.036078925754494762e+01
0.000000000000000000e+00,-4.317397072416233073e+01,-2.678033183686835272e+01
0.000000000000000000e+00,-3.679818260643003214e+01,-2.386843334400596817e+01
0.000000000000000000e+00,-3.791931949458521700e+01,9.853196222887590228e-01
0.000000000000000000e+00,-4.039887385331056180e+01,1.374864272489955574e+01
0.000000000000000000e+00,-4.635593850972735197e+01,-1.754896152563072675e+01
0.000000000000000000e+00,-3.601147551003302993e+01,-2.974719304247019913e-01
0.000000000000000000e+00,-3.578999412854522433e+01,2.064136874368294272e+01
0.000000000000000000e+00,-3.712070071183352127e+01,-1.164033779523826340e+01
0.000000000000000000e+00,-3.566706954549480457e+01,3.414127334108933098e+01
0.000000000000000000e+00,-3.394666322803076497e+01,-5.181047556678863408e+00
0.000000000000000000e+00,-2.924233872186250238e+01,2.043461759734318051e+01
0.000000000000000000e+00,-3.753033931111665567e+01,1.588908146433937674e+01
0.000000000000000000e+00,-4.030313272343352082e+01,4.608111979580455397e+01
0.000000000000000000e+00,-4.087437988877567818e+01,3.340131662988621741e+00
0.000000000000000000e+00,-3.785495811161763413e+01,1.302746076885585857e+01
0.000000000000000000e+00,-4.101388189699106590e+01,-1.901935771330448688e+01
0.000000000000000000e+00,-4.944988602739199735e+01,-2.525232578492034818e+01
0.000000000000000000e+00,-4.007504745988431694e+01,-3.092246615358632766e+01
0.000000000000000000e+00,-4.246382446846657643e+01,4.828841848433983230e+00
0.000000000000000000e+00,-4.316864019066137104e+01,-3.917725057147584522e+01
0.000000000000000000e+00,-3.800629559856804462e+01,6.155831129930169343e-01
0.000000000000000000e+00,-4.289527090094588857e+01,-3.237308963992510513e+01
0.000000000000000000e+00,-4.073848343367832570e+01,3.436210015632114079e+01
0.000000000000000000e+00,-3.975425902310067272e+01,2.606961817905327905e+01
0.000000000000000000e+00,-4.489211148197303913e+01,-2.214993267362280704e+01
0.000000000000000000e+00,-3.629781008011675425e+01,3.501418670346140516e+01
0.000000000000000000e+00,-3.563509839210377095e+01,3.725536573058816003e+01
0.000000000000000000e+00,-3.986821544616346102e+01,-3.432671417931143765e+01
0.000000000000000000e+00,-4.426626693059304074e+01,3.057355580560026809e+01
0.000000000000000000e+00,-3.274176189218361088e+01,-4.137987098227056570e+00
0.000000000000000000e+00,-3.813613528271707054e+01,1.746444589232145717e+01
0.000000000000000000e+00,-4.072793395074344858e+01,1.181512497295623021e+01
0.000000000000000000e+00,-4.322456517583452040e+01,-2.218265289823770914e+00
0.000000000000000000e+00,-2.626929522896522329e+01,1.910180044429854362e+01
0.000000000000000000e+00,-3.867784580208284950e+01,2.561808291802924842e+01
0.000000000000000000e+00,-4.400038869580431822e+01,-4.434949337526686719e+01
0.000000000000000000e+00,-4.475572087206374050e+01,1.974333931585700341e+01
0.000000000000000000e+00,-3.876815087611023358e+01,1.684031174109496476e+01
0.000000000000000000e+00,-3.557299974717822266e+01,3.206493828597910323e+01
0.000000000000000000e+00,-4.193120342370369258e+01,2.179543815886464131e+01
0.000000000000000000e+00,-3.870462585992085280e+01,5.700172224948136801e+00
0.000000000000000000e+00,-3.706194232479484185e+01,1.417568472840502380e+01
0.000000000000000000e+00,-4.565122828575736236e+01,-5.172002826115579488e+00
0.000000000000000000e+00,-4.391164345660519075e+01,-3.411249466960939003e+01
0.000000000000000000e+00,-4.774678624434897500e+01,-2.621010576747285370e+01
0.000000000000000000e+00,-5.327076766854790435e+01,1.061199195545244756e+01
0.000000000000000000e+00,-4.754902760265417783e+01,1.467209869293331970e+01
0.000000000000000000e+00,-4.375242592194528157e+01,-4.280124913344359072e+01
0.000000000000000000e+00,-3.695000117992208288e+01,1.036728732157188837e+01
0.000000000000000000e+00,-4.217324264683783497e+01,-6.328489183791952577e+00
0.000000000000000000e+00,-3.950824117682861925e+01,-3.137100403290679296e+01
0.000000000000000000e+00,-4.523671515210043026e+01,-4.570086995089855009e+01
0.000000000000000000e+00,-2.969599451715669503e+01,-6.610037985970220298e+00
0.000000000000000000e+00,-4.466446316733989619e+01,6.619430775932349853e+00
0.000000000000000000e+00,-3.344351192035740183e+01,3.431656421534794532e+01
0.000000000000000000e+00,-4.639787246230873308e+01,-4.924380202766535319e+01
0.000000000000000000e+00,-3.658243700548340627e+01,1.158988995956381274e+00
0.000000000000000000e+00,-4.371123122632458546e+01,-9.044055629610312508e+00
0.000000000000000000e+00,-3.850990192296680448e+01,1.562205131544423686e+01
0.000000000000000000e+00,-4.420330849010164087e+01,-5.090135674638223584e+00
0.000000000000000000e+00,-3.292542874687404719e+01,-3.936639327289567225e-01
0.000000000000000000e+00,-4.883226279005760517e+01,-2.910401965825370851e+01
0.000000000000000000e+00,-3.404661709532119573e+01,2.147666573680558244e+01
0.000000000000000000e+00,-4.599636261939189552e+01,-2.959367625159912762e+01
0.000000000000000000e+00,-4.374855588151375940e+01,-1.040319294193161248e+01
0.000000000000000000e+00,-5.133461099654760318e+01,-1.957334388121376634e+01
0.000000000000000000e+00,-4.993074753849229808e+01,-3.823561867519196511e+01
0.000000000000000000e+00,-3.249700561924600350e+01,-1.626783203285725676e+01
0.000000000000000000e+00,-5.448053251381012529e+01,-4.791961428279801538e+01
0.000000000000000000e+00,-4.492264695961395660e+01,-3.049211164147269315e+01
0.000000000000000000e+00,-4.270142376203056500e+01,-3.992330592847604720e+01
0.000000000000000000e+00,-4.559991017022163362e+01,-2.835207613559237672e+01
0.000000000000000000e+00,-4.770902700242072569e+01,-2.890878258009984947e+01
0.000000000000000000e+00,-5.046116276889521401e+01,-5.390323942976994687e+01
0.000000000000000000e+00,-5.256070073072965698e+01,-4.626312975919656623e+01
0.000000000000000000e+00,-4.747814585265389553e+01,-6.342805530999248020e+01
0.000000000000000000e+00,-5.306803212025064198e+01,-2.839280489905427984e+01
0.000000000000000000e+00,-4.905701892792793473e+01,-4.355779516909816351e+01
0.000000000000000000e+00,-5.024825844044406153e+01,-1.985581599192002145e+01
0.000000000000000000e+00,-4.602837163768824524e+01,1.162359885745826438e-01
0.000000000000000000e+00,-4.459215684904665267e+01,-1.939484516194419683e+01
0.000000000000000000e+00,-4.225543792492371864e+01,-5.318817400421699659e+01
0.000000000000000000e+00,-4.722056538369842116e+01,-3.186680033523634492e+01
0.000000000000000000e+00,-5.245906334792943682e+01,-4.218277330708779260e+01
0.000000000000000000e+00,-4.762620712204425644e+01,-3.204994204410696312e+01
0.000000000000000000e+00,-4.764643253288596725e+01,-3.570565912350375726e+01
0.000000000000000000e+00,-4.724281629238797819e+01,-1.070225227226052667e+01
0.000000000000000000e+00,-4.733940149396183728e+01,-2.769242170190833363e+01
0.000000000000000000e+00,-5.308988884907135741e+01,-5.949274996225916823e+01
0.000000000000000000e+00,-4.576447094530823279e+01,-3.922952500034996604e+01
0.000000000000000000e+00,-5.568471272343642653e+01,-3.476302807178560528e+01
0.000000000000000000e+00,-4.943785910793111071e+01,-3.599426426220491493e+01
0.000000000000000000e+00,-5.750334411635078169e+01,-2.398559175125678422e+01
0.000000000000000000e+00,-3.030307433383156379e+01,-2.982971451083400893e+01
0.000000000000000000e+00,-5.650967618777855250e+01,-3.418173365949792952e+01
0.000000000000000000e+00,-3.786654817617948510e+01,-2.142963327822284114e+01
0.000000000000000000e+00,-4.803910341174564991e+01,-6.905298073402003745e+00
0.000000000000000000e+00,-4.821031980140503492e+01,-6.564366404726783344e+01
0.000000000000000000e+00,-5.474561737162236597e+01,-3.516998368961109378e+01
0.000000000000000000e+00,-5.127960270234665074e+01,-4.254146737051457450e+01
0.000000000000000000e+00,-4.454106634545534860e+01,-1.321799213812216323e+01
0.000000000000000000e+00,-4.782475046082297609e+01,-4.162991874364659850e+01
0.000000000000000000e+00,-5.281076926809715388e+01,-6.822103125194517759e+01
0.000000000000000000e+00,-5.619470343258147693e+01,-4.536076203276057583e+01
0.000000000000000000e+00,-4.519570678428659249e+01,-3.686237208161981016e+01
0.000000000000000000e+00,-3.783119958171668173e+01,-2.462777460305384736e+01
0.000000000000000000e+00,-4.779296377557527364e+01,-3.616910440226860146e+01
0.000000000000000000e+00,-5.155595707520112825e+01,-2.663960687713833053e+01
0.000000000000000000e+00,-4.487523550470028511e+01,-4.256926934941115093e+01
0.000000000000000000e+00,-5.211051758881747276e+01,-1.641291355811813446e+01
0.000000000000000000e+00,-5.518772155907444699e+01,-4.575809213150446197e+01
0.000000000000000000e+00,-4.272936277368675917e+01,-9.854855397552888974e+00
0.000000000000000000e+00,-5.608838524182348806e+01,-3.018168480023135913e+01
0.000000000000000000e+00,-4.064702974870617425e+01,-3.431288597231249327e+01
0.000000000000000000e+00,-4.218748519715554579e+01,-5.387670299520149086e+00
0.000000000000000000e+00,-3.462661982359516344e+01,-3.536008004720441278e+01
0.000000000000000000e+00,-5.308293029338200597e+01,-3.758200547092032906e+01
0.000000000000000000e+00,-5.162255091933707263e+01,-4.623763078148247274e+01
0.000000000000000000e+00,-4.885550859222875886e+01,-5.580353791382069062e+01
0.000000000000000000e+00,-4.849379748294023784e+01,-2.271288410933576785e+01
0.000000000000000000e+00,-4.982649690306700307e+01,-2.408832744079993660e+01
0.000000000000000000e+00,-4.777568450277041734e+01,-1.604854081161649759e+01
0.000000000000000000e+00,-4.952161261853319729e+01,-2.546772590956241444e+01
0.000000000000000000e+00,-4.379146950913734315e+01,-2.117398073494988964e+01
0.000000000000000000e+00,-5.083191839435959736e+01,-5.947231959500961551e+01
0.000000000000000000e+00,-4.960806565203289153e+01,-3.865241046124886992e+01
0.000000000000000000e+00,-4.985509048872151538e+01,-3.899689302260034651e+01
0.000000000000000000e+00,-5.163659571544784654e+01,-4.855311132835760901e+01
0.000000000000000000e+00,-5.417163280647572776e+01,-2.629532922088140623e+01
0.000000000000000000e+00,-3.258084464355372489e+01,-5.607017239025510236e+01
0.000000000000000000e+00,-5.750373997988877761e+01,-3.746777729250116806e+01
0.000000000000000000e+00,-4.788785940084925130e+01,-6.438474186824069534e+01
0.000000000000000000e+00,-3.880782114307329778e+01,-2.861496581546143858e+01
0.000000000000000000e+00,-4.981795162445916958e+01,-2.537029588760055532e+01
0.000000000000000000e+00,-4.119867296326841455e+01,-2.618866041189447458e+01
0.000000000000000000e+00,-4.621370443170305720e+01,-2.644490757359394451e+01
0.000000000000000000e+00,-5.196656706403526726e+01,-4.005966981361648749e+01
0.000000000000000000e+00,-4.121195153896634622e+01,3.012663782393865830e+01
0.000000000000000000e+00,-5.353924343175916789e+01,-8.146476625631670743e+00
0.000000000000000000e+00,-5.003425187504921468e+01,-2.737000319840365137e+01
0.000000000000000000e+00,-5.933912580553619875e+01,-3.250174649481203915e+01
0.000000000000000000e+00,-5.077943661875080039e+01,-3.679279844530119448e+01
0.000000000000000000e+00,-4.933155257142825434e+01,9.489155600393544887e+00
0.000000000000000000e+00,-4.630770856980807082e+01,-3.184736002202152694e+00
0.000000000000000000e+00,-3.846690470793250682e+01,1.237203650682464762e+01
0.000000000000000000e+00,-4.625901546856359658e+01,-2.791422980364531181e+00
0.000000000000000000e+00,-5.117557872118849360e+01,-2.815435460192584571e+01
0.000000000000000000e+00,-4.934985473817281587e+01,-1.138526578324355576e+01
0.000000000000000000e+00,-5.571937500267848264e+01,-2.188287988122414518e+01
0.000000000000000000e+00,-5.166022473755891298e+01,-1.322928213278784781e+01
0.000000000000000000e+00,-4.779674232031273107e+01,-3.115400284075618842e+01
0.000000000000000000e+00,-5.227386790771516445e+01,-3.736909229614639116e+01
0.000000000000000000e+00,-4.367920157268088133e+01,-1.136544169521199965e+00
0.000000000000000000e+00,-5.607169411293119055e+01,-2.399276427421196800e+01
0.000000000000000000e+00,-5.464903474641430847e+01,-2.517379769814247048e+00
0.000000000000000000e+00,-5.109100344598361687e+01,-1.576900754535687987e+01
0.000000000000000000e+00,-4.360690979317155325e+01,1.054332486892724319e+01
0.000000000000000000e+00,-4.398186086573684861e+01,7.185193965768493563e+00
0.000000000000000000e+00,-5.585879524923049644e+01,-2.797354308019346547e+01
0.000000000000000000e+00,-3.721615617324422942e+01,1.212713648035223279e+01
0.000000000000000000e+00,-4.300058445653493777e+01,-1.490340292972591918e+01
0.000000000000000000e+00,-4.981552660062064319e+01,-5.908985991436081164e+00
0.000000000000000000e+00,-4.952470070285048820e+01,-9.624990030924738704e+00
0.000000000000000000e+00,-5.144034762236839242e+01,-3.936147251241762746e+01
0.000000000000000000e+00,-4.970568571724782458e+01,4.787605308315975527e+00
0.000000000000000000e+00,-4.993327033899539202e+01,-1.214205445618415524e+01
0.000000000000000000e+00,-5.542693566531092131e+01,2.648692325966972572e+00
0.000000000000000000e+00,-5.213491833981452572e+01,-4.145351400724114654e+01
0.000000000000000000e+00,-5.796412719321970286e+01,-3.463585673368517348e+01
0.000000000000000000e+00,-4.880676778416275141e+01,3.500271274197402249e+00
0.000000000000000000e+00,-5.296058713146548058e+01,6.951271038787056433e+00
0.000000000000000000e+00,-4.420664045217080940e+01,-3.942108640129708963e+00
0.000000000000000000e+00,-4.738643731710512697e+01,3.354154810747078219e+00
0.000000000000000000e+00,-5.649455463092373719e+01,-1.701802217525097305e+01
0.000000000000000000e+00,-5.372556688911731015e+01,-1.327963797371505983e+01
0.000000000000000000e+00,-4.953333267532355677e+01,-3.891854169588453516e+01
0.000000000000000000e+00,-5.628300498218581538e+01,-5.119389701440884721e+01
0.000000000000000000e+00,-5.074051796888524279e+01,-4.154181556148283327e+00
0.000000000000000000e+00,-5.434931345608431741e+01,-3.303076594676011002e+00
0.000000000000000000e+00,-4.994064161316113371e+01,1.756870697804271231e+01
0.000000000000000000e+00,-5.378030084726745486e+01,-2.439789909251253519e+01
0.000000000000000000e+00,-4.933415648840839651e+01,-4.437866213656553782e+01
0.000000000000000000e+00,-5.083338015416265421e+01,4.933645883345463723e+00
0.000000000000000000e+00,-6.035973118300956486e+01,-2.116174909771336843e+01
0.000000000000000000e+00,-4.303605317723270218e+01,1.222164380645023130e+01
0.000000000000000000e+00,-4.077735268069222485e+01,-2.716239928098732648e+01
0.000000000000000000e+00,-4.803005803460094114e+01,-2.578486009649094157e+01
0.000000000000000000e+00,-5.552733147891569843e+01,-4.844161206884815840e+01
0.000000000000000000e+00,-5.510773481397663431e+01,-3.540165059974071227e+01
0.000000000000000000e+00,-5.135734568749551698e+01,-5.237741197738527177e+01
0.000000000000000000e+00,-4.628313535650750055e+01,-1.019642193601834812e+01
0.000000000000000000e+00,-5.286135260102096112e+01,-5.209406208069216149e+01
0.000000000000000000e+00,-4.092570790295681604e+01,1.302890546876149180e+01
0.000000000000000000e+00,-5.449299885274072608e+01,-4.383163921410748998e+01
0.000000000000000000e+00,-4.700745911137935451e+01,1.676105854327424893e+01
0.000000000000000000e+00,-3.823826919586603168e+01,1.927043547080879549e+01
0.000000000000000000e+00,-4.259797917663404121e+01,1.459089202877057545e+01
0.000000000000000000e+00,-5.440603412356016833e+01,-1.658436492227680503e+01
0.000000000000000000e+00,-4.804276769350096288e+01,-4.532239515928908702e+01
0.000000000000000000e+00,-5.254010951423514086e+01,-5.333989733141420686e+01
0.000000000000000000e+00,-5.333251828887250667e+01,-2.105729351773710079e+01
0.000000000000000000e+00,-5.393253994956308617e+01,-1.662793364822368503e+01
0.000000000000000000e+00,-5.451410614336204219e+01,-4.208828504856111863e+01
0.000000000000000000e+00,-4.316993651520128594e+01,-3.560757808771725053e+01
0.000000000000000000e+00,-3.529414982754189367e+01,3.640796664920974202e+00
0.000000000000000000e+00,-4.899468454264987827e+01,-1.702694387736417170e+01
0.000000000000000000e+00,-4.956547891654795990e+01,-6.983526031157008163e+01
0.000000000000000000e+00,-4.623602456510317893e+01,-7.816996498060332366e-01
0.000000000000000000e+00,-5.388278572888064133e+01,-3.766895630293335984e+01
0.000000000000000000e+00,-4.316983652116785919e+01,-6.338188778945424318e+00
0.000000000000000000e+00,-4.023912729817081413e+01,-2.595231062905008823e+00
0.000000000000000000e+00,-4.912923453525506545e+01,-2.782890040703042800e+01
0.000000000000000000e+00,-4.048947644569300053e+01,-4.594014435726430889e+01
0.000000000000000000e+00,-5.076276414706175188e+01,-1.495974268459599443e+01
0.000000000000000000e+00,-4.612707711460398485e+01,-6.137448171914900996e+00
0.000000000000000000e+00,-4.338013559619091808e+01,2.586166683438359204e+00
0.000000000000000000e+00,-4.777808774638684497e+01,-2.957441611967403716e+01
0.000000000000000000e+00,-4.618791734220631184e+01,3.006024786330054255e+01
0.000000000000000000e+00,-4.646426348473270451e+01,-6.022393577145063404e+01
0.000000000000000000e+00,-7.923849298735683444e-01,-3.824758325337004994e+00


==> results/kolodziejczyk/zpamsil_buildlabels1_false.csv <==
a,b,c
1.000000000000000000e+00,-4.346635182692132560e+00,-3.519644296774797709e+01
1.000000000000000000e+00,-4.765214506187898102e+00,-1.238769205478780400e+01
1.000000000000000000e+00,-7.551369733862777878e+00,-1.316453645350521917e+01
1.000000000000000000e+00,-1.270513945179580517e+01,-1.398561254023957190e+01
1.000000000000000000e+00,-1.686515039366391910e+00,-7.357725561152289373e+00
1.000000000000000000e+00,-9.029733292823687307e+00,-1.168283648595558333e+01
1.000000000000000000e+00,-9.101724526850595964e+00,-1.620184911047363130e+01
1.000000000000000000e+00,4.829075488298417707e-01,-7.626498463608070821e+00
1.000000000000000000e+00,-2.304564453456166007e+00,-2.477863308907091522e+01
1.000000000000000000e+00,-7.685871685579615864e+00,-2.102093341852507891e+01
1.000000000000000000e+00,3.804959997805187899e-01,-1.515117323107294744e+01
1.000000000000000000e+00,1.941132991861678425e+00,-9.737479320047487619e+00
1.000000000000000000e+00,-8.837560075478913646e+00,-1.005402553113242625e+01
1.000000000000000000e+00,-5.555108802715289507e+00,-1.541293195993250364e+01
1.000000000000000000e+00,-8.224060508150579096e+00,-2.398903476565910964e+01
1.000000000000000000e+00,-1.112800711805001264e+01,-2.881408381850548395e+01
1.000000000000000000e+00,-1.291319852994848461e+01,-1.553171738505296773e+01
1.000000000000000000e+00,-1.406391347759505983e+01,-1.445894725668556724e+01
1.000000000000000000e+00,-1.509723766302847991e+01,-1.387945579713749567e+01
1.000000000000000000e+00,-1.128287392314967974e+01,-7.123454009825647582e+00
1.000000000000000000e+00,-1.425752684616355914e+01,-1.258863051051410231e+01
1.000000000000000000e+00,-1.017522330673944353e+01,-1.152171880277477811e+01
1.000000000000000000e+00,-2.187298999718899406e+00,-1.623314588454594798e+01
1.000000000000000000e+00,6.502357884701009283e+00,-1.070326413892740725e+01
1.000000000000000000e+00,-3.139974755442417109e+00,-8.512166701569045202e+00
1.000000000000000000e+00,-2.261506580228635599e+00,-1.596420642516456745e+01
1.000000000000000000e+00,-1.540049479817019851e+01,-1.230235296699637715e+01
1.000000000000000000e+00,9.775703636862985713e-01,-3.755859751964076310e+01
1.000000000000000000e+00,4.732674418338417510e+00,-1.082958515835067281e+01
1.000000000000000000e+00,-1.016250243089656813e+01,-1.059373455818447951e+01
1.000000000000000000e+00,2.677175828398846935e+00,-1.259982082007613080e+01


==> results/kolodziejczyk/zpamsil_buildlabels1_true.csv <==
a,b,c
1.000000000000000000e+00,8.347724405174558271e+00,6.446710391580474209e+01
1.000000000000000000e+00,-8.915505338592222273e+00,6.193298436961247599e-01
1.000000000000000000e+00,-6.302604161184948595e+00,2.676659302262110174e+01
1.000000000000000000e+00,-9.334479639516960248e+00,1.771087709791577591e+00
1.000000000000000000e+00,-2.460811834218779373e-02,1.510433406684292734e+01
1.000000000000000000e+00,4.863047975596779260e+00,6.725933548753086200e+01
1.000000000000000000e+00,-4.040133171377299881e+00,4.093496741058818600e+01
1.000000000000000000e+00,-4.382741841123380944e+00,7.032947443141229549e+00
1.000000000000000000e+00,-9.889036226833642473e+00,1.854757326146683027e+01
1.000000000000000000e+00,-8.352191407149827995e+00,6.136644533561800330e+01
1.000000000000000000e+00,1.863009244278126308e+00,7.462280538753641679e+01
1.000000000000000000e+00,-7.761245110891040078e+00,2.305933993543874294e+01
1.000000000000000000e+00,-1.563861067142624606e+01,2.892117180242213692e+01
1.000000000000000000e+00,-3.774832748546264050e+00,2.102801670299448844e+01
1.000000000000000000e+00,-3.094853401010715821e+00,1.910136003750524836e+00
1.000000000000000000e+00,-1.493599642709933129e+01,5.639509485886881635e+01
1.000000000000000000e+00,-1.723862149997040305e+01,1.206981134773240782e+01
1.000000000000000000e+00,-4.301038817755400423e+00,2.319342176961037438e+01
1.000000000000000000e+00,-1.014414155239417958e+01,5.315714424190026222e+01
1.000000000000000000e+00,-3.733465067229971179e+00,1.036091389854130007e+01
1.000000000000000000e+00,-1.926115210024267999e+00,-1.674070788931632525e-01
1.000000000000000000e+00,1.439068686313854095e-01,1.156364598103462038e+00
1.000000000000000000e+00,-5.221896883173764436e+00,6.346881808163616689e+00
1.000000000000000000e+00,-3.652990513979560649e+00,1.768467604726701481e+01
1.000000000000000000e+00,-8.594945847263947059e+00,-2.899252522186501757e+00
1.000000000000000000e+00,-7.783969844025267371e+00,2.212087979989726350e+01
1.000000000000000000e+00,-8.152897165471735264e+00,2.967971911144411834e+01
1.000000000000000000e+00,-9.700256704952675335e+00,5.792538643748779492e+01
1.000000000000000000e+00,-3.095192388341131418e-01,1.106702214660572814e+01
1.000000000000000000e+00,-3.643373200228260611e+00,7.516272714936194177e+01
1.000000000000000000e+00,-4.543360551829978000e+00,2.694810711594734087e+01
1.000000000000000000e+00,-4.908625582444567037e+00,7.296417790169040529e+01
1.000000000000000000e+00,-3.191827968357196177e+00,3.507721504083284714e+01
1.000000000000000000e+00,-6.613423538032000337e+00,1.017194282157797147e+01
1.000000000000000000e+00,-1.297180147173572884e+01,3.707873488532407169e+00
1.000000000000000000e+00,-8.333055471869910136e+00,3.229289402372548068e+01
1.000000000000000000e+00,-8.780898789364165680e+00,7.191517479445309391e+01
1.000000000000000000e+00,-8.888480447780201743e+00,3.899080258353328787e+01
1.000000000000000000e+00,-8.373985530747404482e+00,5.042619686371021714e+01
1.000000000000000000e+00,-6.919925822037740204e-01,4.827383368011648201e+01
1.000000000000000000e+00,-1.549087568356401157e+01,8.592306659811898006e-01
1.000000000000000000e+00,1.322265385937519522e+00,5.955974360146247193e+01
1.000000000000000000e+00,-4.910661954447071764e+00,2.261237878523880340e+01
1.000000000000000000e+00,-6.345474616407638990e+00,9.432174274245399559e+00
1.000000000000000000e+00,-1.567093926363201994e+01,3.505051310132596409e+00
1.000000000000000000e+00,-9.319339433873821577e+00,3.139717547182548785e+01
1.000000000000000000e+00,-8.116005879992620464e+00,3.739377745951053100e+01
1.000000000000000000e+00,-3.179454123152053668e+00,9.448010515596127590e+00
1.000000000000000000e+00,-1.153060599037248890e+00,3.699736204330596578e+00
1.000000000000000000e+00,-8.836089777739058349e+00,-1.435775020364031596e+00
1.000000000000000000e+00,-3.621078898196611995e+00,1.520535839381681065e+01
1.000000000000000000e+00,6.777845329289324816e+00,9.569833550765714847e+01
1.000000000000000000e+00,-3.653132187722689661e+00,5.530457466006490108e+01
1.000000000000000000e+00,-8.924437899972938126e+00,2.667929245008305728e+01
1.000000000000000000e+00,9.281094796636694122e-01,6.420565325143353164e+01
1.000000000000000000e+00,-4.062931402833475758e+00,6.128521203187202104e+01
1.000000000000000000e+00,2.918717936047294792e+00,1.317408090336425914e+02
1.000000000000000000e+00,1.133665281346380782e+00,3.654548294399676678e+01
1.000000000000000000e+00,1.225173532256691900e+00,3.137411590017949337e+01
1.000000000000000000e+00,-7.567775804808766438e+00,3.918983749696564445e+01
1.000000000000000000e+00,-7.455030000817148839e+00,5.203407875525015669e+01
1.000000000000000000e+00,-7.094905937880379376e+00,-1.304622894504904318e+00
1.000000000000000000e+00,-2.925545979030066412e+00,4.439432523539323228e+01
1.000000000000000000e+00,-6.024100069370449617e+00,7.576365293046151805e+00
1.000000000000000000e+00,-5.067653612920401507e+00,3.530519880324265358e+01
1.000000000000000000e+00,-1.074943975575168764e+01,1.517463727138636465e+01
1.000000000000000000e+00,4.508174377057518889e+00,1.034539241508898613e+02
1.000000000000000000e+00,-9.795051786759072510e-01,5.594147675435544187e+01
1.000000000000000000e+00,6.404669066484345308e+00,5.149134649931660590e+01
1.000000000000000000e+00,-5.159897826349942207e+00,4.999488643791719511e+01
1.000000000000000000e+00,-1.694480628690217427e+00,4.658106513336115739e+01
1.000000000000000000e+00,5.446197839835820176e-01,4.576633649500932677e+01
1.000000000000000000e+00,-6.018519195601336413e+00,8.759144237441016401e+01
1.000000000000000000e+00,-4.811596756190804847e+00,2.795398922529581665e+00
1.000000000000000000e+00,1.431219531170396797e+00,6.508047364690901304e+01
1.000000000000000000e+00,3.416064743157452011e-01,7.580024177094209392e+01
1.000000000000000000e+00,1.576090187765130324e+00,7.341021741369009135e+01
1.000000000000000000e+00,-1.025216475188635279e+01,8.233066339917277787e+01
1.000000000000000000e+00,-7.637752190230318483e+00,3.733776965137624160e+01
1.000000000000000000e+00,-8.322400889763741816e+00,6.893027214618592780e+01
1.000000000000000000e+00,3.451521008267560919e+00,1.528708964117847025e+01
1.000000000000000000e+00,5.666977499462019452e+00,5.255476173555580033e+01
1.000000000000000000e+00,-5.675047225508974336e+00,8.924116778170315456e+01
1.000000000000000000e+00,-2.144073674219536763e+00,1.068610015260384749e+01
1.000000000000000000e+00,-1.251300421712525157e+01,6.549949414809087500e+01
1.000000000000000000e+00,-5.806249683967385167e+00,7.221481342280563354e+01
1.000000000000000000e+00,-2.810972811887122447e+00,2.630727990521247861e+01
1.000000000000000000e+00,2.049520621621688132e+00,9.158574640597532834e+01
1.000000000000000000e+00,9.418250033228028339e-01,7.866076711829961710e+01
1.000000000000000000e+00,-2.212562421256267786e+00,8.301162409901395733e+01
1.000000000000000000e+00,1.159130585245675249e+00,7.769395434895358221e+01
1.000000000000000000e+00,-1.616208719878178712e+01,6.339964554927720286e+01
1.000000000000000000e+00,-1.219524140459829198e+01,5.970630078853056943e+01
1.000000000000000000e+00,2.011585896788806505e+00,6.508773248120715493e+01
1.000000000000000000e+00,-7.630592136051622454e+00,3.936696022981909948e+01
1.000000000000000000e+00,-9.590782702783466007e+00,1.805576825464014235e+01
1.000000000000000000e+00,5.955381750625153181e+00,1.380034410691108349e+02
1.000000000000000000e+00,-2.729566764960960956e+00,4.686334391538433408e+01
1.000000000000000000e+00,-3.202513451701264113e+00,-4.813272136706788551e+00
1.000000000000000000e+00,8.143927644009874456e+00,8.292586264165267096e+01
1.000000000000000000e+00,2.988790454338613678e+00,9.554008129725023934e+01
1.000000000000000000e+00,-1.973906032776669539e+00,1.407617617641120233e+01
1.000000000000000000e+00,3.941340302283375951e+00,4.382038806422880128e+01
1.000000000000000000e+00,4.033443760536785661e-01,9.153109634450626686e+01
1.000000000000000000e+00,2.109948128387220567e+00,3.488045162407475175e+01
1.000000000000000000e+00,-6.943397710094488140e+00,4.028770240479531850e+01
1.000000000000000000e+00,4.860194826605498619e+00,1.496186070394581868e+01
1.000000000000000000e+00,-3.740739890194896056e+00,7.540195856241510342e+01
1.000000000000000000e+00,1.305291867650480331e+00,2.732845077193393735e+01
1.000000000000000000e+00,-1.216353463639206378e+00,8.578843327293937193e+01
1.000000000000000000e+00,-6.014468992067900643e-01,4.967709843744720466e+00
1.000000000000000000e+00,-3.045561154811461613e+00,2.063555037195468955e+01
1.000000000000000000e+00,5.570514443796590331e-01,1.020660354249256407e+01
1.000000000000000000e+00,1.264476259620992860e+00,5.409755065818485775e+01
1.000000000000000000e+00,-4.127433145326276254e+00,9.452320449617705833e+01
1.000000000000000000e+00,-2.256466945988740758e+00,-4.079158945272319259e-01
1.000000000000000000e+00,-1.220116954646847951e+01,7.868238013239931661e+01
1.000000000000000000e+00,-3.728452413269127130e-01,9.755437472759608264e-01
1.000000000000000000e+00,-1.304086459811138798e+00,1.476261236508248409e+01
1.000000000000000000e+00,9.067873668117991670e+00,3.963291177100560958e+01
1.000000000000000000e+00,1.884290687591619662e+00,6.590925289329267400e+01
1.000000000000000000e+00,2.106187116860696928e+00,7.709162538561294298e+01
1.000000000000000000e+00,1.392434310534776065e+00,4.858679374974003906e+01
1.000000000000000000e+00,-6.441091097500457607e+00,8.344147124426038431e+01
1.000000000000000000e+00,-7.659622849793179533e+00,3.641456900485844983e+01
1.000000000000000000e+00,-1.603206207036298636e+01,2.604399532218045721e+01
1.000000000000000000e+00,1.643890057355286771e+01,6.925683509292443318e+01


==> results/kolodziejczyk/zpamsil_buildlabels2_false.csv <==
a,b,c
2.000000000000000000e+00,2.433795932270042073e+01,2.321533140707514420e+01
2.000000000000000000e+00,3.714172969138808611e+01,5.926325985415796538e+01
2.000000000000000000e+00,3.669840311559913459e+01,5.410872856515963036e+01


==> results/kolodziejczyk/zpamsil_buildlabels2_true.csv <==
a,b,c
2.000000000000000000e+00,5.642943475035864509e+01,-1.415604503415755033e+01
2.000000000000000000e+00,4.679905674445415542e+01,-2.548674912776656143e+00
2.000000000000000000e+00,5.530677109609435149e+01,-1.564004435070732058e+01
2.000000000000000000e+00,5.463721752687604294e+01,-6.435234409832668234e+01
2.000000000000000000e+00,4.139058517791227132e+01,4.601169589490314138e+01
2.000000000000000000e+00,4.992318540291717710e+01,-6.572335635820353517e+00
2.000000000000000000e+00,5.029283931283429609e+01,-2.465273484988383501e+01
2.000000000000000000e+00,4.588510668775211343e+01,-2.213128676149978702e+01
2.000000000000000000e+00,4.083862457724377037e+01,4.986428311198525876e+01
2.000000000000000000e+00,5.884704981567355020e+01,-2.302923415460992018e+01
2.000000000000000000e+00,3.886219288356394230e+01,-2.653367457246894290e+01
2.000000000000000000e+00,5.030480265518297500e+01,-3.260885793231488350e+01
2.000000000000000000e+00,5.214453322672538604e+01,-3.752600676046726846e+01
2.000000000000000000e+00,5.478193735411427667e+01,-1.011577908376338364e+01
2.000000000000000000e+00,3.804859725471881404e+01,-3.832925336315344822e+01
2.000000000000000000e+00,5.239429747903477619e+01,-1.526701058831059576e+01
2.000000000000000000e+00,4.905085748185233285e+01,-3.855641130249896520e+01
2.000000000000000000e+00,6.697672390209928039e+01,-3.914251610811655979e+01
2.000000000000000000e+00,6.170436806239400340e+01,-4.283355907051731037e+01
2.000000000000000000e+00,4.593749188363503322e+01,9.155344020808051653e+00
2.000000000000000000e+00,4.023043906599753683e+01,-1.867478153687163456e+01
2.000000000000000000e+00,4.687631891135164608e+01,-1.207486371931620361e+01
2.000000000000000000e+00,4.868977968095321529e+01,-4.125831498491153582e+01
2.000000000000000000e+00,4.321282394596740772e+01,-4.173373523952929531e+01
2.000000000000000000e+00,4.870187594088252325e+01,3.458910150146088380e+00
2.000000000000000000e+00,4.587342658895813940e+01,1.921345070336302285e+01
2.000000000000000000e+00,4.859838125388680652e+01,-2.361444615565402305e+00
2.000000000000000000e+00,4.921997292927217416e+01,3.941337681809007876e+01
2.000000000000000000e+00,4.323770814116494421e+01,-1.496180006330894097e+00
2.000000000000000000e+00,4.746661090285039819e+01,-5.425432843567038077e+01
2.000000000000000000e+00,5.407952874953508626e+01,-1.585594259193021216e+00
2.000000000000000000e+00,5.717363599810372676e+01,-1.778741105495841879e+01
2.000000000000000000e+00,5.257445108406228229e+01,-1.192752558269886798e+01
2.000000000000000000e+00,6.730997311037754116e+01,-8.260664544216696825e+00
2.000000000000000000e+00,4.241126909519037724e+01,1.409403614041579544e+01
2.000000000000000000e+00,3.425798519929390551e+01,-4.982026340783520624e+01
2.000000000000000000e+00,3.945443738935612288e+01,-2.015164762716127456e+01
2.000000000000000000e+00,4.959030108584794050e+01,-1.610236223770712627e+01
2.000000000000000000e+00,4.770884213734039747e+01,4.679785775880610288e+01
2.000000000000000000e+00,5.047533787597309640e+01,-1.965081214210033522e+01
2.000000000000000000e+00,3.657872152760491957e+01,-1.485691180918611920e+01
2.000000000000000000e+00,4.671529381235940548e+01,-8.778530675708571707e+00
2.000000000000000000e+00,4.949951996832649570e+01,-5.226413972259527441e+01
2.000000000000000000e+00,3.285890542399642555e+01,-2.972299590386520052e+01
2.000000000000000000e+00,3.304697911930126253e+01,-1.256575918614150744e+00
2.000000000000000000e+00,4.890467515124779396e+01,-2.038117909284849105e+01
2.000000000000000000e+00,4.631436494345681609e+01,8.144021949755590128e+01
2.000000000000000000e+00,2.794217327690774511e+01,6.150077810247712051e+00
2.000000000000000000e+00,4.621483910729636335e+01,-1.893024145304964634e+01
2.000000000000000000e+00,4.234395734661171673e+01,-1.505722960660829912e+01
2.000000000000000000e+00,5.144841833933793396e+01,4.178267405930976963e+01
2.000000000000000000e+00,4.202311732045599513e+01,-1.841189808028016017e+00
2.000000000000000000e+00,3.799584813972951736e+01,-8.450462394623867723e+00
2.000000000000000000e+00,4.552606311598748334e+01,4.302675691206177078e+01
2.000000000000000000e+00,5.649704865545864152e+01,2.336935577964428745e+00
2.000000000000000000e+00,3.952675382101738677e+01,1.971259766205124109e+01
2.000000000000000000e+00,4.540756259779753634e+01,5.179956037032089711e+01
2.000000000000000000e+00,5.559008023633206363e+01,-1.385195249876665713e+01
2.000000000000000000e+00,5.742499901295379061e+01,-3.241591541991843428e+01
2.000000000000000000e+00,5.523359057385728477e+01,-3.425017730007935768e+01
2.000000000000000000e+00,3.809313305109818515e+01,-3.530037496221770432e+00
2.000000000000000000e+00,4.298040898673905730e+01,-2.739422154665275499e+01
2.000000000000000000e+00,4.390468300152033265e+01,-9.935090892753143166e+00
2.000000000000000000e+00,5.267741340368721126e+01,3.227533665369418969e+01
2.000000000000000000e+00,6.498965423925577056e+01,-2.758296097719998841e+01
2.000000000000000000e+00,5.916946390999072491e+01,-5.664894835242699145e+01
2.000000000000000000e+00,3.958211200050047296e+01,3.966043900667308719e+01
2.000000000000000000e+00,5.078359013206323169e+01,-4.363975180431942391e+01
2.000000000000000000e+00,5.136358399311274070e+01,-4.449931693485768136e+01
2.000000000000000000e+00,3.390083287858023198e+01,-4.357793035293629913e+01
2.000000000000000000e+00,5.347007347384124643e+01,-4.546706719378428829e+01
2.000000000000000000e+00,6.401879233628797294e+01,1.327643246736284333e+01
2.000000000000000000e+00,4.951467883598903086e+01,-9.553974748611153700e+00
2.000000000000000000e+00,5.051955162364951235e+01,-1.689737323343248221e+01
2.000000000000000000e+00,4.795188480571319189e+01,2.595260326405105644e+01
2.000000000000000000e+00,4.328270166517692275e+01,-3.149806887254071430e+00
2.000000000000000000e+00,4.045865254646542297e+01,4.377208415864804181e+01
2.000000000000000000e+00,6.749214006898439777e+01,3.379629401409328437e+01
2.000000000000000000e+00,6.425432515148804669e+01,-9.934433828801729760e+00
2.000000000000000000e+00,5.505270343468351513e+01,-1.517682636716551947e+01
2.000000000000000000e+00,4.578418421388003168e+01,3.711600249702020182e+00
2.000000000000000000e+00,6.855292592362231119e+01,-2.048914932070296757e+01
2.000000000000000000e+00,5.880458982155531089e+01,1.512309789761567203e+01
2.000000000000000000e+00,7.207778373879538947e+01,-3.182747532747230323e+01
2.000000000000000000e+00,5.705528761688812978e+01,6.591246524664060580e+00
2.000000000000000000e+00,5.388092541053458717e+01,3.514555500273384325e+01
2.000000000000000000e+00,3.847898579819923270e+01,1.371396702261433198e+01
2.000000000000000000e+00,5.231874631818176624e+01,1.132636515216622719e+01
2.000000000000000000e+00,6.386524813543923074e+01,6.099111888533916392e+00
2.000000000000000000e+00,5.130544231724407211e+01,6.378943314571221990e+00
2.000000000000000000e+00,6.936284249010998337e+01,-1.722899990830941164e+01
2.000000000000000000e+00,6.835650278747553443e+01,1.033341256056074009e+01
2.000000000000000000e+00,3.718396073898809817e+01,-1.174980556129490417e+01
2.000000000000000000e+00,5.556571474928750121e+01,-2.057525115823598227e+01
2.000000000000000000e+00,6.289186758105552144e+01,3.494765907398613791e+01
2.000000000000000000e+00,4.309989665451868035e+01,-2.092600832202680117e+00
2.000000000000000000e+00,5.528840649783931127e+01,-4.553646059690112935e+00
2.000000000000000000e+00,5.666873225646126855e+01,4.039782863034780291e+00
2.000000000000000000e+00,4.695339922575215041e+01,1.624984782463753552e+00
2.000000000000000000e+00,6.457630537878718258e+01,-2.325549154428107101e+01
2.000000000000000000e+00,6.514040401556025017e+01,-1.932359584365184091e+01
2.000000000000000000e+00,4.764715714984912154e+01,1.293802939244033112e+01
2.000000000000000000e+00,5.904872459357694225e+01,-3.425322881031298561e+00
2.000000000000000000e+00,5.586208104181807954e+01,-3.242037602336116464e+01
2.000000000000000000e+00,4.569210143309810235e+01,5.841372670236717113e+01
2.000000000000000000e+00,6.791506927297366758e+01,-4.245893294378151239e+01
2.000000000000000000e+00,5.793041316210455705e+01,-2.611579360133992012e+01
2.000000000000000000e+00,4.824548946047563192e+01,-1.914144205039792102e+00
2.000000000000000000e+00,5.371997413098985419e+01,-2.848937645060868995e+00
2.000000000000000000e+00,3.897711606500776327e+01,-1.436847995421999258e+01
2.000000000000000000e+00,5.862694503287544023e+01,-1.143645110947127064e+00
2.000000000000000000e+00,6.651660982157216040e+01,-2.786293257941470713e+01
2.000000000000000000e+00,4.881845617902958168e+01,4.196592474869367351e+01
2.000000000000000000e+00,4.603996081063647239e+01,5.772566824234551319e+01
2.000000000000000000e+00,4.424703108775932492e+01,5.632575013547875820e+00
2.000000000000000000e+00,7.000461229435650523e+01,-2.432068817420398332e+01
2.000000000000000000e+00,4.665758911190773262e+01,5.051412171788539496e+01
2.000000000000000000e+00,5.331658765071205153e+01,-1.927849302363082273e+01
2.000000000000000000e+00,5.469731683520977583e+01,-3.382405668939701116e+01
2.000000000000000000e+00,6.017611962492447475e+01,3.632577538296888786e+00
2.000000000000000000e+00,6.622029738046819602e+01,1.403164848479078408e+01
2.000000000000000000e+00,4.947528116863881564e+01,1.765032331655485365e+01
2.000000000000000000e+00,3.944154757227003927e+01,-8.303308496108057213e+00
2.000000000000000000e+00,4.197412760155800271e+01,1.523631878346896329e+01
2.000000000000000000e+00,6.060590709595497572e+01,-2.326281564186888140e+00
2.000000000000000000e+00,4.943572854146221118e+01,-5.625199008354202057e+00
2.000000000000000000e+00,6.698170202794290162e+01,-1.212790221888183950e+01
2.000000000000000000e+00,7.265965749332096379e+01,-2.543258852166489348e+01
2.000000000000000000e+00,7.221883881317253895e+01,-1.483798324378925315e+01
2.000000000000000000e+00,7.503546801649497411e+01,-6.965493542639823232e+00
2.000000000000000000e+00,5.631363154656924763e+01,-7.321706129702499233e+00
2.000000000000000000e+00,6.000154705284932533e+01,2.711201030599032435e+01
2.000000000000000000e+00,6.301392298733500752e+01,-1.785811217671036388e+01
2.000000000000000000e+00,7.604902351080841072e+01,-5.254548173325994753e+01
2.000000000000000000e+00,5.428484419598277100e+01,-1.633164909040829471e+01
2.000000000000000000e+00,5.068484405983920027e+01,4.076065544511329364e+01
2.000000000000000000e+00,2.917495616412046289e+01,6.303289326277902838e+00
2.000000000000000000e+00,6.256061652143746699e+01,-5.432355834679451156e+00
2.000000000000000000e+00,5.774144266552492155e+01,2.851533533040020885e+01
2.000000000000000000e+00,5.546278136176329809e+01,-1.152956516096437944e+01
2.000000000000000000e+00,6.574729858851993924e+01,-2.727440247142316565e+01
2.000000000000000000e+00,3.377961032350206239e+01,1.618898051281227879e+01
2.000000000000000000e+00,5.842287459783193526e+01,-1.140075339374418739e+00
2.000000000000000000e+00,6.263479262768116484e+01,-1.904506015482606784e+01
2.000000000000000000e+00,7.064851263018960026e+01,1.939104781784321219e+01
2.000000000000000000e+00,7.285614285069297580e+01,-5.500130598475519861e+01
2.000000000000000000e+00,4.929575293808327530e+01,-1.125990075723045969e+01
2.000000000000000000e+00,5.567426598446204622e+01,-2.413979645714471900e+01
2.000000000000000000e+00,6.716096928105604036e+01,-1.531842218591811466e+01
2.000000000000000000e+00,4.880127926782948578e+01,2.320041882859919191e+00
2.000000000000000000e+00,3.558845694480488930e+01,-1.198907862853989137e+01
2.000000000000000000e+00,6.280430830072408099e+01,2.343279218181847057e+01
2.000000000000000000e+00,3.910362311462453277e+01,4.677135201259626740e+01
2.000000000000000000e+00,5.918828295938742201e+01,-8.305606173028669659e+00
2.000000000000000000e+00,6.038576331515420748e+01,1.309154184985361069e-01
2.000000000000000000e+00,6.129120163813556132e+01,1.367018440086693687e+01
2.000000000000000000e+00,4.695697515831789559e+01,-9.923489829622562652e+00
2.000000000000000000e+00,4.467949533549032282e+01,-7.121441572446834734e+00
2.000000000000000000e+00,4.439634396218485080e+01,2.339786145432023901e+01
2.000000000000000000e+00,2.865589750005940317e+01,1.560822464947850818e+01
2.000000000000000000e+00,6.989806277148913694e+01,-2.147067037805192768e+01
2.000000000000000000e+00,5.639141885696425760e+01,-8.959142536685950731e+00
2.000000000000000000e+00,7.392190510431139217e+01,8.886725021347888998e+00
2.000000000000000000e+00,4.316726797493437573e+01,-1.891456674824522821e+01
2.000000000000000000e+00,5.702108778052409832e+01,1.464026213335258753e+01
2.000000000000000000e+00,4.416131151120387699e+01,2.558838622311053612e+01
2.000000000000000000e+00,6.388889169311200078e+01,4.757160377228389692e+00
2.000000000000000000e+00,6.762600824114794307e+01,5.808139498451772020e+00
2.000000000000000000e+00,4.060304817955719159e+01,2.204357683979782223e+01
2.000000000000000000e+00,4.620671120706195723e+01,3.191313596727394852e+01
2.000000000000000000e+00,5.039636450139485646e+01,-3.021606746222274253e+01
2.000000000000000000e+00,6.123261966960910740e+01,-3.790800975158408193e+01
2.000000000000000000e+00,7.837758786201796113e+01,-7.576622071172709028e+00
2.000000000000000000e+00,6.551570234261495784e+01,-4.942061675040606872e+01
2.000000000000000000e+00,5.772267043694828459e+01,-3.083125951595022229e+01
2.000000000000000000e+00,6.442504605622968938e+01,-4.451189281693190480e+01
2.000000000000000000e+00,6.469806085402642282e+01,-4.945134962247373522e+01
2.000000000000000000e+00,5.553879990389116728e+01,1.785402968782878741e+00
2.000000000000000000e+00,5.349092003385191418e+01,3.047914674503432053e+01
2.000000000000000000e+00,5.735377570104851230e+01,-6.587278595727514130e+01
2.000000000000000000e+00,4.912041677358539715e+01,-2.230507768745507136e+01
2.000000000000000000e+00,4.747151943381798134e+01,-3.638766036759519551e+01
2.000000000000000000e+00,5.983426393463901150e+01,-4.827106229145013572e+01
2.000000000000000000e+00,7.604791579749861796e+01,-4.331612307441054099e+01
2.000000000000000000e+00,5.165025011960229051e+01,-2.900980335708549518e+01
2.000000000000000000e+00,7.007543588204984530e+01,-3.013503602532103898e+01
2.000000000000000000e+00,7.306579828336576554e+01,-5.753870360390862970e+01
2.000000000000000000e+00,4.287843673295184033e+01,-1.060399048133026767e+01
2.000000000000000000e+00,4.757461295242848820e+01,2.344880467143780400e+00
2.000000000000000000e+00,5.153426908864136635e+01,-4.042945448327267854e+01
2.000000000000000000e+00,5.837307367035774064e+01,-4.779556772838495959e+01
2.000000000000000000e+00,4.077901424570849542e+01,3.738465058872328228e+01
2.000000000000000000e+00,6.166590691866949925e+01,-3.316982571770764565e+01
2.000000000000000000e+00,7.601559840187857731e+01,-3.072615168732055935e+01
2.000000000000000000e+00,7.098507060970054283e+01,-5.289887548896876979e+01
2.000000000000000000e+00,6.488492205262924983e+01,-6.195102271606608646e+00
2.000000000000000000e+00,4.500216342147108861e+01,8.016664593009954487e+00
2.000000000000000000e+00,6.723161654168336554e+01,-2.342628560484962819e+01
2.000000000000000000e+00,6.469606961465999007e+01,-5.153885433473972455e+01
2.000000000000000000e+00,4.984436350517166403e+01,-1.013437620366371483e+01
2.000000000000000000e+00,7.085949134671882632e+01,-4.146682790012206254e+01
2.000000000000000000e+00,6.978613329274377008e+01,-2.896133727651053036e+01
2.000000000000000000e+00,5.645095456371036846e+01,-3.128947668165590557e+01
2.000000000000000000e+00,5.981538322441463862e+01,-3.873445447563993582e+01
2.000000000000000000e+00,7.098169080963317867e+01,-1.731649451839023302e+00
2.000000000000000000e+00,4.999130575870932347e+01,1.977884179742319049e+01
2.000000000000000000e+00,5.445926606209032173e+01,-4.639839766064532256e+01
2.000000000000000000e+00,5.796163391605245607e+01,1.159442792299138780e+01
2.000000000000000000e+00,4.225702205522350141e+01,7.135907550904192931e+01
2.000000000000000000e+00,5.258788418537202602e+01,-2.109443786226592010e+01
2.000000000000000000e+00,5.922445057392928192e+01,-8.038948178773059894e+00
2.000000000000000000e+00,7.044245199249984069e+01,-1.502938809132708275e+00
2.000000000000000000e+00,6.503299846643830051e+01,-3.825974270860385928e+01
2.000000000000000000e+00,3.232777087630448420e+01,1.314974251414397521e+01
2.000000000000000000e+00,5.616308440191910734e+01,-2.469954880279620824e+01
2.000000000000000000e+00,3.273412880419422066e+01,-1.894098456103453643e+01
2.000000000000000000e+00,5.557762515530297520e+01,7.690656371857164686e+01
2.000000000000000000e+00,4.331056333584059814e+01,-6.393587848876015833e+00
2.000000000000000000e+00,2.753673502218822833e+01,-3.026144696253866329e+01
2.000000000000000000e+00,5.009572414320523848e+01,-2.851554195763968735e+01
2.000000000000000000e+00,6.858928643836034666e+01,-3.233996661064332301e+01
2.000000000000000000e+00,5.466798965275591371e+01,7.755176293616035110e+00
2.000000000000000000e+00,5.390820442376117683e+01,-3.476614272275363504e+01
2.000000000000000000e+00,8.100420923169014031e+01,-3.634110718181679545e+01
2.000000000000000000e+00,5.691056262432272206e+01,-2.882143731498888428e+01
2.000000000000000000e+00,7.979595678525052449e+01,-5.285216479575322523e+01
2.000000000000000000e+00,7.807471626153301258e+01,-4.552160314950140929e+01
2.000000000000000000e+00,7.742497930221651359e+01,-5.562992261862716248e+01
2.000000000000000000e+00,7.869363367065191994e+01,-4.952275502985605726e+01
2.000000000000000000e+00,4.159692571350061741e+01,-1.526756828378944419e+01
2.000000000000000000e+00,7.720595572886203684e+01,2.236925930845282551e+01
2.000000000000000000e+00,4.565397110164549588e+01,-2.015208883965738806e+01
2.000000000000000000e+00,6.230880757718976781e+01,-2.803867291005411033e+01
2.000000000000000000e+00,5.118536679172508741e+01,-1.114764303079591201e+01
2.000000000000000000e+00,5.340468818833601716e+01,-4.506069061140527765e+01
2.000000000000000000e+00,5.251999372764096563e+01,-3.617662280557403420e+01
2.000000000000000000e+00,5.116956459605495411e+01,1.971387816448271835e+01
2.000000000000000000e+00,3.936621621445489438e+01,-3.232260218268912411e+01
2.000000000000000000e+00,5.697926814245596461e+01,-3.479467659214895292e+01
2.000000000000000000e+00,6.866186308173607244e+01,-1.434875849074278342e+01
2.000000000000000000e+00,6.854700547612830519e+01,-1.598957927802527124e+01
2.000000000000000000e+00,4.306206929474492284e+01,-1.925589775375018320e+01
2.000000000000000000e+00,7.471878421365173040e+01,3.641343710291877045e+01
2.000000000000000000e+00,7.547878334192192540e+01,-5.283790216513132521e+01
2.000000000000000000e+00,8.452882543371936208e+01,-2.430550249306604726e+01
2.000000000000000000e+00,7.445160648646952950e+01,-4.256941278205852797e+01


==> results/kolodziejczyk/zpamsil_buildlabels_false.csv <==
a,b,c
0.000000000000000000e+00,-4.116535924156108450e+01,4.612356472401320673e+01
0.000000000000000000e+00,-2.485436229891846338e+01,7.141643101650412007e+01
0.000000000000000000e+00,-3.554861743538586438e+01,2.902354234629730456e+01
0.000000000000000000e+00,-3.006474685152470272e+01,1.803330391968852808e+01
0.000000000000000000e+00,-3.565376214148628264e+01,3.136311277309981449e+01
0.000000000000000000e+00,-3.272491880818567012e+01,5.752414537301468300e+01
0.000000000000000000e+00,-3.821773453193889480e+01,4.012323915793879081e+01
0.000000000000000000e+00,-2.824479594883077738e+01,4.785467523020071212e+01
0.000000000000000000e+00,-3.623015650005897470e+01,2.902815803822986496e+01
0.000000000000000000e+00,-4.404700949229236784e+01,3.784904527967673715e+01
0.000000000000000000e+00,-3.562076793354535198e+01,5.066891126947371760e+01
0.000000000000000000e+00,-3.557266664240079024e+01,2.860407268812743098e+01
0.000000000000000000e+00,-3.961613275706615411e+01,2.379412420004322470e+01
0.000000000000000000e+00,-3.492347690891654111e+01,3.574331795087847041e+01
0.000000000000000000e+00,-2.745839116493045751e+01,7.867874268282203332e+01
0.000000000000000000e+00,-3.930911619262487733e+01,2.416882163761368929e+01
0.000000000000000000e+00,-3.500598562525022572e+01,2.097655644217867987e+01
0.000000000000000000e+00,-3.270698024195659315e+01,2.000122453752705098e+01
0.000000000000000000e+00,-3.873204143636967700e+01,3.485608033120082183e+01
0.000000000000000000e+00,-3.241770347264891683e+01,4.936367596004424030e+01
0.000000000000000000e+00,-3.578999412854522433e+01,2.064136874368294272e+01
0.000000000000000000e+00,-3.566706954549480457e+01,3.414127334108933098e+01
0.000000000000000000e+00,-3.019705496863064909e+01,7.457918447694848396e+01
0.000000000000000000e+00,-2.924233872186250238e+01,2.043461759734318051e+01
0.000000000000000000e+00,-4.030313272343352082e+01,4.608111979580455397e+01
0.000000000000000000e+00,-2.110267997004007867e+01,1.064330919152400838e+02
0.000000000000000000e+00,-2.700166711547636922e+01,3.933135970731655107e+01
0.000000000000000000e+00,-3.297529270577648219e+01,4.785173115091925666e+01
0.000000000000000000e+00,-4.073848343367832570e+01,3.436210015632114079e+01
0.000000000000000000e+00,-3.975425902310067272e+01,2.606961817905327905e+01
0.000000000000000000e+00,-3.629781008011675425e+01,3.501418670346140516e+01
0.000000000000000000e+00,-3.563509839210377095e+01,3.725536573058816003e+01
0.000000000000000000e+00,-4.426626693059304074e+01,3.057355580560026809e+01
0.000000000000000000e+00,-2.626929522896522329e+01,1.910180044429854362e+01
0.000000000000000000e+00,-3.867784580208284950e+01,2.561808291802924842e+01
0.000000000000000000e+00,-3.557299974717822266e+01,3.206493828597910323e+01
0.000000000000000000e+00,-4.193120342370369258e+01,2.179543815886464131e+01
0.000000000000000000e+00,-2.869497622017362559e+01,5.370661637119276577e+01
0.000000000000000000e+00,-2.396792528978879488e+01,6.160390765994271334e+01
0.000000000000000000e+00,-3.467815228132435834e+01,5.966508109644680502e+01
0.000000000000000000e+00,-3.344351192035740183e+01,3.431656421534794532e+01
0.000000000000000000e+00,-3.404661709532119573e+01,2.147666573680558244e+01
0.000000000000000000e+00,-3.376325061656783788e+01,4.616887506715939082e+01
0.000000000000000000e+00,-1.278035839137923446e+01,1.304876148943260432e+02
0.000000000000000000e+00,-4.121195153896634622e+01,3.012663782393865830e+01
0.000000000000000000e+00,-3.823826919586603168e+01,1.927043547080879549e+01
0.000000000000000000e+00,-4.618791734220631184e+01,3.006024786330054255e+01
0.000000000000000000e+00,-7.923849298735683444e-01,-3.824758325337004994e+00


==> results/kolodziejczyk/zpamsil_buildlabels_true.csv <==
a,b,c
0.000000000000000000e+00,-3.158031864991464843e+01,-1.196197700438631806e+01
0.000000000000000000e+00,-3.679016797367676617e+01,-8.001108710979375260e+00
0.000000000000000000e+00,-3.965420280934191766e+01,6.061060953237972448e+00
0.000000000000000000e+00,-3.826337729712593472e+01,6.908011613556701569e+00
0.000000000000000000e+00,-3.926912519031476734e+01,-3.300874741290012793e+00
0.000000000000000000e+00,-3.900176492804517636e+01,-1.279040433797789689e+01
0.000000000000000000e+00,-3.942561545287646396e+01,-2.364680802997871822e+01
0.000000000000000000e+00,-3.780040629404409458e+01,-7.441874729195708582e+00
0.000000000000000000e+00,-4.164854031662523681e+01,1.348039250128413968e+01
0.000000000000000000e+00,-3.676065901000160352e+01,-4.483996552760011411e+00
0.000000000000000000e+00,-3.103091488668716025e+01,-1.921084573178842092e+01
0.000000000000000000e+00,-4.459340344744601481e+01,1.943336684274396120e+01
0.000000000000000000e+00,-4.136539702110020755e+01,-2.544161257983298441e+01
0.000000000000000000e+00,-4.119835256727516537e+01,-2.384108170753282518e+00
0.000000000000000000e+00,-3.418647198018715727e+01,1.036466330722284779e+00
0.000000000000000000e+00,-4.631967535803599390e+01,-1.999657650504448725e+01
0.000000000000000000e+00,-4.190573081197825900e+01,-1.241050519315891520e+01
0.000000000000000000e+00,-4.031047710804056550e+01,6.931860245222441819e+00
0.000000000000000000e+00,-4.065427586290827833e+01,-3.602642940552036155e+00
0.000000000000000000e+00,-4.305968446862782883e+01,-1.993501262899495430e+01
0.000000000000000000e+00,-4.441424559808445593e+01,-3.908179266942507279e+00
0.000000000000000000e+00,-4.387807338853178152e+01,-1.979179451945350010e+01
0.000000000000000000e+00,-3.959196130469766928e+01,2.182843488139486254e+00
0.000000000000000000e+00,-4.033576117305528186e+01,4.970616449090236699e+00
0.000000000000000000e+00,-4.549839122390557122e+01,9.498629112784184869e+00
0.000000000000000000e+00,-3.264898868285800404e+01,-1.272738175588975196e+01
0.000000000000000000e+00,-3.744803852440990255e+01,-1.187252462827745880e+01
0.000000000000000000e+00,-3.912229513877937137e+01,-7.083979593202482050e+00
0.000000000000000000e+00,-3.988733463669063894e+01,1.073473896973667152e+01
0.000000000000000000e+00,-3.958973865085216204e+01,1.062233823252831577e+01
0.000000000000000000e+00,-3.572571014415119350e+01,1.056761855061295563e+01
0.000000000000000000e+00,-3.827623723994332039e+01,-2.287373028411107789e+00
0.000000000000000000e+00,-4.197891415354939681e+01,-1.633988793007082885e+00
0.000000000000000000e+00,-4.167524298740463706e+01,-9.315154984238025904e+00
0.000000000000000000e+00,-3.586483012293884087e+01,-2.168782131552656622e+01
0.000000000000000000e+00,-3.635483164171837700e+01,-2.825629791732137477e-02
0.000000000000000000e+00,-4.373115769592668300e+01,-1.090526147692971115e+01
0.000000000000000000e+00,-3.581400406583738061e+01,5.160126804939948464e+00
0.000000000000000000e+00,-4.875080922587534360e+01,-5.782954387385588646e+00
0.000000000000000000e+00,-3.894935457977145887e+01,7.550126948093478063e+00
0.000000000000000000e+00,-3.956647190197195130e+01,-1.947380476849972553e+01
0.000000000000000000e+00,-4.194412693372335355e+01,-2.119881397870515993e+00
0.000000000000000000e+00,-4.254734019839458625e+01,7.552417941982689342e+00
0.000000000000000000e+00,-4.642681139634726861e+01,-1.519055488017930422e+01
0.000000000000000000e+00,-4.031751790555312454e+01,-2.009507664290235279e-02
0.000000000000000000e+00,-3.325747311764232705e+01,-5.805572681582782835e+00
0.000000000000000000e+00,-4.511931204643417459e+01,-2.036078925754494762e+01
0.000000000000000000e+00,-4.317397072416233073e+01,-2.678033183686835272e+01
0.000000000000000000e+00,-3.679818260643003214e+01,-2.386843334400596817e+01
0.000000000000000000e+00,-3.791931949458521700e+01,9.853196222887590228e-01
0.000000000000000000e+00,-4.039887385331056180e+01,1.374864272489955574e+01
0.000000000000000000e+00,-4.635593850972735197e+01,-1.754896152563072675e+01
0.000000000000000000e+00,-3.601147551003302993e+01,-2.974719304247019913e-01
0.000000000000000000e+00,-3.712070071183352127e+01,-1.164033779523826340e+01
0.000000000000000000e+00,-3.394666322803076497e+01,-5.181047556678863408e+00
0.000000000000000000e+00,-3.753033931111665567e+01,1.588908146433937674e+01
0.000000000000000000e+00,-4.087437988877567818e+01,3.340131662988621741e+00
0.000000000000000000e+00,-3.785495811161763413e+01,1.302746076885585857e+01
0.000000000000000000e+00,-4.101388189699106590e+01,-1.901935771330448688e+01
0.000000000000000000e+00,-4.944988602739199735e+01,-2.525232578492034818e+01
0.000000000000000000e+00,-4.007504745988431694e+01,-3.092246615358632766e+01
0.000000000000000000e+00,-4.246382446846657643e+01,4.828841848433983230e+00
0.000000000000000000e+00,-4.316864019066137104e+01,-3.917725057147584522e+01
0.000000000000000000e+00,-3.800629559856804462e+01,6.155831129930169343e-01
0.000000000000000000e+00,-4.289527090094588857e+01,-3.237308963992510513e+01
0.000000000000000000e+00,-4.489211148197303913e+01,-2.214993267362280704e+01
0.000000000000000000e+00,-3.986821544616346102e+01,-3.432671417931143765e+01
0.000000000000000000e+00,-3.274176189218361088e+01,-4.137987098227056570e+00
0.000000000000000000e+00,-3.813613528271707054e+01,1.746444589232145717e+01
0.000000000000000000e+00,-4.072793395074344858e+01,1.181512497295623021e+01
0.000000000000000000e+00,-4.322456517583452040e+01,-2.218265289823770914e+00
0.000000000000000000e+00,-4.400038869580431822e+01,-4.434949337526686719e+01
0.000000000000000000e+00,-4.475572087206374050e+01,1.974333931585700341e+01
0.000000000000000000e+00,-3.876815087611023358e+01,1.684031174109496476e+01
0.000000000000000000e+00,-3.870462585992085280e+01,5.700172224948136801e+00
0.000000000000000000e+00,-3.706194232479484185e+01,1.417568472840502380e+01
0.000000000000000000e+00,-4.565122828575736236e+01,-5.172002826115579488e+00
0.000000000000000000e+00,-4.391164345660519075e+01,-3.411249466960939003e+01
0.000000000000000000e+00,-4.774678624434897500e+01,-2.621010576747285370e+01
0.000000000000000000e+00,-5.327076766854790435e+01,1.061199195545244756e+01
0.000000000000000000e+00,-4.754902760265417783e+01,1.467209869293331970e+01
0.000000000000000000e+00,-4.375242592194528157e+01,-4.280124913344359072e+01
0.000000000000000000e+00,-3.695000117992208288e+01,1.036728732157188837e+01
0.000000000000000000e+00,-4.217324264683783497e+01,-6.328489183791952577e+00
0.000000000000000000e+00,-3.950824117682861925e+01,-3.137100403290679296e+01
0.000000000000000000e+00,-4.523671515210043026e+01,-4.570086995089855009e+01
0.000000000000000000e+00,-2.969599451715669503e+01,-6.610037985970220298e+00
0.000000000000000000e+00,-4.466446316733989619e+01,6.619430775932349853e+00
0.000000000000000000e+00,-4.639787246230873308e+01,-4.924380202766535319e+01
0.000000000000000000e+00,-3.658243700548340627e+01,1.158988995956381274e+00
0.000000000000000000e+00,-4.371123122632458546e+01,-9.044055629610312508e+00
0.000000000000000000e+00,-3.850990192296680448e+01,1.562205131544423686e+01
0.000000000000000000e+00,-4.420330849010164087e+01,-5.090135674638223584e+00
0.000000000000000000e+00,-3.292542874687404719e+01,-3.936639327289567225e-01
0.000000000000000000e+00,-4.883226279005760517e+01,-2.910401965825370851e+01
0.000000000000000000e+00,-4.599636261939189552e+01,-2.959367625159912762e+01
0.000000000000000000e+00,-4.374855588151375940e+01,-1.040319294193161248e+01
0.000000000000000000e+00,-5.133461099654760318e+01,-1.957334388121376634e+01
0.000000000000000000e+00,-4.993074753849229808e+01,-3.823561867519196511e+01
0.000000000000000000e+00,-3.249700561924600350e+01,-1.626783203285725676e+01
0.000000000000000000e+00,-5.448053251381012529e+01,-4.791961428279801538e+01
0.000000000000000000e+00,-4.492264695961395660e+01,-3.049211164147269315e+01
0.000000000000000000e+00,-4.270142376203056500e+01,-3.992330592847604720e+01
0.000000000000000000e+00,-4.559991017022163362e+01,-2.835207613559237672e+01
0.000000000000000000e+00,-4.770902700242072569e+01,-2.890878258009984947e+01
0.000000000000000000e+00,-5.046116276889521401e+01,-5.390323942976994687e+01
0.000000000000000000e+00,-5.256070073072965698e+01,-4.626312975919656623e+01
0.000000000000000000e+00,-4.747814585265389553e+01,-6.342805530999248020e+01
0.000000000000000000e+00,-5.306803212025064198e+01,-2.839280489905427984e+01
0.000000000000000000e+00,-4.905701892792793473e+01,-4.355779516909816351e+01
0.000000000000000000e+00,-5.024825844044406153e+01,-1.985581599192002145e+01
0.000000000000000000e+00,-4.602837163768824524e+01,1.162359885745826438e-01
0.000000000000000000e+00,-4.459215684904665267e+01,-1.939484516194419683e+01
0.000000000000000000e+00,-4.225543792492371864e+01,-5.318817400421699659e+01
0.000000000000000000e+00,-4.722056538369842116e+01,-3.186680033523634492e+01
0.000000000000000000e+00,-5.245906334792943682e+01,-4.218277330708779260e+01
0.000000000000000000e+00,-4.762620712204425644e+01,-3.204994204410696312e+01
0.000000000000000000e+00,-4.764643253288596725e+01,-3.570565912350375726e+01
0.000000000000000000e+00,-4.724281629238797819e+01,-1.070225227226052667e+01
0.000000000000000000e+00,-4.733940149396183728e+01,-2.769242170190833363e+01
0.000000000000000000e+00,-5.308988884907135741e+01,-5.949274996225916823e+01
0.000000000000000000e+00,-4.576447094530823279e+01,-3.922952500034996604e+01
0.000000000000000000e+00,-5.568471272343642653e+01,-3.476302807178560528e+01
0.000000000000000000e+00,-4.943785910793111071e+01,-3.599426426220491493e+01
0.000000000000000000e+00,-5.750334411635078169e+01,-2.398559175125678422e+01
0.000000000000000000e+00,-3.030307433383156379e+01,-2.982971451083400893e+01
0.000000000000000000e+00,-5.650967618777855250e+01,-3.418173365949792952e+01
0.000000000000000000e+00,-3.786654817617948510e+01,-2.142963327822284114e+01
0.000000000000000000e+00,-4.803910341174564991e+01,-6.905298073402003745e+00
0.000000000000000000e+00,-4.821031980140503492e+01,-6.564366404726783344e+01
0.000000000000000000e+00,-5.474561737162236597e+01,-3.516998368961109378e+01
0.000000000000000000e+00,-5.127960270234665074e+01,-4.254146737051457450e+01
0.000000000000000000e+00,-4.454106634545534860e+01,-1.321799213812216323e+01
0.000000000000000000e+00,-4.782475046082297609e+01,-4.162991874364659850e+01
0.000000000000000000e+00,-5.281076926809715388e+01,-6.822103125194517759e+01
0.000000000000000000e+00,-5.619470343258147693e+01,-4.536076203276057583e+01
0.000000000000000000e+00,-4.519570678428659249e+01,-3.686237208161981016e+01
0.000000000000000000e+00,-3.783119958171668173e+01,-2.462777460305384736e+01
0.000000000000000000e+00,-4.779296377557527364e+01,-3.616910440226860146e+01
0.000000000000000000e+00,-5.155595707520112825e+01,-2.663960687713833053e+01
0.000000000000000000e+00,-4.487523550470028511e+01,-4.256926934941115093e+01
0.000000000000000000e+00,-5.211051758881747276e+01,-1.641291355811813446e+01
0.000000000000000000e+00,-5.518772155907444699e+01,-4.575809213150446197e+01
0.000000000000000000e+00,-4.272936277368675917e+01,-9.854855397552888974e+00
0.000000000000000000e+00,-5.608838524182348806e+01,-3.018168480023135913e+01
0.000000000000000000e+00,-4.064702974870617425e+01,-3.431288597231249327e+01
0.000000000000000000e+00,-4.218748519715554579e+01,-5.387670299520149086e+00
0.000000000000000000e+00,-3.462661982359516344e+01,-3.536008004720441278e+01
0.000000000000000000e+00,-5.308293029338200597e+01,-3.758200547092032906e+01
0.000000000000000000e+00,-5.162255091933707263e+01,-4.623763078148247274e+01
0.000000000000000000e+00,-4.885550859222875886e+01,-5.580353791382069062e+01
0.000000000000000000e+00,-4.849379748294023784e+01,-2.271288410933576785e+01
0.000000000000000000e+00,-4.982649690306700307e+01,-2.408832744079993660e+01
0.000000000000000000e+00,-4.777568450277041734e+01,-1.604854081161649759e+01
0.000000000000000000e+00,-4.952161261853319729e+01,-2.546772590956241444e+01
0.000000000000000000e+00,-4.379146950913734315e+01,-2.117398073494988964e+01
0.000000000000000000e+00,-5.083191839435959736e+01,-5.947231959500961551e+01
0.000000000000000000e+00,-4.960806565203289153e+01,-3.865241046124886992e+01
0.000000000000000000e+00,-4.985509048872151538e+01,-3.899689302260034651e+01
0.000000000000000000e+00,-5.163659571544784654e+01,-4.855311132835760901e+01
0.000000000000000000e+00,-5.417163280647572776e+01,-2.629532922088140623e+01
0.000000000000000000e+00,-3.258084464355372489e+01,-5.607017239025510236e+01
0.000000000000000000e+00,-5.750373997988877761e+01,-3.746777729250116806e+01
0.000000000000000000e+00,-4.788785940084925130e+01,-6.438474186824069534e+01
0.000000000000000000e+00,-3.880782114307329778e+01,-2.861496581546143858e+01
0.000000000000000000e+00,-4.981795162445916958e+01,-2.537029588760055532e+01
0.000000000000000000e+00,-4.119867296326841455e+01,-2.618866041189447458e+01
0.000000000000000000e+00,-4.621370443170305720e+01,-2.644490757359394451e+01
0.000000000000000000e+00,-5.196656706403526726e+01,-4.005966981361648749e+01
0.000000000000000000e+00,-5.353924343175916789e+01,-8.146476625631670743e+00
0.000000000000000000e+00,-5.003425187504921468e+01,-2.737000319840365137e+01
0.000000000000000000e+00,-5.933912580553619875e+01,-3.250174649481203915e+01
0.000000000000000000e+00,-5.077943661875080039e+01,-3.679279844530119448e+01
0.000000000000000000e+00,-4.933155257142825434e+01,9.489155600393544887e+00
0.000000000000000000e+00,-4.630770856980807082e+01,-3.184736002202152694e+00
0.000000000000000000e+00,-3.846690470793250682e+01,1.237203650682464762e+01
0.000000000000000000e+00,-4.625901546856359658e+01,-2.791422980364531181e+00
0.000000000000000000e+00,-5.117557872118849360e+01,-2.815435460192584571e+01
0.000000000000000000e+00,-4.934985473817281587e+01,-1.138526578324355576e+01
0.000000000000000000e+00,-5.571937500267848264e+01,-2.188287988122414518e+01
0.000000000000000000e+00,-5.166022473755891298e+01,-1.322928213278784781e+01
0.000000000000000000e+00,-4.779674232031273107e+01,-3.115400284075618842e+01
0.000000000000000000e+00,-5.227386790771516445e+01,-3.736909229614639116e+01
0.000000000000000000e+00,-4.367920157268088133e+01,-1.136544169521199965e+00
0.000000000000000000e+00,-5.607169411293119055e+01,-2.399276427421196800e+01
0.000000000000000000e+00,-5.464903474641430847e+01,-2.517379769814247048e+00
0.000000000000000000e+00,-5.109100344598361687e+01,-1.576900754535687987e+01
0.000000000000000000e+00,-4.360690979317155325e+01,1.054332486892724319e+01
0.000000000000000000e+00,-4.398186086573684861e+01,7.185193965768493563e+00
0.000000000000000000e+00,-5.585879524923049644e+01,-2.797354308019346547e+01
0.000000000000000000e+00,-3.721615617324422942e+01,1.212713648035223279e+01
0.000000000000000000e+00,-4.300058445653493777e+01,-1.490340292972591918e+01
0.000000000000000000e+00,-4.981552660062064319e+01,-5.908985991436081164e+00
0.000000000000000000e+00,-4.952470070285048820e+01,-9.624990030924738704e+00
0.000000000000000000e+00,-5.144034762236839242e+01,-3.936147251241762746e+01
0.000000000000000000e+00,-4.970568571724782458e+01,4.787605308315975527e+00
0.000000000000000000e+00,-4.993327033899539202e+01,-1.214205445618415524e+01
0.000000000000000000e+00,-5.542693566531092131e+01,2.648692325966972572e+00
0.000000000000000000e+00,-5.213491833981452572e+01,-4.145351400724114654e+01
0.000000000000000000e+00,-5.796412719321970286e+01,-3.463585673368517348e+01
0.000000000000000000e+00,-4.880676778416275141e+01,3.500271274197402249e+00
0.000000000000000000e+00,-5.296058713146548058e+01,6.951271038787056433e+00
0.000000000000000000e+00,-4.420664045217080940e+01,-3.942108640129708963e+00
0.000000000000000000e+00,-4.738643731710512697e+01,3.354154810747078219e+00
0.000000000000000000e+00,-5.649455463092373719e+01,-1.701802217525097305e+01
0.000000000000000000e+00,-5.372556688911731015e+01,-1.327963797371505983e+01
0.000000000000000000e+00,-4.953333267532355677e+01,-3.891854169588453516e+01
0.000000000000000000e+00,-5.628300498218581538e+01,-5.119389701440884721e+01
0.000000000000000000e+00,-5.074051796888524279e+01,-4.154181556148283327e+00
0.000000000000000000e+00,-5.434931345608431741e+01,-3.303076594676011002e+00
0.000000000000000000e+00,-4.994064161316113371e+01,1.756870697804271231e+01
0.000000000000000000e+00,-5.378030084726745486e+01,-2.439789909251253519e+01
0.000000000000000000e+00,-4.933415648840839651e+01,-4.437866213656553782e+01
0.000000000000000000e+00,-5.083338015416265421e+01,4.933645883345463723e+00
0.000000000000000000e+00,-6.035973118300956486e+01,-2.116174909771336843e+01
0.000000000000000000e+00,-4.303605317723270218e+01,1.222164380645023130e+01
0.000000000000000000e+00,-4.077735268069222485e+01,-2.716239928098732648e+01
0.000000000000000000e+00,-4.803005803460094114e+01,-2.578486009649094157e+01
0.000000000000000000e+00,-5.552733147891569843e+01,-4.844161206884815840e+01
0.000000000000000000e+00,-5.510773481397663431e+01,-3.540165059974071227e+01
0.000000000000000000e+00,-5.135734568749551698e+01,-5.237741197738527177e+01
0.000000000000000000e+00,-4.628313535650750055e+01,-1.019642193601834812e+01
0.000000000000000000e+00,-5.286135260102096112e+01,-5.209406208069216149e+01
0.000000000000000000e+00,-4.092570790295681604e+01,1.302890546876149180e+01
0.000000000000000000e+00,-5.449299885274072608e+01,-4.383163921410748998e+01
0.000000000000000000e+00,-4.700745911137935451e+01,1.676105854327424893e+01
0.000000000000000000e+00,-4.259797917663404121e+01,1.459089202877057545e+01
0.000000000000000000e+00,-5.440603412356016833e+01,-1.658436492227680503e+01
0.000000000000000000e+00,-4.804276769350096288e+01,-4.532239515928908702e+01
0.000000000000000000e+00,-5.254010951423514086e+01,-5.333989733141420686e+01
0.000000000000000000e+00,-5.333251828887250667e+01,-2.105729351773710079e+01
0.000000000000000000e+00,-5.393253994956308617e+01,-1.662793364822368503e+01
0.000000000000000000e+00,-5.451410614336204219e+01,-4.208828504856111863e+01
0.000000000000000000e+00,-4.316993651520128594e+01,-3.560757808771725053e+01
0.000000000000000000e+00,-3.529414982754189367e+01,3.640796664920974202e+00
0.000000000000000000e+00,-4.899468454264987827e+01,-1.702694387736417170e+01
0.000000000000000000e+00,-4.956547891654795990e+01,-6.983526031157008163e+01
0.000000000000000000e+00,-4.623602456510317893e+01,-7.816996498060332366e-01
0.000000000000000000e+00,-5.388278572888064133e+01,-3.766895630293335984e+01
0.000000000000000000e+00,-4.316983652116785919e+01,-6.338188778945424318e+00
0.000000000000000000e+00,-4.023912729817081413e+01,-2.595231062905008823e+00
0.000000000000000000e+00,-4.912923453525506545e+01,-2.782890040703042800e+01
0.000000000000000000e+00,-4.048947644569300053e+01,-4.594014435726430889e+01
0.000000000000000000e+00,-5.076276414706175188e+01,-1.495974268459599443e+01
0.000000000000000000e+00,-4.612707711460398485e+01,-6.137448171914900996e+00
0.000000000000000000e+00,-4.338013559619091808e+01,2.586166683438359204e+00
0.000000000000000000e+00,-4.777808774638684497e+01,-2.957441611967403716e+01
0.000000000000000000e+00,-4.646426348473270451e+01,-6.022393577145063404e+01

